Uncovering the Topology of Time-Varying fMRI Data using Cubical Persistence

Functional magnetic resonance imaging (fMRI) is a crucial technology for gaining insights into cognitive processes in humans. Data amassed from fMRI measurements result in volumetric data sets that vary over time. However, analysing such data presents a challenge due to the large degree of noise and person-to-person variation in how information is represented in the brain. To address this challenge, we present a novel topological approach that encodes each time point in an fMRI data set as a persistence diagram of topological features, i.e. high-dimensional voids present in the data. This representation naturally does not rely on voxel-by-voxel correspondence and is robust to noise. We show that these time-varying persistence diagrams can be clustered to find meaningful groupings between participants, and that they are also useful in studying within-subject brain state trajectories of subjects performing a particular task. Here, we apply both clustering and trajectory analysis techniques to a group of participants watching the movie 'Partly Cloudy'. We observe significant differences in both brain state trajectories and overall topological activity between adults and children watching the same movie.

==> Data/Circle.txt <==
-0.7946809753045476 -0.5720551590508517
0.9244956203214645 0.44081420680737643
1.0066121792043607 0.15931570057616107
-0.9986053469089772 0.08132411743794675
-0.35900616883946224 -0.9883248777541104
-0.009465514441981345 -1.0042154601129654
-0.6884504717890616 0.6829617893004429
0.8885072409578039 -0.5251464057470854
1.066711168681382 -0.01948105291924794
-0.7166612923904152 -0.6947493178253046
-0.043311656720394456 1.0343658320330358
-0.8522363910513918 0.6393044503097838
-0.8245431523112501 0.5613905238529797
-0.7522797475498159 0.6635972198722708
0.18736379505752263 -1.010294052574877
1.060029482247982 -0.16004301252815056
0.7857854073839523 0.6118544541516205
0.693644549031738 0.6475061560682178
-0.5511645208964864 0.7912376986468111
0.6779470765213077 0.836127003254673
-0.5817379843966938 0.7886784037420868
0.9036442512460326 0.22135563329227015
-0.9098858287660211 0.10279079549005456
0.07212000494087553 1.0510163855693402
0.21196676896591798 -0.9347140948585108
-0.8441925543456754 -0.4587487371077791
0.9870201827520828 -0.029898119567744765
-1.050316533484667 -0.08403457856271826
-0.16882296996574916 -0.9727238796081898
0.41998235753878366 -0.8427421433387413
-0.8498421195696055 0.2248354923610551
-0.352960209964346 0.9395418617520016
0.33056929794129125 -0.90051793886538
0.6245109110405977 -0.7903317790690444
-0.15392027548840304 0.9090946107113054
0.525663093913242 -0.8728577025167709
-0.6130849364035832 -0.7478281083500774
0.09806457962926819 0.9710253348305141
-0.7772976533456543 0.6936544447024328
-0.9318021428138655 -0.29445468722596696
-0.6936011006486564 -0.8006423423213691
-0.7431285464959786 0.7144745753707636
-0.3057960288666185 1.0009790031843013
-0.2668603498863364 -0.9385069930686651
0.7124363989335104 0.6905381923750269
-1.0349519235128288 -0.4224158379124511
-0.18246234684157062 1.0321783479247724
0.35898219053244973 0.8623357586159275
-0.8233126280127055 0.7038369818195428
0.013135475277073977 0.9897464175983881
-0.8886744095073058 0.4560878458470332
-0.8376185666284771 0.46964416006080917
-0.09064013245325436 -1.0173346681932194
-0.28905280427268876 0.953697242641805
0.4510989873560865 0.8349792418838701
-0.3066092054503207 -0.9842257894784922
-0.7782808576428037 -0.6297335793133275
-0.3067274474318891 0.9321053242774112
0.6486114906606614 0.5392808148841891
0.8146664679648328 -0.6656607329042681
-0.9256400156965828 0.3290916614037437
0.9069304791093121 0.22785511865754446
-0.48839647543954 0.8664846805040087
-0.0937855039102288 0.9691823144443696
-0.7766022235544245 0.7511111466333847
0.9600386014616572 -0.5901512995136096
0.9959681869924332 -0.1966740865237888
-1.0343207011318587 0.15713760592642392
-0.6368394033117717 0.6283589456491279
0.2395359986034494 -1.0301810240127662
-0.711617854553899 0.7339242629091459
0.021209679753456688 1.01597384672269
-1.0168031940186404 -0.397272310109586
-0.8496487286669017 0.27436308788459396
-0.9638537623789042 -0.11196193476483449
0.7761260101903438 -0.6711540820113366
0.9483308267401191 -0.3190273198748949
0.3338643409979636 -0.9493824039311138
0.9506377612757203 0.3129401300575031
-0.8276643353875714 -0.545600744712689
0.5584071408196408 -0.779405524795899
-0.8859373029101498 0.21192997569307567
0.015535573495519485 0.9664979069124865
0.07374179159887094 0.9964690863321527
-0.26197228358627134 -0.9302740117300249
0.7444304357170085 -0.6238548528814725
0.8205019341443939 -0.7043284100240829
-0.7913780285522192 -0.6798878749954856
0.8719308459355105 -0.499510463686984
0.5937970930517824 0.7885945861828755
0.12661786680318854 0.9666633959907572
-0.9993910105717025 0.03245599739797631
-0.9271317012935227 0.08510866118301318
0.7458481052636015 0.750451230258623
-0.3399955996464431 -0.9331545861905803
-0.8914052274928801 0.07692958092685483
-0.08061966596627115 0.9864289771528091
0.6768523761567786 0.7905333000198028
-0.6243469170552314 0.7250745818977632
-0.8399759240906998 -0.5186764159009354


==> Data/Circle_0_1.txt <==
-0.7946809753045476 -0.5720551590508517
-0.8399759240906998 -0.5186764159009354

-0.7946809753045476 -0.5720551590508517
-0.7946809753045476 -0.5720551590508517

-0.7946809753045476 -0.5720551590508517
-0.7782808576428037 -0.6297335793133275

-0.7946809753045476 -0.5720551590508517
-0.8276643353875714 -0.545600744712689

0.9244956203214645 0.44081420680737643
0.9244956203214645 0.44081420680737643

1.0066121792043607 0.15931570057616107
1.0066121792043607 0.15931570057616107

-0.9986053469089772 0.08132411743794675
-0.9986053469089772 0.08132411743794675

-0.9986053469089772 0.08132411743794675
-0.9098858287660211 0.10279079549005456

-0.9986053469089772 0.08132411743794675
-1.0343207011318587 0.15713760592642392

-0.9986053469089772 0.08132411743794675
-0.9993910105717025 0.03245599739797631

-0.9986053469089772 0.08132411743794675
-0.9271317012935227 0.08510866118301318

-0.35900616883946224 -0.9883248777541104
-0.35900616883946224 -0.9883248777541104

-0.35900616883946224 -0.9883248777541104
-0.3399955996464431 -0.9331545861905803

-0.35900616883946224 -0.9883248777541104
-0.3066092054503207 -0.9842257894784922

-0.009465514441981345 -1.0042154601129654
-0.09064013245325436 -1.0173346681932194

-0.009465514441981345 -1.0042154601129654
-0.009465514441981345 -1.0042154601129654

-0.6884504717890616 0.6829617893004429
-0.7772976533456543 0.6936544447024328

-0.6884504717890616 0.6829617893004429
-0.6884504717890616 0.6829617893004429

-0.6884504717890616 0.6829617893004429
-0.7431285464959786 0.7144745753707636

-0.6884504717890616 0.6829617893004429
-0.6368394033117717 0.6283589456491279

-0.6884504717890616 0.6829617893004429
-0.711617854553899 0.7339242629091459

-0.6884504717890616 0.6829617893004429
-0.7522797475498159 0.6635972198722708

-0.6884504717890616 0.6829617893004429
-0.6243469170552314 0.7250745818977632

0.8885072409578039 -0.5251464057470854
0.9600386014616572 -0.5901512995136096

0.8885072409578039 -0.5251464057470854
0.8719308459355105 -0.499510463686984

0.8885072409578039 -0.5251464057470854
0.8885072409578039 -0.5251464057470854

1.066711168681382 -0.01948105291924794
0.9870201827520828 -0.029898119567744765

1.066711168681382 -0.01948105291924794
1.066711168681382 -0.01948105291924794

-0.7166612923904152 -0.6947493178253046
-0.7782808576428037 -0.6297335793133275

-0.7166612923904152 -0.6947493178253046
-0.7166612923904152 -0.6947493178253046

-0.7166612923904152 -0.6947493178253046
-0.7913780285522192 -0.6798878749954856

-0.043311656720394456 1.0343658320330358
-0.0937855039102288 0.9691823144443696

-0.043311656720394456 1.0343658320330358
-0.08061966596627115 0.9864289771528091

-0.043311656720394456 1.0343658320330358
0.021209679753456688 1.01597384672269

-0.043311656720394456 1.0343658320330358
0.013135475277073977 0.9897464175983881

-0.043311656720394456 1.0343658320330358
0.015535573495519485 0.9664979069124865

-0.043311656720394456 1.0343658320330358
-0.043311656720394456 1.0343658320330358

-0.8522363910513918 0.6393044503097838
-0.8522363910513918 0.6393044503097838

-0.8522363910513918 0.6393044503097838
-0.7772976533456543 0.6936544447024328

-0.8522363910513918 0.6393044503097838
-0.8233126280127055 0.7038369818195428

-0.8522363910513918 0.6393044503097838
-0.8245431523112501 0.5613905238529797

-0.8245431523112501 0.5613905238529797
-0.8522363910513918 0.6393044503097838

-0.8245431523112501 0.5613905238529797
-0.8376185666284771 0.46964416006080917

-0.8245431523112501 0.5613905238529797
-0.8245431523112501 0.5613905238529797

-0.7522797475498159 0.6635972198722708
-0.7772976533456543 0.6936544447024328

-0.7522797475498159 0.6635972198722708
-0.6884504717890616 0.6829617893004429

-0.7522797475498159 0.6635972198722708
-0.7431285464959786 0.7144745753707636

-0.7522797475498159 0.6635972198722708
-0.8233126280127055 0.7038369818195428

-0.7522797475498159 0.6635972198722708
-0.7766022235544245 0.7511111466333847

-0.7522797475498159 0.6635972198722708
-0.711617854553899 0.7339242629091459

-0.7522797475498159 0.6635972198722708
-0.7522797475498159 0.6635972198722708

0.18736379505752263 -1.010294052574877
0.21196676896591798 -0.9347140948585108

0.18736379505752263 -1.010294052574877
0.2395359986034494 -1.0301810240127662

0.18736379505752263 -1.010294052574877
0.18736379505752263 -1.010294052574877

1.060029482247982 -0.16004301252815056
0.9959681869924332 -0.1966740865237888

1.060029482247982 -0.16004301252815056
1.060029482247982 -0.16004301252815056

0.7857854073839523 0.6118544541516205
0.7857854073839523 0.6118544541516205

0.7857854073839523 0.6118544541516205
0.693644549031738 0.6475061560682178

0.693644549031738 0.6475061560682178
0.7857854073839523 0.6118544541516205

0.693644549031738 0.6475061560682178
0.693644549031738 0.6475061560682178

0.693644549031738 0.6475061560682178
0.7124363989335104 0.6905381923750269

-0.5511645208964864 0.7912376986468111
-0.5817379843966938 0.7886784037420868

-0.5511645208964864 0.7912376986468111
-0.6243469170552314 0.7250745818977632

-0.5511645208964864 0.7912376986468111
-0.5511645208964864 0.7912376986468111

-0.5511645208964864 0.7912376986468111
-0.48839647543954 0.8664846805040087

0.6779470765213077 0.836127003254673
0.6779470765213077 0.836127003254673

0.6779470765213077 0.836127003254673
0.5937970930517824 0.7885945861828755

0.6779470765213077 0.836127003254673
0.6768523761567786 0.7905333000198028

-0.5817379843966938 0.7886784037420868
-0.5817379843966938 0.7886784037420868

-0.5817379843966938 0.7886784037420868
-0.6243469170552314 0.7250745818977632

-0.5817379843966938 0.7886784037420868
-0.5511645208964864 0.7912376986468111

0.9036442512460326 0.22135563329227015
0.9036442512460326 0.22135563329227015

0.9036442512460326 0.22135563329227015
0.9069304791093121 0.22785511865754446

-0.9098858287660211 0.10279079549005456
-0.9986053469089772 0.08132411743794675

-0.9098858287660211 0.10279079549005456
-0.9098858287660211 0.10279079549005456

-0.9098858287660211 0.10279079549005456
-0.9271317012935227 0.08510866118301318

-0.9098858287660211 0.10279079549005456
-0.8914052274928801 0.07692958092685483

0.07212000494087553 1.0510163855693402
0.021209679753456688 1.01597384672269

0.07212000494087553 1.0510163855693402
0.013135475277073977 0.9897464175983881

0.07212000494087553 1.0510163855693402
0.07374179159887094 0.9964690863321527

0.07212000494087553 1.0510163855693402
0.07212000494087553 1.0510163855693402

0.07212000494087553 1.0510163855693402
0.09806457962926819 0.9710253348305141

0.21196676896591798 -0.9347140948585108
0.21196676896591798 -0.9347140948585108

0.21196676896591798 -0.9347140948585108
0.2395359986034494 -1.0301810240127662

0.21196676896591798 -0.9347140948585108
0.18736379505752263 -1.010294052574877

-0.8441925543456754 -0.4587487371077791
-0.8441925543456754 -0.4587487371077791

-0.8441925543456754 -0.4587487371077791
-0.8399759240906998 -0.5186764159009354

-0.8441925543456754 -0.4587487371077791
-0.8276643353875714 -0.545600744712689

0.9870201827520828 -0.029898119567744765
0.9870201827520828 -0.029898119567744765

0.9870201827520828 -0.029898119567744765
1.066711168681382 -0.01948105291924794

-1.050316533484667 -0.08403457856271826
-1.050316533484667 -0.08403457856271826

-1.050316533484667 -0.08403457856271826
-0.9638537623789042 -0.11196193476483449

-0.16882296996574916 -0.9727238796081898
-0.16882296996574916 -0.9727238796081898

-0.16882296996574916 -0.9727238796081898
-0.09064013245325436 -1.0173346681932194

0.41998235753878366 -0.8427421433387413
0.41998235753878366 -0.8427421433387413

-0.8498421195696055 0.2248354923610551
-0.8498421195696055 0.2248354923610551

-0.8498421195696055 0.2248354923610551
-0.8496487286669017 0.27436308788459396

-0.8498421195696055 0.2248354923610551
-0.8859373029101498 0.21192997569307567

-0.352960209964346 0.9395418617520016
-0.352960209964346 0.9395418617520016

-0.352960209964346 0.9395418617520016
-0.3067274474318891 0.9321053242774112

-0.352960209964346 0.9395418617520016
-0.3057960288666185 1.0009790031843013

-0.352960209964346 0.9395418617520016
-0.28905280427268876 0.953697242641805

0.33056929794129125 -0.90051793886538
0.33056929794129125 -0.90051793886538

0.33056929794129125 -0.90051793886538
0.3338643409979636 -0.9493824039311138

0.6245109110405977 -0.7903317790690444
0.6245109110405977 -0.7903317790690444

0.6245109110405977 -0.7903317790690444
0.5584071408196408 -0.779405524795899

-0.15392027548840304 0.9090946107113054
-0.15392027548840304 0.9090946107113054

-0.15392027548840304 0.9090946107113054
-0.0937855039102288 0.9691823144443696

0.525663093913242 -0.8728577025167709
0.525663093913242 -0.8728577025167709

0.525663093913242 -0.8728577025167709
0.5584071408196408 -0.779405524795899

-0.6130849364035832 -0.7478281083500774
-0.6130849364035832 -0.7478281083500774

-0.6130849364035832 -0.7478281083500774
-0.6936011006486564 -0.8006423423213691

0.09806457962926819 0.9710253348305141
0.021209679753456688 1.01597384672269

0.09806457962926819 0.9710253348305141
0.013135475277073977 0.9897464175983881

0.09806457962926819 0.9710253348305141
0.015535573495519485 0.9664979069124865

0.09806457962926819 0.9710253348305141
0.07374179159887094 0.9964690863321527

0.09806457962926819 0.9710253348305141
0.07212000494087553 1.0510163855693402

0.09806457962926819 0.9710253348305141
0.09806457962926819 0.9710253348305141

0.09806457962926819 0.9710253348305141
0.12661786680318854 0.9666633959907572

-0.7772976533456543 0.6936544447024328
-0.8522363910513918 0.6393044503097838

-0.7772976533456543 0.6936544447024328
-0.7772976533456543 0.6936544447024328

-0.7772976533456543 0.6936544447024328
-0.6884504717890616 0.6829617893004429

-0.7772976533456543 0.6936544447024328
-0.7431285464959786 0.7144745753707636

-0.7772976533456543 0.6936544447024328
-0.8233126280127055 0.7038369818195428

-0.7772976533456543 0.6936544447024328
-0.7766022235544245 0.7511111466333847

-0.7772976533456543 0.6936544447024328
-0.711617854553899 0.7339242629091459

-0.7772976533456543 0.6936544447024328
-0.7522797475498159 0.6635972198722708

-0.9318021428138655 -0.29445468722596696
-0.9318021428138655 -0.29445468722596696

-0.6936011006486564 -0.8006423423213691
-0.6130849364035832 -0.7478281083500774

-0.6936011006486564 -0.8006423423213691
-0.6936011006486564 -0.8006423423213691

-0.7431285464959786 0.7144745753707636
-0.7772976533456543 0.6936544447024328

-0.7431285464959786 0.7144745753707636
-0.6884504717890616 0.6829617893004429

-0.7431285464959786 0.7144745753707636
-0.7431285464959786 0.7144745753707636

-0.7431285464959786 0.7144745753707636
-0.8233126280127055 0.7038369818195428

-0.7431285464959786 0.7144745753707636
-0.7766022235544245 0.7511111466333847

-0.7431285464959786 0.7144745753707636
-0.711617854553899 0.7339242629091459

-0.7431285464959786 0.7144745753707636
-0.7522797475498159 0.6635972198722708

-0.3057960288666185 1.0009790031843013
-0.352960209964346 0.9395418617520016

-0.3057960288666185 1.0009790031843013
-0.3067274474318891 0.9321053242774112

-0.3057960288666185 1.0009790031843013
-0.3057960288666185 1.0009790031843013

-0.3057960288666185 1.0009790031843013
-0.28905280427268876 0.953697242641805

-0.2668603498863364 -0.9385069930686651
-0.3399955996464431 -0.9331545861905803

-0.2668603498863364 -0.9385069930686651
-0.3066092054503207 -0.9842257894784922

-0.2668603498863364 -0.9385069930686651
-0.2668603498863364 -0.9385069930686651

-0.2668603498863364 -0.9385069930686651
-0.26197228358627134 -0.9302740117300249

0.7124363989335104 0.6905381923750269
0.7458481052636015 0.750451230258623

0.7124363989335104 0.6905381923750269
0.693644549031738 0.6475061560682178

0.7124363989335104 0.6905381923750269
0.7124363989335104 0.6905381923750269

-1.0349519235128288 -0.4224158379124511
-1.0349519235128288 -0.4224158379124511

-1.0349519235128288 -0.4224158379124511
-1.0168031940186404 -0.397272310109586

-0.18246234684157062 1.0321783479247724
-0.18246234684157062 1.0321783479247724

0.35898219053244973 0.8623357586159275
0.4510989873560865 0.8349792418838701

0.35898219053244973 0.8623357586159275
0.35898219053244973 0.8623357586159275

-0.8233126280127055 0.7038369818195428
-0.8522363910513918 0.6393044503097838

-0.8233126280127055 0.7038369818195428
-0.7772976533456543 0.6936544447024328

-0.8233126280127055 0.7038369818195428
-0.7431285464959786 0.7144745753707636

-0.8233126280127055 0.7038369818195428
-0.8233126280127055 0.7038369818195428

-0.8233126280127055 0.7038369818195428
-0.7766022235544245 0.7511111466333847

-0.8233126280127055 0.7038369818195428
-0.7522797475498159 0.6635972198722708

0.013135475277073977 0.9897464175983881
-0.08061966596627115 0.9864289771528091

0.013135475277073977 0.9897464175983881
0.021209679753456688 1.01597384672269

0.013135475277073977 0.9897464175983881
0.013135475277073977 0.9897464175983881

0.013135475277073977 0.9897464175983881
0.015535573495519485 0.9664979069124865

0.013135475277073977 0.9897464175983881
0.07374179159887094 0.9964690863321527

0.013135475277073977 0.9897464175983881
-0.043311656720394456 1.0343658320330358

0.013135475277073977 0.9897464175983881
0.07212000494087553 1.0510163855693402

0.013135475277073977 0.9897464175983881
0.09806457962926819 0.9710253348305141

-0.8886744095073058 0.4560878458470332
-0.8886744095073058 0.4560878458470332

-0.8886744095073058 0.4560878458470332
-0.8376185666284771 0.46964416006080917

-0.8376185666284771 0.46964416006080917
-0.8886744095073058 0.4560878458470332

-0.8376185666284771 0.46964416006080917
-0.8376185666284771 0.46964416006080917

-0.8376185666284771 0.46964416006080917
-0.8245431523112501 0.5613905238529797

-0.09064013245325436 -1.0173346681932194
-0.16882296996574916 -0.9727238796081898

-0.09064013245325436 -1.0173346681932194
-0.09064013245325436 -1.0173346681932194

-0.09064013245325436 -1.0173346681932194
-0.009465514441981345 -1.0042154601129654

-0.28905280427268876 0.953697242641805
-0.352960209964346 0.9395418617520016

-0.28905280427268876 0.953697242641805
-0.3067274474318891 0.9321053242774112

-0.28905280427268876 0.953697242641805
-0.3057960288666185 1.0009790031843013

-0.28905280427268876 0.953697242641805
-0.28905280427268876 0.953697242641805

0.4510989873560865 0.8349792418838701
0.4510989873560865 0.8349792418838701

0.4510989873560865 0.8349792418838701
0.35898219053244973 0.8623357586159275

-0.3066092054503207 -0.9842257894784922
-0.35900616883946224 -0.9883248777541104

-0.3066092054503207 -0.9842257894784922
-0.3399955996464431 -0.9331545861905803

-0.3066092054503207 -0.9842257894784922
-0.3066092054503207 -0.9842257894784922

-0.3066092054503207 -0.9842257894784922
-0.2668603498863364 -0.9385069930686651

-0.3066092054503207 -0.9842257894784922
-0.26197228358627134 -0.9302740117300249

-0.7782808576428037 -0.6297335793133275
-0.7946809753045476 -0.5720551590508517

-0.7782808576428037 -0.6297335793133275
-0.7782808576428037 -0.6297335793133275

-0.7782808576428037 -0.6297335793133275
-0.7166612923904152 -0.6947493178253046

-0.7782808576428037 -0.6297335793133275
-0.8276643353875714 -0.545600744712689

-0.7782808576428037 -0.6297335793133275
-0.7913780285522192 -0.6798878749954856

-0.3067274474318891 0.9321053242774112
-0.352960209964346 0.9395418617520016

-0.3067274474318891 0.9321053242774112
-0.3067274474318891 0.9321053242774112

-0.3067274474318891 0.9321053242774112
-0.3057960288666185 1.0009790031843013

-0.3067274474318891 0.9321053242774112
-0.28905280427268876 0.953697242641805

0.6486114906606614 0.5392808148841891
0.6486114906606614 0.5392808148841891

0.8146664679648328 -0.6656607329042681
0.7761260101903438 -0.6711540820113366

0.8146664679648328 -0.6656607329042681
0.8146664679648328 -0.6656607329042681

0.8146664679648328 -0.6656607329042681
0.7444304357170085 -0.6238548528814725

0.8146664679648328 -0.6656607329042681
0.8205019341443939 -0.7043284100240829

-0.9256400156965828 0.3290916614037437
-0.9256400156965828 0.3290916614037437

-0.9256400156965828 0.3290916614037437
-0.8496487286669017 0.27436308788459396

0.9069304791093121 0.22785511865754446
0.9506377612757203 0.3129401300575031

0.9069304791093121 0.22785511865754446
0.9036442512460326 0.22135563329227015

0.9069304791093121 0.22785511865754446
0.9069304791093121 0.22785511865754446

-0.48839647543954 0.8664846805040087
-0.5511645208964864 0.7912376986468111

-0.48839647543954 0.8664846805040087
-0.48839647543954 0.8664846805040087

-0.0937855039102288 0.9691823144443696
-0.15392027548840304 0.9090946107113054

-0.0937855039102288 0.9691823144443696
-0.0937855039102288 0.9691823144443696

-0.0937855039102288 0.9691823144443696
-0.08061966596627115 0.9864289771528091

-0.0937855039102288 0.9691823144443696
-0.043311656720394456 1.0343658320330358

-0.7766022235544245 0.7511111466333847
-0.7772976533456543 0.6936544447024328

-0.7766022235544245 0.7511111466333847
-0.7431285464959786 0.7144745753707636

-0.7766022235544245 0.7511111466333847
-0.8233126280127055 0.7038369818195428

-0.7766022235544245 0.7511111466333847
-0.7766022235544245 0.7511111466333847

-0.7766022235544245 0.7511111466333847
-0.711617854553899 0.7339242629091459

-0.7766022235544245 0.7511111466333847
-0.7522797475498159 0.6635972198722708

0.9600386014616572 -0.5901512995136096
0.9600386014616572 -0.5901512995136096

0.9600386014616572 -0.5901512995136096
0.8885072409578039 -0.5251464057470854

0.9959681869924332 -0.1966740865237888
0.9959681869924332 -0.1966740865237888

0.9959681869924332 -0.1966740865237888
1.060029482247982 -0.16004301252815056

-1.0343207011318587 0.15713760592642392
-0.9986053469089772 0.08132411743794675

-1.0343207011318587 0.15713760592642392
-1.0343207011318587 0.15713760592642392

-0.6368394033117717 0.6283589456491279
-0.6884504717890616 0.6829617893004429

-0.6368394033117717 0.6283589456491279
-0.6368394033117717 0.6283589456491279

-0.6368394033117717 0.6283589456491279
-0.6243469170552314 0.7250745818977632

0.2395359986034494 -1.0301810240127662
0.21196676896591798 -0.9347140948585108

0.2395359986034494 -1.0301810240127662
0.2395359986034494 -1.0301810240127662

0.2395359986034494 -1.0301810240127662
0.18736379505752263 -1.010294052574877

-0.711617854553899 0.7339242629091459
-0.7772976533456543 0.6936544447024328

-0.711617854553899 0.7339242629091459
-0.6884504717890616 0.6829617893004429

-0.711617854553899 0.7339242629091459
-0.7431285464959786 0.7144745753707636

-0.711617854553899 0.7339242629091459
-0.7766022235544245 0.7511111466333847

-0.711617854553899 0.7339242629091459
-0.711617854553899 0.7339242629091459

-0.711617854553899 0.7339242629091459
-0.7522797475498159 0.6635972198722708

-0.711617854553899 0.7339242629091459
-0.6243469170552314 0.7250745818977632

0.021209679753456688 1.01597384672269
0.021209679753456688 1.01597384672269

0.021209679753456688 1.01597384672269
0.013135475277073977 0.9897464175983881

0.021209679753456688 1.01597384672269
0.015535573495519485 0.9664979069124865

0.021209679753456688 1.01597384672269
0.07374179159887094 0.9964690863321527

0.021209679753456688 1.01597384672269
-0.043311656720394456 1.0343658320330358

0.021209679753456688 1.01597384672269
0.07212000494087553 1.0510163855693402

0.021209679753456688 1.01597384672269
0.09806457962926819 0.9710253348305141

-1.0168031940186404 -0.397272310109586
-1.0349519235128288 -0.4224158379124511

-1.0168031940186404 -0.397272310109586
-1.0168031940186404 -0.397272310109586

-0.8496487286669017 0.27436308788459396
-0.8498421195696055 0.2248354923610551

-0.8496487286669017 0.27436308788459396
-0.9256400156965828 0.3290916614037437

-0.8496487286669017 0.27436308788459396
-0.8496487286669017 0.27436308788459396

-0.8496487286669017 0.27436308788459396
-0.8859373029101498 0.21192997569307567

-0.9638537623789042 -0.11196193476483449
-1.050316533484667 -0.08403457856271826

-0.9638537623789042 -0.11196193476483449
-0.9638537623789042 -0.11196193476483449

0.7761260101903438 -0.6711540820113366
0.7761260101903438 -0.6711540820113366

0.7761260101903438 -0.6711540820113366
0.8146664679648328 -0.6656607329042681

0.7761260101903438 -0.6711540820113366
0.7444304357170085 -0.6238548528814725

0.7761260101903438 -0.6711540820113366
0.8205019341443939 -0.7043284100240829

0.9483308267401191 -0.3190273198748949
0.9483308267401191 -0.3190273198748949

0.3338643409979636 -0.9493824039311138
0.33056929794129125 -0.90051793886538

0.3338643409979636 -0.9493824039311138
0.3338643409979636 -0.9493824039311138

0.9506377612757203 0.3129401300575031
0.9506377612757203 0.3129401300575031

0.9506377612757203 0.3129401300575031
0.9069304791093121 0.22785511865754446

-0.8276643353875714 -0.545600744712689
-0.8441925543456754 -0.4587487371077791

-0.8276643353875714 -0.545600744712689
-0.8399759240906998 -0.5186764159009354

-0.8276643353875714 -0.545600744712689
-0.7946809753045476 -0.5720551590508517

-0.8276643353875714 -0.545600744712689
-0.7782808576428037 -0.6297335793133275

-0.8276643353875714 -0.545600744712689
-0.8276643353875714 -0.545600744712689

0.5584071408196408 -0.779405524795899
0.6245109110405977 -0.7903317790690444

0.5584071408196408 -0.779405524795899
0.525663093913242 -0.8728577025167709

0.5584071408196408 -0.779405524795899
0.5584071408196408 -0.779405524795899

-0.8859373029101498 0.21192997569307567
-0.8498421195696055 0.2248354923610551

-0.8859373029101498 0.21192997569307567
-0.8496487286669017 0.27436308788459396

-0.8859373029101498 0.21192997569307567
-0.8859373029101498 0.21192997569307567

0.015535573495519485 0.9664979069124865
-0.08061966596627115 0.9864289771528091

0.015535573495519485 0.9664979069124865
0.021209679753456688 1.01597384672269

0.015535573495519485 0.9664979069124865
0.013135475277073977 0.9897464175983881

0.015535573495519485 0.9664979069124865
0.015535573495519485 0.9664979069124865

0.015535573495519485 0.9664979069124865
0.07374179159887094 0.9964690863321527

0.015535573495519485 0.9664979069124865
-0.043311656720394456 1.0343658320330358

0.015535573495519485 0.9664979069124865
0.09806457962926819 0.9710253348305141

0.07374179159887094 0.9964690863321527
0.021209679753456688 1.01597384672269

0.07374179159887094 0.9964690863321527
0.013135475277073977 0.9897464175983881

0.07374179159887094 0.9964690863321527
0.015535573495519485 0.9664979069124865

0.07374179159887094 0.9964690863321527
0.07374179159887094 0.9964690863321527

0.07374179159887094 0.9964690863321527
0.07212000494087553 1.0510163855693402

0.07374179159887094 0.9964690863321527
0.09806457962926819 0.9710253348305141

0.07374179159887094 0.9964690863321527
0.12661786680318854 0.9666633959907572

-0.26197228358627134 -0.9302740117300249
-0.3399955996464431 -0.9331545861905803

-0.26197228358627134 -0.9302740117300249
-0.3066092054503207 -0.9842257894784922

-0.26197228358627134 -0.9302740117300249
-0.2668603498863364 -0.9385069930686651

-0.26197228358627134 -0.9302740117300249
-0.26197228358627134 -0.9302740117300249

0.7444304357170085 -0.6238548528814725
0.7761260101903438 -0.6711540820113366

0.7444304357170085 -0.6238548528814725
0.8146664679648328 -0.6656607329042681

0.7444304357170085 -0.6238548528814725
0.7444304357170085 -0.6238548528814725

0.8205019341443939 -0.7043284100240829
0.7761260101903438 -0.6711540820113366

0.8205019341443939 -0.7043284100240829
0.8146664679648328 -0.6656607329042681

0.8205019341443939 -0.7043284100240829
0.8205019341443939 -0.7043284100240829

-0.7913780285522192 -0.6798878749954856
-0.7782808576428037 -0.6297335793133275

-0.7913780285522192 -0.6798878749954856
-0.7166612923904152 -0.6947493178253046

-0.7913780285522192 -0.6798878749954856
-0.7913780285522192 -0.6798878749954856

0.8719308459355105 -0.499510463686984
0.8719308459355105 -0.499510463686984

0.8719308459355105 -0.499510463686984
0.8885072409578039 -0.5251464057470854

0.5937970930517824 0.7885945861828755
0.6779470765213077 0.836127003254673

0.5937970930517824 0.7885945861828755
0.5937970930517824 0.7885945861828755

0.5937970930517824 0.7885945861828755
0.6768523761567786 0.7905333000198028

0.12661786680318854 0.9666633959907572
0.07374179159887094 0.9964690863321527

0.12661786680318854 0.9666633959907572
0.09806457962926819 0.9710253348305141

0.12661786680318854 0.9666633959907572
0.12661786680318854 0.9666633959907572

-0.9993910105717025 0.03245599739797631
-0.9986053469089772 0.08132411743794675

-0.9993910105717025 0.03245599739797631
-0.9993910105717025 0.03245599739797631

-0.9993910105717025 0.03245599739797631
-0.9271317012935227 0.08510866118301318

-0.9271317012935227 0.08510866118301318
-0.9986053469089772 0.08132411743794675

-0.9271317012935227 0.08510866118301318
-0.9098858287660211 0.10279079549005456

-0.9271317012935227 0.08510866118301318
-0.9993910105717025 0.03245599739797631

-0.9271317012935227 0.08510866118301318
-0.9271317012935227 0.08510866118301318

-0.9271317012935227 0.08510866118301318
-0.8914052274928801 0.07692958092685483

0.7458481052636015 0.750451230258623
0.7458481052636015 0.750451230258623

0.7458481052636015 0.750451230258623
0.7124363989335104 0.6905381923750269

0.7458481052636015 0.750451230258623
0.6768523761567786 0.7905333000198028

-0.3399955996464431 -0.9331545861905803
-0.35900616883946224 -0.9883248777541104

-0.3399955996464431 -0.9331545861905803
-0.3399955996464431 -0.9331545861905803

-0.3399955996464431 -0.9331545861905803
-0.3066092054503207 -0.9842257894784922

-0.3399955996464431 -0.9331545861905803
-0.2668603498863364 -0.9385069930686651

-0.3399955996464431 -0.9331545861905803
-0.26197228358627134 -0.9302740117300249

-0.8914052274928801 0.07692958092685483
-0.9098858287660211 0.10279079549005456

-0.8914052274928801 0.07692958092685483
-0.9271317012935227 0.08510866118301318

-0.8914052274928801 0.07692958092685483
-0.8914052274928801 0.07692958092685483

-0.08061966596627115 0.9864289771528091
-0.0937855039102288 0.9691823144443696

-0.08061966596627115 0.9864289771528091
-0.08061966596627115 0.9864289771528091

-0.08061966596627115 0.9864289771528091
0.013135475277073977 0.9897464175983881

-0.08061966596627115 0.9864289771528091
0.015535573495519485 0.9664979069124865

-0.08061966596627115 0.9864289771528091
-0.043311656720394456 1.0343658320330358

0.6768523761567786 0.7905333000198028
0.6779470765213077 0.836127003254673

0.6768523761567786 0.7905333000198028
0.5937970930517824 0.7885945861828755

0.6768523761567786 0.7905333000198028
0.7458481052636015 0.750451230258623

0.6768523761567786 0.7905333000198028
0.6768523761567786 0.7905333000198028

-0.6243469170552314 0.7250745818977632
-0.5817379843966938 0.7886784037420868

-0.6243469170552314 0.7250745818977632
-0.6884504717890616 0.6829617893004429

-0.6243469170552314 0.7250745818977632
-0.6368394033117717 0.6283589456491279

-0.6243469170552314 0.7250745818977632
-0.711617854553899 0.7339242629091459

-0.6243469170552314 0.7250745818977632
-0.6243469170552314 0.7250745818977632

-0.6243469170552314 0.7250745818977632
-0.5511645208964864 0.7912376986468111

-0.8399759240906998 -0.5186764159009354
-0.8441925543456754 -0.4587487371077791

-0.8399759240906998 -0.5186764159009354
-0.8399759240906998 -0.5186764159009354

-0.8399759240906998 -0.5186764159009354
-0.7946809753045476 -0.5720551590508517

-0.8399759240906998 -0.5186764159009354
-0.8276643353875714 -0.545600744712689


==> Data/Circle_0_1_PD.txt <==
0.0	0.0559813
0.0216976	0.060744
0.0370299	0.0471281
0.0545714	0.060978


==> Data/Circle_0_2.txt <==
-0.7946809753045476 -0.5720551590508517
-0.8441925543456754 -0.4587487371077791

-0.7946809753045476 -0.5720551590508517
-0.8399759240906998 -0.5186764159009354

-0.7946809753045476 -0.5720551590508517
-0.7946809753045476 -0.5720551590508517

-0.7946809753045476 -0.5720551590508517
-0.7782808576428037 -0.6297335793133275

-0.7946809753045476 -0.5720551590508517
-0.7166612923904152 -0.6947493178253046

-0.7946809753045476 -0.5720551590508517
-0.8276643353875714 -0.545600744712689

-0.7946809753045476 -0.5720551590508517
-0.7913780285522192 -0.6798878749954856

0.9244956203214645 0.44081420680737643
0.9244956203214645 0.44081420680737643

0.9244956203214645 0.44081420680737643
0.9506377612757203 0.3129401300575031

1.0066121792043607 0.15931570057616107
0.9870201827520828 -0.029898119567744765

1.0066121792043607 0.15931570057616107
0.9506377612757203 0.3129401300575031

1.0066121792043607 0.15931570057616107
0.9036442512460326 0.22135563329227015

1.0066121792043607 0.15931570057616107
0.9069304791093121 0.22785511865754446

1.0066121792043607 0.15931570057616107
1.0066121792043607 0.15931570057616107

1.0066121792043607 0.15931570057616107
1.066711168681382 -0.01948105291924794

-0.9986053469089772 0.08132411743794675
-0.9986053469089772 0.08132411743794675

-0.9986053469089772 0.08132411743794675
-0.9098858287660211 0.10279079549005456

-0.9986053469089772 0.08132411743794675
-1.050316533484667 -0.08403457856271826

-0.9986053469089772 0.08132411743794675
-1.0343207011318587 0.15713760592642392

-0.9986053469089772 0.08132411743794675
-0.9638537623789042 -0.11196193476483449

-0.9986053469089772 0.08132411743794675
-0.8859373029101498 0.21192997569307567

-0.9986053469089772 0.08132411743794675
-0.9993910105717025 0.03245599739797631

-0.9986053469089772 0.08132411743794675
-0.9271317012935227 0.08510866118301318

-0.9986053469089772 0.08132411743794675
-0.8914052274928801 0.07692958092685483

-0.35900616883946224 -0.9883248777541104
-0.35900616883946224 -0.9883248777541104

-0.35900616883946224 -0.9883248777541104
-0.3399955996464431 -0.9331545861905803

-0.35900616883946224 -0.9883248777541104
-0.3066092054503207 -0.9842257894784922

-0.35900616883946224 -0.9883248777541104
-0.2668603498863364 -0.9385069930686651

-0.35900616883946224 -0.9883248777541104
-0.26197228358627134 -0.9302740117300249

-0.35900616883946224 -0.9883248777541104
-0.16882296996574916 -0.9727238796081898

-0.009465514441981345 -1.0042154601129654
-0.16882296996574916 -0.9727238796081898

-0.009465514441981345 -1.0042154601129654
-0.09064013245325436 -1.0173346681932194

-0.009465514441981345 -1.0042154601129654
-0.009465514441981345 -1.0042154601129654

-0.009465514441981345 -1.0042154601129654
0.18736379505752263 -1.010294052574877

-0.6884504717890616 0.6829617893004429
-0.8522363910513918 0.6393044503097838

-0.6884504717890616 0.6829617893004429
-0.5817379843966938 0.7886784037420868

-0.6884504717890616 0.6829617893004429
-0.7772976533456543 0.6936544447024328

-0.6884504717890616 0.6829617893004429
-0.6884504717890616 0.6829617893004429

-0.6884504717890616 0.6829617893004429
-0.7431285464959786 0.7144745753707636

-0.6884504717890616 0.6829617893004429
-0.8233126280127055 0.7038369818195428

-0.6884504717890616 0.6829617893004429
-0.7766022235544245 0.7511111466333847

-0.6884504717890616 0.6829617893004429
-0.6368394033117717 0.6283589456491279

-0.6884504717890616 0.6829617893004429
-0.711617854553899 0.7339242629091459

-0.6884504717890616 0.6829617893004429
-0.8245431523112501 0.5613905238529797

-0.6884504717890616 0.6829617893004429
-0.7522797475498159 0.6635972198722708

-0.6884504717890616 0.6829617893004429
-0.6243469170552314 0.7250745818977632

-0.6884504717890616 0.6829617893004429
-0.5511645208964864 0.7912376986468111

0.8885072409578039 -0.5251464057470854
0.9600386014616572 -0.5901512995136096

0.8885072409578039 -0.5251464057470854
0.7761260101903438 -0.6711540820113366

0.8885072409578039 -0.5251464057470854
0.8146664679648328 -0.6656607329042681

0.8885072409578039 -0.5251464057470854
0.7444304357170085 -0.6238548528814725

0.8885072409578039 -0.5251464057470854
0.8205019341443939 -0.7043284100240829

0.8885072409578039 -0.5251464057470854
0.8719308459355105 -0.499510463686984

0.8885072409578039 -0.5251464057470854
0.8885072409578039 -0.5251464057470854

1.066711168681382 -0.01948105291924794
0.9959681869924332 -0.1966740865237888

1.066711168681382 -0.01948105291924794
0.9870201827520828 -0.029898119567744765

1.066711168681382 -0.01948105291924794
1.0066121792043607 0.15931570057616107

1.066711168681382 -0.01948105291924794
1.066711168681382 -0.01948105291924794

1.066711168681382 -0.01948105291924794
1.060029482247982 -0.16004301252815056

-0.7166612923904152 -0.6947493178253046
-0.7946809753045476 -0.5720551590508517

-0.7166612923904152 -0.6947493178253046
-0.6130849364035832 -0.7478281083500774

-0.7166612923904152 -0.6947493178253046
-0.6936011006486564 -0.8006423423213691

-0.7166612923904152 -0.6947493178253046
-0.7782808576428037 -0.6297335793133275

-0.7166612923904152 -0.6947493178253046
-0.7166612923904152 -0.6947493178253046

-0.7166612923904152 -0.6947493178253046
-0.8276643353875714 -0.545600744712689

-0.7166612923904152 -0.6947493178253046
-0.7913780285522192 -0.6798878749954856

-0.043311656720394456 1.0343658320330358
-0.18246234684157062 1.0321783479247724

-0.043311656720394456 1.0343658320330358
-0.15392027548840304 0.9090946107113054

-0.043311656720394456 1.0343658320330358
-0.0937855039102288 0.9691823144443696

-0.043311656720394456 1.0343658320330358
-0.08061966596627115 0.9864289771528091

-0.043311656720394456 1.0343658320330358
0.021209679753456688 1.01597384672269

-0.043311656720394456 1.0343658320330358
0.013135475277073977 0.9897464175983881

-0.043311656720394456 1.0343658320330358
0.015535573495519485 0.9664979069124865

-0.043311656720394456 1.0343658320330358
0.07374179159887094 0.9964690863321527

-0.043311656720394456 1.0343658320330358
-0.043311656720394456 1.0343658320330358

-0.043311656720394456 1.0343658320330358
0.07212000494087553 1.0510163855693402

-0.043311656720394456 1.0343658320330358
0.09806457962926819 0.9710253348305141

-0.043311656720394456 1.0343658320330358
0.12661786680318854 0.9666633959907572

-0.8522363910513918 0.6393044503097838
-0.8522363910513918 0.6393044503097838

-0.8522363910513918 0.6393044503097838
-0.8886744095073058 0.4560878458470332

-0.8522363910513918 0.6393044503097838
-0.7772976533456543 0.6936544447024328

-0.8522363910513918 0.6393044503097838
-0.6884504717890616 0.6829617893004429

-0.8522363910513918 0.6393044503097838
-0.7431285464959786 0.7144745753707636

-0.8522363910513918 0.6393044503097838
-0.8233126280127055 0.7038369818195428

-0.8522363910513918 0.6393044503097838
-0.8376185666284771 0.46964416006080917

-0.8522363910513918 0.6393044503097838
-0.7766022235544245 0.7511111466333847

-0.8522363910513918 0.6393044503097838
-0.711617854553899 0.7339242629091459

-0.8522363910513918 0.6393044503097838
-0.8245431523112501 0.5613905238529797

-0.8522363910513918 0.6393044503097838
-0.7522797475498159 0.6635972198722708

-0.8245431523112501 0.5613905238529797
-0.8522363910513918 0.6393044503097838

-0.8245431523112501 0.5613905238529797
-0.8886744095073058 0.4560878458470332

-0.8245431523112501 0.5613905238529797
-0.7772976533456543 0.6936544447024328

-0.8245431523112501 0.5613905238529797
-0.6884504717890616 0.6829617893004429

-0.8245431523112501 0.5613905238529797
-0.7431285464959786 0.7144745753707636

-0.8245431523112501 0.5613905238529797
-0.8233126280127055 0.7038369818195428

-0.8245431523112501 0.5613905238529797
-0.8376185666284771 0.46964416006080917

-0.8245431523112501 0.5613905238529797
-0.7766022235544245 0.7511111466333847

-0.8245431523112501 0.5613905238529797
-0.6368394033117717 0.6283589456491279

-0.8245431523112501 0.5613905238529797
-0.8245431523112501 0.5613905238529797

-0.8245431523112501 0.5613905238529797
-0.7522797475498159 0.6635972198722708

-0.7522797475498159 0.6635972198722708
-0.8522363910513918 0.6393044503097838

-0.7522797475498159 0.6635972198722708
-0.7772976533456543 0.6936544447024328

-0.7522797475498159 0.6635972198722708
-0.6884504717890616 0.6829617893004429

-0.7522797475498159 0.6635972198722708
-0.7431285464959786 0.7144745753707636

-0.7522797475498159 0.6635972198722708
-0.8233126280127055 0.7038369818195428

-0.7522797475498159 0.6635972198722708
-0.7766022235544245 0.7511111466333847

-0.7522797475498159 0.6635972198722708
-0.6368394033117717 0.6283589456491279

-0.7522797475498159 0.6635972198722708
-0.711617854553899 0.7339242629091459

-0.7522797475498159 0.6635972198722708
-0.8245431523112501 0.5613905238529797

-0.7522797475498159 0.6635972198722708
-0.7522797475498159 0.6635972198722708

-0.7522797475498159 0.6635972198722708
-0.6243469170552314 0.7250745818977632

0.18736379505752263 -1.010294052574877
-0.009465514441981345 -1.0042154601129654

0.18736379505752263 -1.010294052574877
0.21196676896591798 -0.9347140948585108

0.18736379505752263 -1.010294052574877
0.2395359986034494 -1.0301810240127662

0.18736379505752263 -1.010294052574877
0.33056929794129125 -0.90051793886538

0.18736379505752263 -1.010294052574877
0.3338643409979636 -0.9493824039311138

0.18736379505752263 -1.010294052574877
0.18736379505752263 -1.010294052574877

1.060029482247982 -0.16004301252815056
0.9959681869924332 -0.1966740865237888

1.060029482247982 -0.16004301252815056
0.9870201827520828 -0.029898119567744765

1.060029482247982 -0.16004301252815056
0.9483308267401191 -0.3190273198748949

1.060029482247982 -0.16004301252815056
1.066711168681382 -0.01948105291924794

1.060029482247982 -0.16004301252815056
1.060029482247982 -0.16004301252815056

0.7857854073839523 0.6118544541516205
0.6486114906606614 0.5392808148841891

0.7857854073839523 0.6118544541516205
0.7857854073839523 0.6118544541516205

0.7857854073839523 0.6118544541516205
0.7458481052636015 0.750451230258623

0.7857854073839523 0.6118544541516205
0.693644549031738 0.6475061560682178

0.7857854073839523 0.6118544541516205
0.7124363989335104 0.6905381923750269

0.693644549031738 0.6475061560682178
0.6779470765213077 0.836127003254673

0.693644549031738 0.6475061560682178
0.6486114906606614 0.5392808148841891

0.693644549031738 0.6475061560682178
0.5937970930517824 0.7885945861828755

0.693644549031738 0.6475061560682178
0.7857854073839523 0.6118544541516205

0.693644549031738 0.6475061560682178
0.7458481052636015 0.750451230258623

0.693644549031738 0.6475061560682178
0.693644549031738 0.6475061560682178

0.693644549031738 0.6475061560682178
0.7124363989335104 0.6905381923750269

0.693644549031738 0.6475061560682178
0.6768523761567786 0.7905333000198028

-0.5511645208964864 0.7912376986468111
-0.5817379843966938 0.7886784037420868

-0.5511645208964864 0.7912376986468111
-0.6884504717890616 0.6829617893004429

-0.5511645208964864 0.7912376986468111
-0.6368394033117717 0.6283589456491279

-0.5511645208964864 0.7912376986468111
-0.711617854553899 0.7339242629091459

-0.5511645208964864 0.7912376986468111
-0.6243469170552314 0.7250745818977632

-0.5511645208964864 0.7912376986468111
-0.5511645208964864 0.7912376986468111

-0.5511645208964864 0.7912376986468111
-0.48839647543954 0.8664846805040087

0.6779470765213077 0.836127003254673
0.6779470765213077 0.836127003254673

0.6779470765213077 0.836127003254673
0.5937970930517824 0.7885945861828755

0.6779470765213077 0.836127003254673
0.7458481052636015 0.750451230258623

0.6779470765213077 0.836127003254673
0.693644549031738 0.6475061560682178

0.6779470765213077 0.836127003254673
0.7124363989335104 0.6905381923750269

0.6779470765213077 0.836127003254673
0.6768523761567786 0.7905333000198028

-0.5817379843966938 0.7886784037420868
-0.5817379843966938 0.7886784037420868

-0.5817379843966938 0.7886784037420868
-0.6884504717890616 0.6829617893004429

-0.5817379843966938 0.7886784037420868
-0.7431285464959786 0.7144745753707636

-0.5817379843966938 0.7886784037420868
-0.7766022235544245 0.7511111466333847

-0.5817379843966938 0.7886784037420868
-0.6368394033117717 0.6283589456491279

-0.5817379843966938 0.7886784037420868
-0.711617854553899 0.7339242629091459

-0.5817379843966938 0.7886784037420868
-0.6243469170552314 0.7250745818977632

-0.5817379843966938 0.7886784037420868
-0.5511645208964864 0.7912376986468111

-0.5817379843966938 0.7886784037420868
-0.48839647543954 0.8664846805040087

0.9036442512460326 0.22135563329227015
0.9506377612757203 0.3129401300575031

0.9036442512460326 0.22135563329227015
0.9036442512460326 0.22135563329227015

0.9036442512460326 0.22135563329227015
0.9069304791093121 0.22785511865754446

0.9036442512460326 0.22135563329227015
1.0066121792043607 0.15931570057616107

-0.9098858287660211 0.10279079549005456
-0.9986053469089772 0.08132411743794675

-0.9098858287660211 0.10279079549005456
-0.9098858287660211 0.10279079549005456

-0.9098858287660211 0.10279079549005456
-0.8498421195696055 0.2248354923610551

-0.9098858287660211 0.10279079549005456
-1.0343207011318587 0.15713760592642392

-0.9098858287660211 0.10279079549005456
-0.8496487286669017 0.27436308788459396

-0.9098858287660211 0.10279079549005456
-0.8859373029101498 0.21192997569307567

-0.9098858287660211 0.10279079549005456
-0.9993910105717025 0.03245599739797631

-0.9098858287660211 0.10279079549005456
-0.9271317012935227 0.08510866118301318

-0.9098858287660211 0.10279079549005456
-0.8914052274928801 0.07692958092685483

0.07212000494087553 1.0510163855693402
-0.0937855039102288 0.9691823144443696

0.07212000494087553 1.0510163855693402
-0.08061966596627115 0.9864289771528091

0.07212000494087553 1.0510163855693402
0.021209679753456688 1.01597384672269

0.07212000494087553 1.0510163855693402
0.013135475277073977 0.9897464175983881

0.07212000494087553 1.0510163855693402
0.015535573495519485 0.9664979069124865

0.07212000494087553 1.0510163855693402
0.07374179159887094 0.9964690863321527

0.07212000494087553 1.0510163855693402
-0.043311656720394456 1.0343658320330358

0.07212000494087553 1.0510163855693402
0.07212000494087553 1.0510163855693402

0.07212000494087553 1.0510163855693402
0.09806457962926819 0.9710253348305141

0.07212000494087553 1.0510163855693402
0.12661786680318854 0.9666633959907572

0.21196676896591798 -0.9347140948585108
0.21196676896591798 -0.9347140948585108

0.21196676896591798 -0.9347140948585108
0.2395359986034494 -1.0301810240127662

0.21196676896591798 -0.9347140948585108
0.33056929794129125 -0.90051793886538

0.21196676896591798 -0.9347140948585108
0.3338643409979636 -0.9493824039311138

0.21196676896591798 -0.9347140948585108
0.18736379505752263 -1.010294052574877

-0.8441925543456754 -0.4587487371077791
-0.8441925543456754 -0.4587487371077791

-0.8441925543456754 -0.4587487371077791
-0.9318021428138655 -0.29445468722596696

-0.8441925543456754 -0.4587487371077791
-1.0349519235128288 -0.4224158379124511

-0.8441925543456754 -0.4587487371077791
-1.0168031940186404 -0.397272310109586

-0.8441925543456754 -0.4587487371077791
-0.8399759240906998 -0.5186764159009354

-0.8441925543456754 -0.4587487371077791
-0.7946809753045476 -0.5720551590508517

-0.8441925543456754 -0.4587487371077791
-0.7782808576428037 -0.6297335793133275

-0.8441925543456754 -0.4587487371077791
-0.8276643353875714 -0.545600744712689

0.9870201827520828 -0.029898119567744765
0.9959681869924332 -0.1966740865237888

0.9870201827520828 -0.029898119567744765
0.9870201827520828 -0.029898119567744765

0.9870201827520828 -0.029898119567744765
1.0066121792043607 0.15931570057616107

0.9870201827520828 -0.029898119567744765
1.066711168681382 -0.01948105291924794

0.9870201827520828 -0.029898119567744765
1.060029482247982 -0.16004301252815056

-1.050316533484667 -0.08403457856271826
-0.9986053469089772 0.08132411743794675

-1.050316533484667 -0.08403457856271826
-1.050316533484667 -0.08403457856271826

-1.050316533484667 -0.08403457856271826
-0.9638537623789042 -0.11196193476483449

-1.050316533484667 -0.08403457856271826
-0.9993910105717025 0.03245599739797631

-0.16882296996574916 -0.9727238796081898
-0.35900616883946224 -0.9883248777541104

-0.16882296996574916 -0.9727238796081898
-0.3399955996464431 -0.9331545861905803

-0.16882296996574916 -0.9727238796081898
-0.3066092054503207 -0.9842257894784922

-0.16882296996574916 -0.9727238796081898
-0.2668603498863364 -0.9385069930686651

-0.16882296996574916 -0.9727238796081898
-0.26197228358627134 -0.9302740117300249

-0.16882296996574916 -0.9727238796081898
-0.16882296996574916 -0.9727238796081898

-0.16882296996574916 -0.9727238796081898
-0.09064013245325436 -1.0173346681932194

-0.16882296996574916 -0.9727238796081898
-0.009465514441981345 -1.0042154601129654

0.41998235753878366 -0.8427421433387413
0.33056929794129125 -0.90051793886538

0.41998235753878366 -0.8427421433387413
0.3338643409979636 -0.9493824039311138

0.41998235753878366 -0.8427421433387413
0.525663093913242 -0.8728577025167709

0.41998235753878366 -0.8427421433387413
0.5584071408196408 -0.779405524795899

0.41998235753878366 -0.8427421433387413
0.41998235753878366 -0.8427421433387413

-0.8498421195696055 0.2248354923610551
-0.9098858287660211 0.10279079549005456

-0.8498421195696055 0.2248354923610551
-0.8498421195696055 0.2248354923610551

-0.8498421195696055 0.2248354923610551
-0.9256400156965828 0.3290916614037437

-0.8498421195696055 0.2248354923610551
-1.0343207011318587 0.15713760592642392

-0.8498421195696055 0.2248354923610551
-0.8496487286669017 0.27436308788459396

-0.8498421195696055 0.2248354923610551
-0.8859373029101498 0.21192997569307567

-0.8498421195696055 0.2248354923610551
-0.9271317012935227 0.08510866118301318

-0.8498421195696055 0.2248354923610551
-0.8914052274928801 0.07692958092685483

-0.352960209964346 0.9395418617520016
-0.48839647543954 0.8664846805040087

-0.352960209964346 0.9395418617520016
-0.352960209964346 0.9395418617520016

-0.352960209964346 0.9395418617520016
-0.3067274474318891 0.9321053242774112

-0.352960209964346 0.9395418617520016
-0.3057960288666185 1.0009790031843013

-0.352960209964346 0.9395418617520016
-0.28905280427268876 0.953697242641805

-0.352960209964346 0.9395418617520016
-0.18246234684157062 1.0321783479247724

0.33056929794129125 -0.90051793886538
0.21196676896591798 -0.9347140948585108

0.33056929794129125 -0.90051793886538
0.2395359986034494 -1.0301810240127662

0.33056929794129125 -0.90051793886538
0.33056929794129125 -0.90051793886538

0.33056929794129125 -0.90051793886538
0.3338643409979636 -0.9493824039311138

0.33056929794129125 -0.90051793886538
0.525663093913242 -0.8728577025167709

0.33056929794129125 -0.90051793886538
0.18736379505752263 -1.010294052574877

0.33056929794129125 -0.90051793886538
0.41998235753878366 -0.8427421433387413

0.6245109110405977 -0.7903317790690444
0.6245109110405977 -0.7903317790690444

0.6245109110405977 -0.7903317790690444
0.7761260101903438 -0.6711540820113366

0.6245109110405977 -0.7903317790690444
0.525663093913242 -0.8728577025167709

0.6245109110405977 -0.7903317790690444
0.5584071408196408 -0.779405524795899

-0.15392027548840304 0.9090946107113054
-0.3067274474318891 0.9321053242774112

-0.15392027548840304 0.9090946107113054
-0.3057960288666185 1.0009790031843013

-0.15392027548840304 0.9090946107113054
-0.28905280427268876 0.953697242641805

-0.15392027548840304 0.9090946107113054
-0.18246234684157062 1.0321783479247724

-0.15392027548840304 0.9090946107113054
-0.15392027548840304 0.9090946107113054

-0.15392027548840304 0.9090946107113054
-0.0937855039102288 0.9691823144443696

-0.15392027548840304 0.9090946107113054
-0.08061966596627115 0.9864289771528091

-0.15392027548840304 0.9090946107113054
0.013135475277073977 0.9897464175983881

-0.15392027548840304 0.9090946107113054
0.015535573495519485 0.9664979069124865

-0.15392027548840304 0.9090946107113054
-0.043311656720394456 1.0343658320330358

0.525663093913242 -0.8728577025167709
0.33056929794129125 -0.90051793886538

0.525663093913242 -0.8728577025167709
0.6245109110405977 -0.7903317790690444

0.525663093913242 -0.8728577025167709
0.525663093913242 -0.8728577025167709

0.525663093913242 -0.8728577025167709
0.5584071408196408 -0.779405524795899

0.525663093913242 -0.8728577025167709
0.41998235753878366 -0.8427421433387413

-0.6130849364035832 -0.7478281083500774
-0.6130849364035832 -0.7478281083500774

-0.6130849364035832 -0.7478281083500774
-0.6936011006486564 -0.8006423423213691

-0.6130849364035832 -0.7478281083500774
-0.7166612923904152 -0.6947493178253046

-0.6130849364035832 -0.7478281083500774
-0.7913780285522192 -0.6798878749954856

0.09806457962926819 0.9710253348305141
-0.0937855039102288 0.9691823144443696

0.09806457962926819 0.9710253348305141
-0.08061966596627115 0.9864289771528091

0.09806457962926819 0.9710253348305141
0.021209679753456688 1.01597384672269

0.09806457962926819 0.9710253348305141
0.013135475277073977 0.9897464175983881

0.09806457962926819 0.9710253348305141
0.015535573495519485 0.9664979069124865

0.09806457962926819 0.9710253348305141
0.07374179159887094 0.9964690863321527

0.09806457962926819 0.9710253348305141
-0.043311656720394456 1.0343658320330358

0.09806457962926819 0.9710253348305141
0.07212000494087553 1.0510163855693402

0.09806457962926819 0.9710253348305141
0.09806457962926819 0.9710253348305141

0.09806457962926819 0.9710253348305141
0.12661786680318854 0.9666633959907572

-0.7772976533456543 0.6936544447024328
-0.8522363910513918 0.6393044503097838

-0.7772976533456543 0.6936544447024328
-0.7772976533456543 0.6936544447024328

-0.7772976533456543 0.6936544447024328
-0.6884504717890616 0.6829617893004429

-0.7772976533456543 0.6936544447024328
-0.7431285464959786 0.7144745753707636

-0.7772976533456543 0.6936544447024328
-0.8233126280127055 0.7038369818195428

-0.7772976533456543 0.6936544447024328
-0.7766022235544245 0.7511111466333847

-0.7772976533456543 0.6936544447024328
-0.6368394033117717 0.6283589456491279

-0.7772976533456543 0.6936544447024328
-0.711617854553899 0.7339242629091459

-0.7772976533456543 0.6936544447024328
-0.8245431523112501 0.5613905238529797

-0.7772976533456543 0.6936544447024328
-0.7522797475498159 0.6635972198722708

-0.7772976533456543 0.6936544447024328
-0.6243469170552314 0.7250745818977632

-0.9318021428138655 -0.29445468722596696
-0.8441925543456754 -0.4587487371077791

-0.9318021428138655 -0.29445468722596696
-0.9318021428138655 -0.29445468722596696

-0.9318021428138655 -0.29445468722596696
-1.0349519235128288 -0.4224158379124511

-0.9318021428138655 -0.29445468722596696
-1.0168031940186404 -0.397272310109586

-0.9318021428138655 -0.29445468722596696
-0.9638537623789042 -0.11196193476483449

-0.6936011006486564 -0.8006423423213691
-0.6130849364035832 -0.7478281083500774

-0.6936011006486564 -0.8006423423213691
-0.6936011006486564 -0.8006423423213691

-0.6936011006486564 -0.8006423423213691
-0.7782808576428037 -0.6297335793133275

-0.6936011006486564 -0.8006423423213691
-0.7166612923904152 -0.6947493178253046

-0.6936011006486564 -0.8006423423213691
-0.7913780285522192 -0.6798878749954856

-0.7431285464959786 0.7144745753707636
-0.8522363910513918 0.6393044503097838

-0.7431285464959786 0.7144745753707636
-0.5817379843966938 0.7886784037420868

-0.7431285464959786 0.7144745753707636
-0.7772976533456543 0.6936544447024328

-0.7431285464959786 0.7144745753707636
-0.6884504717890616 0.6829617893004429

-0.7431285464959786 0.7144745753707636
-0.7431285464959786 0.7144745753707636

-0.7431285464959786 0.7144745753707636
-0.8233126280127055 0.7038369818195428

-0.7431285464959786 0.7144745753707636
-0.7766022235544245 0.7511111466333847

-0.7431285464959786 0.7144745753707636
-0.6368394033117717 0.6283589456491279

-0.7431285464959786 0.7144745753707636
-0.711617854553899 0.7339242629091459

-0.7431285464959786 0.7144745753707636
-0.8245431523112501 0.5613905238529797

-0.7431285464959786 0.7144745753707636
-0.7522797475498159 0.6635972198722708

-0.7431285464959786 0.7144745753707636
-0.6243469170552314 0.7250745818977632

-0.3057960288666185 1.0009790031843013
-0.352960209964346 0.9395418617520016

-0.3057960288666185 1.0009790031843013
-0.3067274474318891 0.9321053242774112

-0.3057960288666185 1.0009790031843013
-0.3057960288666185 1.0009790031843013

-0.3057960288666185 1.0009790031843013
-0.28905280427268876 0.953697242641805

-0.3057960288666185 1.0009790031843013
-0.18246234684157062 1.0321783479247724

-0.3057960288666185 1.0009790031843013
-0.15392027548840304 0.9090946107113054

-0.2668603498863364 -0.9385069930686651
-0.35900616883946224 -0.9883248777541104

-0.2668603498863364 -0.9385069930686651
-0.3399955996464431 -0.9331545861905803

-0.2668603498863364 -0.9385069930686651
-0.3066092054503207 -0.9842257894784922

-0.2668603498863364 -0.9385069930686651
-0.2668603498863364 -0.9385069930686651

-0.2668603498863364 -0.9385069930686651
-0.26197228358627134 -0.9302740117300249

-0.2668603498863364 -0.9385069930686651
-0.16882296996574916 -0.9727238796081898

-0.2668603498863364 -0.9385069930686651
-0.09064013245325436 -1.0173346681932194

0.7124363989335104 0.6905381923750269
0.6779470765213077 0.836127003254673

0.7124363989335104 0.6905381923750269
0.6486114906606614 0.5392808148841891

0.7124363989335104 0.6905381923750269
0.5937970930517824 0.7885945861828755

0.7124363989335104 0.6905381923750269
0.7857854073839523 0.6118544541516205

0.7124363989335104 0.6905381923750269
0.7458481052636015 0.750451230258623

0.7124363989335104 0.6905381923750269
0.693644549031738 0.6475061560682178

0.7124363989335104 0.6905381923750269
0.7124363989335104 0.6905381923750269

0.7124363989335104 0.6905381923750269
0.6768523761567786 0.7905333000198028

-1.0349519235128288 -0.4224158379124511
-0.8441925543456754 -0.4587487371077791

-1.0349519235128288 -0.4224158379124511
-0.9318021428138655 -0.29445468722596696

-1.0349519235128288 -0.4224158379124511
-1.0349519235128288 -0.4224158379124511

-1.0349519235128288 -0.4224158379124511
-1.0168031940186404 -0.397272310109586

-0.18246234684157062 1.0321783479247724
-0.352960209964346 0.9395418617520016

-0.18246234684157062 1.0321783479247724
-0.3067274474318891 0.9321053242774112

-0.18246234684157062 1.0321783479247724
-0.3057960288666185 1.0009790031843013

-0.18246234684157062 1.0321783479247724
-0.28905280427268876 0.953697242641805

-0.18246234684157062 1.0321783479247724
-0.18246234684157062 1.0321783479247724

-0.18246234684157062 1.0321783479247724
-0.15392027548840304 0.9090946107113054

-0.18246234684157062 1.0321783479247724
-0.0937855039102288 0.9691823144443696

-0.18246234684157062 1.0321783479247724
-0.08061966596627115 0.9864289771528091

-0.18246234684157062 1.0321783479247724
-0.043311656720394456 1.0343658320330358

0.35898219053244973 0.8623357586159275
0.4510989873560865 0.8349792418838701

0.35898219053244973 0.8623357586159275
0.35898219053244973 0.8623357586159275

-0.8233126280127055 0.7038369818195428
-0.8522363910513918 0.6393044503097838

-0.8233126280127055 0.7038369818195428
-0.7772976533456543 0.6936544447024328

-0.8233126280127055 0.7038369818195428
-0.6884504717890616 0.6829617893004429

-0.8233126280127055 0.7038369818195428
-0.7431285464959786 0.7144745753707636

-0.8233126280127055 0.7038369818195428
-0.8233126280127055 0.7038369818195428

-0.8233126280127055 0.7038369818195428
-0.7766022235544245 0.7511111466333847

-0.8233126280127055 0.7038369818195428
-0.711617854553899 0.7339242629091459

-0.8233126280127055 0.7038369818195428
-0.8245431523112501 0.5613905238529797

-0.8233126280127055 0.7038369818195428
-0.7522797475498159 0.6635972198722708

0.013135475277073977 0.9897464175983881
-0.15392027548840304 0.9090946107113054

0.013135475277073977 0.9897464175983881
-0.0937855039102288 0.9691823144443696

0.013135475277073977 0.9897464175983881
-0.08061966596627115 0.9864289771528091

0.013135475277073977 0.9897464175983881
0.021209679753456688 1.01597384672269

0.013135475277073977 0.9897464175983881
0.013135475277073977 0.9897464175983881

0.013135475277073977 0.9897464175983881
0.015535573495519485 0.9664979069124865

0.013135475277073977 0.9897464175983881
0.07374179159887094 0.9964690863321527

0.013135475277073977 0.9897464175983881
-0.043311656720394456 1.0343658320330358

0.013135475277073977 0.9897464175983881
0.07212000494087553 1.0510163855693402

0.013135475277073977 0.9897464175983881
0.09806457962926819 0.9710253348305141

0.013135475277073977 0.9897464175983881
0.12661786680318854 0.9666633959907572

-0.8886744095073058 0.4560878458470332
-0.8522363910513918 0.6393044503097838

-0.8886744095073058 0.4560878458470332
-0.8886744095073058 0.4560878458470332

-0.8886744095073058 0.4560878458470332
-0.9256400156965828 0.3290916614037437

-0.8886744095073058 0.4560878458470332
-0.8496487286669017 0.27436308788459396

-0.8886744095073058 0.4560878458470332
-0.8376185666284771 0.46964416006080917

-0.8886744095073058 0.4560878458470332
-0.8245431523112501 0.5613905238529797

-0.8376185666284771 0.46964416006080917
-0.8522363910513918 0.6393044503097838

-0.8376185666284771 0.46964416006080917
-0.8886744095073058 0.4560878458470332

-0.8376185666284771 0.46964416006080917
-0.9256400156965828 0.3290916614037437

-0.8376185666284771 0.46964416006080917
-0.8496487286669017 0.27436308788459396

-0.8376185666284771 0.46964416006080917
-0.8376185666284771 0.46964416006080917

-0.8376185666284771 0.46964416006080917
-0.8245431523112501 0.5613905238529797

-0.09064013245325436 -1.0173346681932194
-0.2668603498863364 -0.9385069930686651

-0.09064013245325436 -1.0173346681932194
-0.26197228358627134 -0.9302740117300249

-0.09064013245325436 -1.0173346681932194
-0.16882296996574916 -0.9727238796081898

-0.09064013245325436 -1.0173346681932194
-0.09064013245325436 -1.0173346681932194

-0.09064013245325436 -1.0173346681932194
-0.009465514441981345 -1.0042154601129654

-0.28905280427268876 0.953697242641805
-0.352960209964346 0.9395418617520016

-0.28905280427268876 0.953697242641805
-0.3067274474318891 0.9321053242774112

-0.28905280427268876 0.953697242641805
-0.3057960288666185 1.0009790031843013

-0.28905280427268876 0.953697242641805
-0.28905280427268876 0.953697242641805

-0.28905280427268876 0.953697242641805
-0.18246234684157062 1.0321783479247724

-0.28905280427268876 0.953697242641805
-0.15392027548840304 0.9090946107113054

-0.28905280427268876 0.953697242641805
-0.0937855039102288 0.9691823144443696

0.4510989873560865 0.8349792418838701
0.4510989873560865 0.8349792418838701

0.4510989873560865 0.8349792418838701
0.35898219053244973 0.8623357586159275

0.4510989873560865 0.8349792418838701
0.5937970930517824 0.7885945861828755

-0.3066092054503207 -0.9842257894784922
-0.35900616883946224 -0.9883248777541104

-0.3066092054503207 -0.9842257894784922
-0.3399955996464431 -0.9331545861905803

-0.3066092054503207 -0.9842257894784922
-0.3066092054503207 -0.9842257894784922

-0.3066092054503207 -0.9842257894784922
-0.2668603498863364 -0.9385069930686651

-0.3066092054503207 -0.9842257894784922
-0.26197228358627134 -0.9302740117300249

-0.3066092054503207 -0.9842257894784922
-0.16882296996574916 -0.9727238796081898

-0.7782808576428037 -0.6297335793133275
-0.8441925543456754 -0.4587487371077791

-0.7782808576428037 -0.6297335793133275
-0.8399759240906998 -0.5186764159009354

-0.7782808576428037 -0.6297335793133275
-0.7946809753045476 -0.5720551590508517

-0.7782808576428037 -0.6297335793133275
-0.6936011006486564 -0.8006423423213691

-0.7782808576428037 -0.6297335793133275
-0.7782808576428037 -0.6297335793133275

-0.7782808576428037 -0.6297335793133275
-0.7166612923904152 -0.6947493178253046

-0.7782808576428037 -0.6297335793133275
-0.8276643353875714 -0.545600744712689

-0.7782808576428037 -0.6297335793133275
-0.7913780285522192 -0.6798878749954856

-0.3067274474318891 0.9321053242774112
-0.48839647543954 0.8664846805040087

-0.3067274474318891 0.9321053242774112
-0.352960209964346 0.9395418617520016

-0.3067274474318891 0.9321053242774112
-0.3067274474318891 0.9321053242774112

-0.3067274474318891 0.9321053242774112
-0.3057960288666185 1.0009790031843013

-0.3067274474318891 0.9321053242774112
-0.28905280427268876 0.953697242641805

-0.3067274474318891 0.9321053242774112
-0.18246234684157062 1.0321783479247724

-0.3067274474318891 0.9321053242774112
-0.15392027548840304 0.9090946107113054

0.6486114906606614 0.5392808148841891
0.6486114906606614 0.5392808148841891

0.6486114906606614 0.5392808148841891
0.7857854073839523 0.6118544541516205

0.6486114906606614 0.5392808148841891
0.693644549031738 0.6475061560682178

0.6486114906606614 0.5392808148841891
0.7124363989335104 0.6905381923750269

0.8146664679648328 -0.6656607329042681
0.9600386014616572 -0.5901512995136096

0.8146664679648328 -0.6656607329042681
0.7761260101903438 -0.6711540820113366

0.8146664679648328 -0.6656607329042681
0.8146664679648328 -0.6656607329042681

0.8146664679648328 -0.6656607329042681
0.7444304357170085 -0.6238548528814725

0.8146664679648328 -0.6656607329042681
0.8205019341443939 -0.7043284100240829

0.8146664679648328 -0.6656607329042681
0.8719308459355105 -0.499510463686984

0.8146664679648328 -0.6656607329042681
0.8885072409578039 -0.5251464057470854

-0.9256400156965828 0.3290916614037437
-0.8498421195696055 0.2248354923610551

-0.9256400156965828 0.3290916614037437
-0.8886744095073058 0.4560878458470332

-0.9256400156965828 0.3290916614037437
-0.9256400156965828 0.3290916614037437

-0.9256400156965828 0.3290916614037437
-0.8496487286669017 0.27436308788459396

-0.9256400156965828 0.3290916614037437
-0.8859373029101498 0.21192997569307567

-0.9256400156965828 0.3290916614037437
-0.8376185666284771 0.46964416006080917

0.9069304791093121 0.22785511865754446
0.9506377612757203 0.3129401300575031

0.9069304791093121 0.22785511865754446
0.9036442512460326 0.22135563329227015

0.9069304791093121 0.22785511865754446
0.9069304791093121 0.22785511865754446

0.9069304791093121 0.22785511865754446
1.0066121792043607 0.15931570057616107

-0.48839647543954 0.8664846805040087
-0.5817379843966938 0.7886784037420868

-0.48839647543954 0.8664846805040087
-0.6243469170552314 0.7250745818977632

-0.48839647543954 0.8664846805040087
-0.5511645208964864 0.7912376986468111

-0.48839647543954 0.8664846805040087
-0.48839647543954 0.8664846805040087

-0.48839647543954 0.8664846805040087
-0.352960209964346 0.9395418617520016

-0.48839647543954 0.8664846805040087
-0.3067274474318891 0.9321053242774112

-0.0937855039102288 0.9691823144443696
-0.28905280427268876 0.953697242641805

-0.0937855039102288 0.9691823144443696
-0.18246234684157062 1.0321783479247724

-0.0937855039102288 0.9691823144443696
-0.15392027548840304 0.9090946107113054

-0.0937855039102288 0.9691823144443696
-0.0937855039102288 0.9691823144443696

-0.0937855039102288 0.9691823144443696
-0.08061966596627115 0.9864289771528091

-0.0937855039102288 0.9691823144443696
0.021209679753456688 1.01597384672269

-0.0937855039102288 0.9691823144443696
0.013135475277073977 0.9897464175983881

-0.0937855039102288 0.9691823144443696
0.015535573495519485 0.9664979069124865

-0.0937855039102288 0.9691823144443696
0.07374179159887094 0.9964690863321527

-0.0937855039102288 0.9691823144443696
-0.043311656720394456 1.0343658320330358

-0.0937855039102288 0.9691823144443696
0.07212000494087553 1.0510163855693402

-0.0937855039102288 0.9691823144443696
0.09806457962926819 0.9710253348305141

-0.7766022235544245 0.7511111466333847
-0.8522363910513918 0.6393044503097838

-0.7766022235544245 0.7511111466333847
-0.5817379843966938 0.7886784037420868

-0.7766022235544245 0.7511111466333847
-0.7772976533456543 0.6936544447024328

-0.7766022235544245 0.7511111466333847
-0.6884504717890616 0.6829617893004429

-0.7766022235544245 0.7511111466333847
-0.7431285464959786 0.7144745753707636

-0.7766022235544245 0.7511111466333847
-0.8233126280127055 0.7038369818195428

-0.7766022235544245 0.7511111466333847
-0.7766022235544245 0.7511111466333847

-0.7766022235544245 0.7511111466333847
-0.6368394033117717 0.6283589456491279

-0.7766022235544245 0.7511111466333847
-0.711617854553899 0.7339242629091459

-0.7766022235544245 0.7511111466333847
-0.8245431523112501 0.5613905238529797

-0.7766022235544245 0.7511111466333847
-0.7522797475498159 0.6635972198722708

-0.7766022235544245 0.7511111466333847
-0.6243469170552314 0.7250745818977632

0.9600386014616572 -0.5901512995136096
0.9600386014616572 -0.5901512995136096

0.9600386014616572 -0.5901512995136096
0.8146664679648328 -0.6656607329042681

0.9600386014616572 -0.5901512995136096
0.8205019341443939 -0.7043284100240829

0.9600386014616572 -0.5901512995136096
0.8719308459355105 -0.499510463686984

0.9600386014616572 -0.5901512995136096
0.8885072409578039 -0.5251464057470854

0.9959681869924332 -0.1966740865237888
0.9959681869924332 -0.1966740865237888

0.9959681869924332 -0.1966740865237888
0.9870201827520828 -0.029898119567744765

0.9959681869924332 -0.1966740865237888
0.9483308267401191 -0.3190273198748949

0.9959681869924332 -0.1966740865237888
1.066711168681382 -0.01948105291924794

0.9959681869924332 -0.1966740865237888
1.060029482247982 -0.16004301252815056

-1.0343207011318587 0.15713760592642392
-0.9986053469089772 0.08132411743794675

-1.0343207011318587 0.15713760592642392
-0.9098858287660211 0.10279079549005456

-1.0343207011318587 0.15713760592642392
-0.8498421195696055 0.2248354923610551

-1.0343207011318587 0.15713760592642392
-1.0343207011318587 0.15713760592642392

-1.0343207011318587 0.15713760592642392
-0.8859373029101498 0.21192997569307567

-1.0343207011318587 0.15713760592642392
-0.9993910105717025 0.03245599739797631

-1.0343207011318587 0.15713760592642392
-0.9271317012935227 0.08510866118301318

-1.0343207011318587 0.15713760592642392
-0.8914052274928801 0.07692958092685483

-0.6368394033117717 0.6283589456491279
-0.5817379843966938 0.7886784037420868

-0.6368394033117717 0.6283589456491279
-0.7772976533456543 0.6936544447024328

-0.6368394033117717 0.6283589456491279
-0.6884504717890616 0.6829617893004429

-0.6368394033117717 0.6283589456491279
-0.7431285464959786 0.7144745753707636

-0.6368394033117717 0.6283589456491279
-0.7766022235544245 0.7511111466333847

-0.6368394033117717 0.6283589456491279
-0.6368394033117717 0.6283589456491279

-0.6368394033117717 0.6283589456491279
-0.711617854553899 0.7339242629091459

-0.6368394033117717 0.6283589456491279
-0.8245431523112501 0.5613905238529797

-0.6368394033117717 0.6283589456491279
-0.7522797475498159 0.6635972198722708

-0.6368394033117717 0.6283589456491279
-0.6243469170552314 0.7250745818977632

-0.6368394033117717 0.6283589456491279
-0.5511645208964864 0.7912376986468111

0.2395359986034494 -1.0301810240127662
0.21196676896591798 -0.9347140948585108

0.2395359986034494 -1.0301810240127662
0.2395359986034494 -1.0301810240127662

0.2395359986034494 -1.0301810240127662
0.33056929794129125 -0.90051793886538

0.2395359986034494 -1.0301810240127662
0.3338643409979636 -0.9493824039311138

0.2395359986034494 -1.0301810240127662
0.18736379505752263 -1.010294052574877

-0.711617854553899 0.7339242629091459
-0.8522363910513918 0.6393044503097838

-0.711617854553899 0.7339242629091459
-0.5817379843966938 0.7886784037420868

-0.711617854553899 0.7339242629091459
-0.7772976533456543 0.6936544447024328

-0.711617854553899 0.7339242629091459
-0.6884504717890616 0.6829617893004429

-0.711617854553899 0.7339242629091459
-0.7431285464959786 0.7144745753707636

-0.711617854553899 0.7339242629091459
-0.8233126280127055 0.7038369818195428

-0.711617854553899 0.7339242629091459
-0.7766022235544245 0.7511111466333847

-0.711617854553899 0.7339242629091459
-0.6368394033117717 0.6283589456491279

-0.711617854553899 0.7339242629091459
-0.711617854553899 0.7339242629091459

-0.711617854553899 0.7339242629091459
-0.7522797475498159 0.6635972198722708

-0.711617854553899 0.7339242629091459
-0.6243469170552314 0.7250745818977632

-0.711617854553899 0.7339242629091459
-0.5511645208964864 0.7912376986468111

0.021209679753456688 1.01597384672269
-0.0937855039102288 0.9691823144443696

0.021209679753456688 1.01597384672269
-0.08061966596627115 0.9864289771528091

0.021209679753456688 1.01597384672269
0.021209679753456688 1.01597384672269

0.021209679753456688 1.01597384672269
0.013135475277073977 0.9897464175983881

0.021209679753456688 1.01597384672269
0.015535573495519485 0.9664979069124865

0.021209679753456688 1.01597384672269
0.07374179159887094 0.9964690863321527

0.021209679753456688 1.01597384672269
-0.043311656720394456 1.0343658320330358

0.021209679753456688 1.01597384672269
0.07212000494087553 1.0510163855693402

0.021209679753456688 1.01597384672269
0.09806457962926819 0.9710253348305141

0.021209679753456688 1.01597384672269
0.12661786680318854 0.9666633959907572

-1.0168031940186404 -0.397272310109586
-0.8441925543456754 -0.4587487371077791

-1.0168031940186404 -0.397272310109586
-0.9318021428138655 -0.29445468722596696

-1.0168031940186404 -0.397272310109586
-1.0349519235128288 -0.4224158379124511

-1.0168031940186404 -0.397272310109586
-1.0168031940186404 -0.397272310109586

-0.8496487286669017 0.27436308788459396
-0.9098858287660211 0.10279079549005456

-0.8496487286669017 0.27436308788459396
-0.8498421195696055 0.2248354923610551

-0.8496487286669017 0.27436308788459396
-0.8886744095073058 0.4560878458470332

-0.8496487286669017 0.27436308788459396
-0.9256400156965828 0.3290916614037437

-0.8496487286669017 0.27436308788459396
-0.8496487286669017 0.27436308788459396

-0.8496487286669017 0.27436308788459396
-0.8859373029101498 0.21192997569307567

-0.8496487286669017 0.27436308788459396
-0.8376185666284771 0.46964416006080917

-0.9638537623789042 -0.11196193476483449
-0.9986053469089772 0.08132411743794675

-0.9638537623789042 -0.11196193476483449
-1.050316533484667 -0.08403457856271826

-0.9638537623789042 -0.11196193476483449
-0.9318021428138655 -0.29445468722596696

-0.9638537623789042 -0.11196193476483449
-0.9638537623789042 -0.11196193476483449

-0.9638537623789042 -0.11196193476483449
-0.9993910105717025 0.03245599739797631

0.7761260101903438 -0.6711540820113366
0.6245109110405977 -0.7903317790690444

0.7761260101903438 -0.6711540820113366
0.7761260101903438 -0.6711540820113366

0.7761260101903438 -0.6711540820113366
0.8146664679648328 -0.6656607329042681

0.7761260101903438 -0.6711540820113366
0.7444304357170085 -0.6238548528814725

0.7761260101903438 -0.6711540820113366
0.8205019341443939 -0.7043284100240829

0.7761260101903438 -0.6711540820113366
0.8719308459355105 -0.499510463686984

0.7761260101903438 -0.6711540820113366
0.8885072409578039 -0.5251464057470854

0.9483308267401191 -0.3190273198748949
0.9959681869924332 -0.1966740865237888

0.9483308267401191 -0.3190273198748949
0.9483308267401191 -0.3190273198748949

0.9483308267401191 -0.3190273198748949
0.8719308459355105 -0.499510463686984

0.9483308267401191 -0.3190273198748949
1.060029482247982 -0.16004301252815056

0.3338643409979636 -0.9493824039311138
0.21196676896591798 -0.9347140948585108

0.3338643409979636 -0.9493824039311138
0.2395359986034494 -1.0301810240127662

0.3338643409979636 -0.9493824039311138
0.33056929794129125 -0.90051793886538

0.3338643409979636 -0.9493824039311138
0.3338643409979636 -0.9493824039311138

0.3338643409979636 -0.9493824039311138
0.18736379505752263 -1.010294052574877

0.3338643409979636 -0.9493824039311138
0.41998235753878366 -0.8427421433387413

0.9506377612757203 0.3129401300575031
0.9244956203214645 0.44081420680737643

0.9506377612757203 0.3129401300575031
0.9506377612757203 0.3129401300575031

0.9506377612757203 0.3129401300575031
0.9036442512460326 0.22135563329227015

0.9506377612757203 0.3129401300575031
0.9069304791093121 0.22785511865754446

0.9506377612757203 0.3129401300575031
1.0066121792043607 0.15931570057616107

-0.8276643353875714 -0.545600744712689
-0.8441925543456754 -0.4587487371077791

-0.8276643353875714 -0.545600744712689
-0.8399759240906998 -0.5186764159009354

-0.8276643353875714 -0.545600744712689
-0.7946809753045476 -0.5720551590508517

-0.8276643353875714 -0.545600744712689
-0.7782808576428037 -0.6297335793133275

-0.8276643353875714 -0.545600744712689
-0.7166612923904152 -0.6947493178253046

-0.8276643353875714 -0.545600744712689
-0.8276643353875714 -0.545600744712689

-0.8276643353875714 -0.545600744712689
-0.7913780285522192 -0.6798878749954856

0.5584071408196408 -0.779405524795899
0.6245109110405977 -0.7903317790690444

0.5584071408196408 -0.779405524795899
0.525663093913242 -0.8728577025167709

0.5584071408196408 -0.779405524795899
0.5584071408196408 -0.779405524795899

0.5584071408196408 -0.779405524795899
0.41998235753878366 -0.8427421433387413

-0.8859373029101498 0.21192997569307567
-0.9986053469089772 0.08132411743794675

-0.8859373029101498 0.21192997569307567
-0.9098858287660211 0.10279079549005456

-0.8859373029101498 0.21192997569307567
-0.8498421195696055 0.2248354923610551

-0.8859373029101498 0.21192997569307567
-0.9256400156965828 0.3290916614037437

-0.8859373029101498 0.21192997569307567
-1.0343207011318587 0.15713760592642392

-0.8859373029101498 0.21192997569307567
-0.8496487286669017 0.27436308788459396

-0.8859373029101498 0.21192997569307567
-0.8859373029101498 0.21192997569307567

-0.8859373029101498 0.21192997569307567
-0.9271317012935227 0.08510866118301318

-0.8859373029101498 0.21192997569307567
-0.8914052274928801 0.07692958092685483

0.015535573495519485 0.9664979069124865
-0.15392027548840304 0.9090946107113054

0.015535573495519485 0.9664979069124865
-0.0937855039102288 0.9691823144443696

0.015535573495519485 0.9664979069124865
-0.08061966596627115 0.9864289771528091

0.015535573495519485 0.9664979069124865
0.021209679753456688 1.01597384672269

0.015535573495519485 0.9664979069124865
0.013135475277073977 0.9897464175983881

0.015535573495519485 0.9664979069124865
0.015535573495519485 0.9664979069124865

0.015535573495519485 0.9664979069124865
0.07374179159887094 0.9964690863321527

0.015535573495519485 0.9664979069124865
-0.043311656720394456 1.0343658320330358

0.015535573495519485 0.9664979069124865
0.07212000494087553 1.0510163855693402

0.015535573495519485 0.9664979069124865
0.09806457962926819 0.9710253348305141

0.015535573495519485 0.9664979069124865
0.12661786680318854 0.9666633959907572

0.07374179159887094 0.9964690863321527
-0.0937855039102288 0.9691823144443696

0.07374179159887094 0.9964690863321527
-0.08061966596627115 0.9864289771528091

0.07374179159887094 0.9964690863321527
0.021209679753456688 1.01597384672269

0.07374179159887094 0.9964690863321527
0.013135475277073977 0.9897464175983881

0.07374179159887094 0.9964690863321527
0.015535573495519485 0.9664979069124865

0.07374179159887094 0.9964690863321527
0.07374179159887094 0.9964690863321527

0.07374179159887094 0.9964690863321527
-0.043311656720394456 1.0343658320330358

0.07374179159887094 0.9964690863321527
0.07212000494087553 1.0510163855693402

0.07374179159887094 0.9964690863321527
0.09806457962926819 0.9710253348305141

0.07374179159887094 0.9964690863321527
0.12661786680318854 0.9666633959907572

-0.26197228358627134 -0.9302740117300249
-0.35900616883946224 -0.9883248777541104

-0.26197228358627134 -0.9302740117300249
-0.3399955996464431 -0.9331545861905803

-0.26197228358627134 -0.9302740117300249
-0.3066092054503207 -0.9842257894784922

-0.26197228358627134 -0.9302740117300249
-0.2668603498863364 -0.9385069930686651

-0.26197228358627134 -0.9302740117300249
-0.26197228358627134 -0.9302740117300249

-0.26197228358627134 -0.9302740117300249
-0.16882296996574916 -0.9727238796081898

-0.26197228358627134 -0.9302740117300249
-0.09064013245325436 -1.0173346681932194

0.7444304357170085 -0.6238548528814725
0.7761260101903438 -0.6711540820113366

0.7444304357170085 -0.6238548528814725
0.8146664679648328 -0.6656607329042681

0.7444304357170085 -0.6238548528814725
0.7444304357170085 -0.6238548528814725

0.7444304357170085 -0.6238548528814725
0.8205019341443939 -0.7043284100240829

0.7444304357170085 -0.6238548528814725
0.8719308459355105 -0.499510463686984

0.7444304357170085 -0.6238548528814725
0.8885072409578039 -0.5251464057470854

0.8205019341443939 -0.7043284100240829
0.9600386014616572 -0.5901512995136096

0.8205019341443939 -0.7043284100240829
0.7761260101903438 -0.6711540820113366

0.8205019341443939 -0.7043284100240829
0.8146664679648328 -0.6656607329042681

0.8205019341443939 -0.7043284100240829
0.7444304357170085 -0.6238548528814725

0.8205019341443939 -0.7043284100240829
0.8205019341443939 -0.7043284100240829

0.8205019341443939 -0.7043284100240829
0.8885072409578039 -0.5251464057470854

-0.7913780285522192 -0.6798878749954856
-0.8399759240906998 -0.5186764159009354

-0.7913780285522192 -0.6798878749954856
-0.7946809753045476 -0.5720551590508517

-0.7913780285522192 -0.6798878749954856
-0.6130849364035832 -0.7478281083500774

-0.7913780285522192 -0.6798878749954856
-0.6936011006486564 -0.8006423423213691

-0.7913780285522192 -0.6798878749954856
-0.7782808576428037 -0.6297335793133275

-0.7913780285522192 -0.6798878749954856
-0.7166612923904152 -0.6947493178253046

-0.7913780285522192 -0.6798878749954856
-0.8276643353875714 -0.545600744712689

-0.7913780285522192 -0.6798878749954856
-0.7913780285522192 -0.6798878749954856

0.8719308459355105 -0.499510463686984
0.9600386014616572 -0.5901512995136096

0.8719308459355105 -0.499510463686984
0.7761260101903438 -0.6711540820113366

0.8719308459355105 -0.499510463686984
0.9483308267401191 -0.3190273198748949

0.8719308459355105 -0.499510463686984
0.8146664679648328 -0.6656607329042681

0.8719308459355105 -0.499510463686984
0.7444304357170085 -0.6238548528814725

0.8719308459355105 -0.499510463686984
0.8719308459355105 -0.499510463686984

0.8719308459355105 -0.499510463686984
0.8885072409578039 -0.5251464057470854

0.5937970930517824 0.7885945861828755
0.4510989873560865 0.8349792418838701

0.5937970930517824 0.7885945861828755
0.6779470765213077 0.836127003254673

0.5937970930517824 0.7885945861828755
0.5937970930517824 0.7885945861828755

0.5937970930517824 0.7885945861828755
0.7458481052636015 0.750451230258623

0.5937970930517824 0.7885945861828755
0.693644549031738 0.6475061560682178

0.5937970930517824 0.7885945861828755
0.7124363989335104 0.6905381923750269

0.5937970930517824 0.7885945861828755
0.6768523761567786 0.7905333000198028

0.12661786680318854 0.9666633959907572
0.021209679753456688 1.01597384672269

0.12661786680318854 0.9666633959907572
0.013135475277073977 0.9897464175983881

0.12661786680318854 0.9666633959907572
0.015535573495519485 0.9664979069124865

0.12661786680318854 0.9666633959907572
0.07374179159887094 0.9964690863321527

0.12661786680318854 0.9666633959907572
-0.043311656720394456 1.0343658320330358

0.12661786680318854 0.9666633959907572
0.07212000494087553 1.0510163855693402

0.12661786680318854 0.9666633959907572
0.09806457962926819 0.9710253348305141

0.12661786680318854 0.9666633959907572
0.12661786680318854 0.9666633959907572

-0.9993910105717025 0.03245599739797631
-0.9986053469089772 0.08132411743794675

-0.9993910105717025 0.03245599739797631
-0.9098858287660211 0.10279079549005456

-0.9993910105717025 0.03245599739797631
-1.050316533484667 -0.08403457856271826

-0.9993910105717025 0.03245599739797631
-1.0343207011318587 0.15713760592642392

-0.9993910105717025 0.03245599739797631
-0.9638537623789042 -0.11196193476483449

-0.9993910105717025 0.03245599739797631
-0.9993910105717025 0.03245599739797631

-0.9993910105717025 0.03245599739797631
-0.9271317012935227 0.08510866118301318

-0.9993910105717025 0.03245599739797631
-0.8914052274928801 0.07692958092685483

-0.9271317012935227 0.08510866118301318
-0.9986053469089772 0.08132411743794675

-0.9271317012935227 0.08510866118301318
-0.9098858287660211 0.10279079549005456

-0.9271317012935227 0.08510866118301318
-0.8498421195696055 0.2248354923610551

-0.9271317012935227 0.08510866118301318
-1.0343207011318587 0.15713760592642392

-0.9271317012935227 0.08510866118301318
-0.8859373029101498 0.21192997569307567

-0.9271317012935227 0.08510866118301318
-0.9993910105717025 0.03245599739797631

-0.9271317012935227 0.08510866118301318
-0.9271317012935227 0.08510866118301318

-0.9271317012935227 0.08510866118301318
-0.8914052274928801 0.07692958092685483

0.7458481052636015 0.750451230258623
0.6779470765213077 0.836127003254673

0.7458481052636015 0.750451230258623
0.5937970930517824 0.7885945861828755

0.7458481052636015 0.750451230258623
0.7857854073839523 0.6118544541516205

0.7458481052636015 0.750451230258623
0.7458481052636015 0.750451230258623

0.7458481052636015 0.750451230258623
0.693644549031738 0.6475061560682178

0.7458481052636015 0.750451230258623
0.7124363989335104 0.6905381923750269

0.7458481052636015 0.750451230258623
0.6768523761567786 0.7905333000198028

-0.3399955996464431 -0.9331545861905803
-0.35900616883946224 -0.9883248777541104

-0.3399955996464431 -0.9331545861905803
-0.3399955996464431 -0.9331545861905803

-0.3399955996464431 -0.9331545861905803
-0.3066092054503207 -0.9842257894784922

-0.3399955996464431 -0.9331545861905803
-0.2668603498863364 -0.9385069930686651

-0.3399955996464431 -0.9331545861905803
-0.26197228358627134 -0.9302740117300249

-0.3399955996464431 -0.9331545861905803
-0.16882296996574916 -0.9727238796081898

-0.8914052274928801 0.07692958092685483
-0.9986053469089772 0.08132411743794675

-0.8914052274928801 0.07692958092685483
-0.9098858287660211 0.10279079549005456

-0.8914052274928801 0.07692958092685483
-0.8498421195696055 0.2248354923610551

-0.8914052274928801 0.07692958092685483
-1.0343207011318587 0.15713760592642392

-0.8914052274928801 0.07692958092685483
-0.8859373029101498 0.21192997569307567

-0.8914052274928801 0.07692958092685483
-0.9993910105717025 0.03245599739797631

-0.8914052274928801 0.07692958092685483
-0.9271317012935227 0.08510866118301318

-0.8914052274928801 0.07692958092685483
-0.8914052274928801 0.07692958092685483

-0.08061966596627115 0.9864289771528091
-0.18246234684157062 1.0321783479247724

-0.08061966596627115 0.9864289771528091
-0.15392027548840304 0.9090946107113054

-0.08061966596627115 0.9864289771528091
-0.0937855039102288 0.9691823144443696

-0.08061966596627115 0.9864289771528091
-0.08061966596627115 0.9864289771528091

-0.08061966596627115 0.9864289771528091
0.021209679753456688 1.01597384672269

-0.08061966596627115 0.9864289771528091
0.013135475277073977 0.9897464175983881

-0.08061966596627115 0.9864289771528091
0.015535573495519485 0.9664979069124865

-0.08061966596627115 0.9864289771528091
0.07374179159887094 0.9964690863321527

-0.08061966596627115 0.9864289771528091
-0.043311656720394456 1.0343658320330358

-0.08061966596627115 0.9864289771528091
0.07212000494087553 1.0510163855693402

-0.08061966596627115 0.9864289771528091
0.09806457962926819 0.9710253348305141

0.6768523761567786 0.7905333000198028
0.6779470765213077 0.836127003254673

0.6768523761567786 0.7905333000198028
0.5937970930517824 0.7885945861828755

0.6768523761567786 0.7905333000198028
0.7458481052636015 0.750451230258623

0.6768523761567786 0.7905333000198028
0.693644549031738 0.6475061560682178

0.6768523761567786 0.7905333000198028
0.7124363989335104 0.6905381923750269

0.6768523761567786 0.7905333000198028
0.6768523761567786 0.7905333000198028

-0.6243469170552314 0.7250745818977632
-0.5817379843966938 0.7886784037420868

-0.6243469170552314 0.7250745818977632
-0.7772976533456543 0.6936544447024328

-0.6243469170552314 0.7250745818977632
-0.6884504717890616 0.6829617893004429

-0.6243469170552314 0.7250745818977632
-0.7431285464959786 0.7144745753707636

-0.6243469170552314 0.7250745818977632
-0.7766022235544245 0.7511111466333847

-0.6243469170552314 0.7250745818977632
-0.6368394033117717 0.6283589456491279

-0.6243469170552314 0.7250745818977632
-0.711617854553899 0.7339242629091459

-0.6243469170552314 0.7250745818977632
-0.7522797475498159 0.6635972198722708

-0.6243469170552314 0.7250745818977632
-0.6243469170552314 0.7250745818977632

-0.6243469170552314 0.7250745818977632
-0.5511645208964864 0.7912376986468111

-0.6243469170552314 0.7250745818977632
-0.48839647543954 0.8664846805040087

-0.8399759240906998 -0.5186764159009354
-0.8441925543456754 -0.4587487371077791

-0.8399759240906998 -0.5186764159009354
-0.8399759240906998 -0.5186764159009354

-0.8399759240906998 -0.5186764159009354
-0.7946809753045476 -0.5720551590508517

-0.8399759240906998 -0.5186764159009354
-0.7782808576428037 -0.6297335793133275

-0.8399759240906998 -0.5186764159009354
-0.8276643353875714 -0.545600744712689

-0.8399759240906998 -0.5186764159009354
-0.7913780285522192 -0.6798878749954856


==> Data/Circle_0_2_PD.txt <==
0	0.0216976
0	0.0216976
0	0.0496259
0.0288845	0.0606981
0.0351992	0.0498002
0.0391067	0.0496259
0.0471281	0.0664583
0.0501588	0.127219
0.0501588	0.0516938
0.0559813	0.063109
0.070718	0.0925729
0.0797934	0.115425
0.0826891	0.125173
0.0826891	0.0898279
0.083805	0.135785


==> Data/Circle_0_3.txt <==
-0.7946809753045476 -0.5720551590508517
-0.8441925543456754 -0.4587487371077791

-0.7946809753045476 -0.5720551590508517
-0.9318021428138655 -0.29445468722596696

-0.7946809753045476 -0.5720551590508517
-1.0349519235128288 -0.4224158379124511

-0.7946809753045476 -0.5720551590508517
-1.0168031940186404 -0.397272310109586

-0.7946809753045476 -0.5720551590508517
-0.9638537623789042 -0.11196193476483449

-0.7946809753045476 -0.5720551590508517
-0.8399759240906998 -0.5186764159009354

-0.7946809753045476 -0.5720551590508517
-0.7946809753045476 -0.5720551590508517

-0.7946809753045476 -0.5720551590508517
-0.6130849364035832 -0.7478281083500774

-0.7946809753045476 -0.5720551590508517
-0.6936011006486564 -0.8006423423213691

-0.7946809753045476 -0.5720551590508517
-0.7782808576428037 -0.6297335793133275

-0.7946809753045476 -0.5720551590508517
-0.7166612923904152 -0.6947493178253046

-0.7946809753045476 -0.5720551590508517
-0.8276643353875714 -0.545600744712689

-0.7946809753045476 -0.5720551590508517
-0.7913780285522192 -0.6798878749954856

0.9244956203214645 0.44081420680737643
0.9870201827520828 -0.029898119567744765

0.9244956203214645 0.44081420680737643
0.9244956203214645 0.44081420680737643

0.9244956203214645 0.44081420680737643
0.6779470765213077 0.836127003254673

0.9244956203214645 0.44081420680737643
0.9506377612757203 0.3129401300575031

0.9244956203214645 0.44081420680737643
0.6486114906606614 0.5392808148841891

0.9244956203214645 0.44081420680737643
0.9036442512460326 0.22135563329227015

0.9244956203214645 0.44081420680737643
0.5937970930517824 0.7885945861828755

0.9244956203214645 0.44081420680737643
0.7857854073839523 0.6118544541516205

0.9244956203214645 0.44081420680737643
0.7458481052636015 0.750451230258623

0.9244956203214645 0.44081420680737643
0.9069304791093121 0.22785511865754446

0.9244956203214645 0.44081420680737643
0.693644549031738 0.6475061560682178

0.9244956203214645 0.44081420680737643
0.7124363989335104 0.6905381923750269

0.9244956203214645 0.44081420680737643
0.6768523761567786 0.7905333000198028

0.9244956203214645 0.44081420680737643
1.0066121792043607 0.15931570057616107

0.9244956203214645 0.44081420680737643
1.066711168681382 -0.01948105291924794

1.0066121792043607 0.15931570057616107
0.9959681869924332 -0.1966740865237888

1.0066121792043607 0.15931570057616107
0.9870201827520828 -0.029898119567744765

1.0066121792043607 0.15931570057616107
0.9244956203214645 0.44081420680737643

1.0066121792043607 0.15931570057616107
0.9483308267401191 -0.3190273198748949

1.0066121792043607 0.15931570057616107
0.9506377612757203 0.3129401300575031

1.0066121792043607 0.15931570057616107
0.9036442512460326 0.22135563329227015

1.0066121792043607 0.15931570057616107
0.9069304791093121 0.22785511865754446

1.0066121792043607 0.15931570057616107
1.0066121792043607 0.15931570057616107

1.0066121792043607 0.15931570057616107
1.066711168681382 -0.01948105291924794

1.0066121792043607 0.15931570057616107
1.060029482247982 -0.16004301252815056

-0.9986053469089772 0.08132411743794675
-0.9986053469089772 0.08132411743794675

-0.9986053469089772 0.08132411743794675
-0.9098858287660211 0.10279079549005456

-0.9986053469089772 0.08132411743794675
-1.050316533484667 -0.08403457856271826

-0.9986053469089772 0.08132411743794675
-0.8498421195696055 0.2248354923610551

-0.9986053469089772 0.08132411743794675
-0.9318021428138655 -0.29445468722596696

-0.9986053469089772 0.08132411743794675
-0.8886744095073058 0.4560878458470332

-0.9986053469089772 0.08132411743794675
-0.9256400156965828 0.3290916614037437

-0.9986053469089772 0.08132411743794675
-1.0343207011318587 0.15713760592642392

-0.9986053469089772 0.08132411743794675
-1.0168031940186404 -0.397272310109586

-0.9986053469089772 0.08132411743794675
-0.8496487286669017 0.27436308788459396

-0.9986053469089772 0.08132411743794675
-0.9638537623789042 -0.11196193476483449

-0.9986053469089772 0.08132411743794675
-0.8859373029101498 0.21192997569307567

-0.9986053469089772 0.08132411743794675
-0.9993910105717025 0.03245599739797631

-0.9986053469089772 0.08132411743794675
-0.9271317012935227 0.08510866118301318

-0.9986053469089772 0.08132411743794675
-0.8914052274928801 0.07692958092685483

-0.9986053469089772 0.08132411743794675
-0.8376185666284771 0.46964416006080917

-0.35900616883946224 -0.9883248777541104
-0.6130849364035832 -0.7478281083500774

-0.35900616883946224 -0.9883248777541104
-0.6936011006486564 -0.8006423423213691

-0.35900616883946224 -0.9883248777541104
-0.7166612923904152 -0.6947493178253046

-0.35900616883946224 -0.9883248777541104
-0.35900616883946224 -0.9883248777541104

-0.35900616883946224 -0.9883248777541104
-0.3399955996464431 -0.9331545861905803

-0.35900616883946224 -0.9883248777541104
-0.3066092054503207 -0.9842257894784922

-0.35900616883946224 -0.9883248777541104
-0.2668603498863364 -0.9385069930686651

-0.35900616883946224 -0.9883248777541104
-0.26197228358627134 -0.9302740117300249

-0.35900616883946224 -0.9883248777541104
-0.16882296996574916 -0.9727238796081898

-0.35900616883946224 -0.9883248777541104
-0.09064013245325436 -1.0173346681932194

-0.35900616883946224 -0.9883248777541104
-0.009465514441981345 -1.0042154601129654

-0.009465514441981345 -1.0042154601129654
-0.35900616883946224 -0.9883248777541104

-0.009465514441981345 -1.0042154601129654
-0.3399955996464431 -0.9331545861905803

-0.009465514441981345 -1.0042154601129654
-0.3066092054503207 -0.9842257894784922

-0.009465514441981345 -1.0042154601129654
-0.2668603498863364 -0.9385069930686651

-0.009465514441981345 -1.0042154601129654
-0.26197228358627134 -0.9302740117300249

-0.009465514441981345 -1.0042154601129654
-0.16882296996574916 -0.9727238796081898

-0.009465514441981345 -1.0042154601129654
-0.09064013245325436 -1.0173346681932194

-0.009465514441981345 -1.0042154601129654
-0.009465514441981345 -1.0042154601129654

-0.009465514441981345 -1.0042154601129654
0.21196676896591798 -0.9347140948585108

-0.009465514441981345 -1.0042154601129654
0.2395359986034494 -1.0301810240127662

-0.009465514441981345 -1.0042154601129654
0.33056929794129125 -0.90051793886538

-0.009465514441981345 -1.0042154601129654
0.3338643409979636 -0.9493824039311138

-0.009465514441981345 -1.0042154601129654
0.18736379505752263 -1.010294052574877

-0.009465514441981345 -1.0042154601129654
0.41998235753878366 -0.8427421433387413

-0.6884504717890616 0.6829617893004429
-0.8522363910513918 0.6393044503097838

-0.6884504717890616 0.6829617893004429
-0.8498421195696055 0.2248354923610551

-0.6884504717890616 0.6829617893004429
-0.8886744095073058 0.4560878458470332

-0.6884504717890616 0.6829617893004429
-0.9256400156965828 0.3290916614037437

-0.6884504717890616 0.6829617893004429
-0.8496487286669017 0.27436308788459396

-0.6884504717890616 0.6829617893004429
-0.5817379843966938 0.7886784037420868

-0.6884504717890616 0.6829617893004429
-0.7772976533456543 0.6936544447024328

-0.6884504717890616 0.6829617893004429
-0.6884504717890616 0.6829617893004429

-0.6884504717890616 0.6829617893004429
-0.7431285464959786 0.7144745753707636

-0.6884504717890616 0.6829617893004429
-0.8233126280127055 0.7038369818195428

-0.6884504717890616 0.6829617893004429
-0.8376185666284771 0.46964416006080917

-0.6884504717890616 0.6829617893004429
-0.7766022235544245 0.7511111466333847

-0.6884504717890616 0.6829617893004429
-0.6368394033117717 0.6283589456491279

-0.6884504717890616 0.6829617893004429
-0.711617854553899 0.7339242629091459

-0.6884504717890616 0.6829617893004429
-0.8245431523112501 0.5613905238529797

-0.6884504717890616 0.6829617893004429
-0.7522797475498159 0.6635972198722708

-0.6884504717890616 0.6829617893004429
-0.6243469170552314 0.7250745818977632

-0.6884504717890616 0.6829617893004429
-0.5511645208964864 0.7912376986468111

-0.6884504717890616 0.6829617893004429
-0.48839647543954 0.8664846805040087

-0.6884504717890616 0.6829617893004429
-0.352960209964346 0.9395418617520016

-0.6884504717890616 0.6829617893004429
-0.3067274474318891 0.9321053242774112

-0.6884504717890616 0.6829617893004429
-0.3057960288666185 1.0009790031843013

-0.6884504717890616 0.6829617893004429
-0.28905280427268876 0.953697242641805

0.8885072409578039 -0.5251464057470854
0.9600386014616572 -0.5901512995136096

0.8885072409578039 -0.5251464057470854
0.9959681869924332 -0.1966740865237888

0.8885072409578039 -0.5251464057470854
0.6245109110405977 -0.7903317790690444

0.8885072409578039 -0.5251464057470854
0.7761260101903438 -0.6711540820113366

0.8885072409578039 -0.5251464057470854
0.9483308267401191 -0.3190273198748949

0.8885072409578039 -0.5251464057470854
0.5584071408196408 -0.779405524795899

0.8885072409578039 -0.5251464057470854
0.8146664679648328 -0.6656607329042681

0.8885072409578039 -0.5251464057470854
0.7444304357170085 -0.6238548528814725

0.8885072409578039 -0.5251464057470854
0.8205019341443939 -0.7043284100240829

0.8885072409578039 -0.5251464057470854
0.8719308459355105 -0.499510463686984

0.8885072409578039 -0.5251464057470854
0.8885072409578039 -0.5251464057470854

0.8885072409578039 -0.5251464057470854
1.060029482247982 -0.16004301252815056

1.066711168681382 -0.01948105291924794
0.9959681869924332 -0.1966740865237888

1.066711168681382 -0.01948105291924794
0.9870201827520828 -0.029898119567744765

1.066711168681382 -0.01948105291924794
0.9244956203214645 0.44081420680737643

1.066711168681382 -0.01948105291924794
0.9483308267401191 -0.3190273198748949

1.066711168681382 -0.01948105291924794
0.9506377612757203 0.3129401300575031

1.066711168681382 -0.01948105291924794
0.9036442512460326 0.22135563329227015

1.066711168681382 -0.01948105291924794
0.9069304791093121 0.22785511865754446

1.066711168681382 -0.01948105291924794
1.0066121792043607 0.15931570057616107

1.066711168681382 -0.01948105291924794
1.066711168681382 -0.01948105291924794

1.066711168681382 -0.01948105291924794
1.060029482247982 -0.16004301252815056

-0.7166612923904152 -0.6947493178253046
-0.8441925543456754 -0.4587487371077791

-0.7166612923904152 -0.6947493178253046
-0.9318021428138655 -0.29445468722596696

-0.7166612923904152 -0.6947493178253046
-1.0349519235128288 -0.4224158379124511

-0.7166612923904152 -0.6947493178253046
-1.0168031940186404 -0.397272310109586

-0.7166612923904152 -0.6947493178253046
-0.8399759240906998 -0.5186764159009354

-0.7166612923904152 -0.6947493178253046
-0.7946809753045476 -0.5720551590508517

-0.7166612923904152 -0.6947493178253046
-0.6130849364035832 -0.7478281083500774

-0.7166612923904152 -0.6947493178253046
-0.6936011006486564 -0.8006423423213691

-0.7166612923904152 -0.6947493178253046
-0.7782808576428037 -0.6297335793133275

-0.7166612923904152 -0.6947493178253046
-0.7166612923904152 -0.6947493178253046

-0.7166612923904152 -0.6947493178253046
-0.8276643353875714 -0.545600744712689

-0.7166612923904152 -0.6947493178253046
-0.7913780285522192 -0.6798878749954856

-0.7166612923904152 -0.6947493178253046
-0.35900616883946224 -0.9883248777541104

-0.7166612923904152 -0.6947493178253046
-0.3399955996464431 -0.9331545861905803

-0.043311656720394456 1.0343658320330358
-0.48839647543954 0.8664846805040087

-0.043311656720394456 1.0343658320330358
-0.352960209964346 0.9395418617520016

-0.043311656720394456 1.0343658320330358
-0.3067274474318891 0.9321053242774112

-0.043311656720394456 1.0343658320330358
-0.3057960288666185 1.0009790031843013

-0.043311656720394456 1.0343658320330358
-0.28905280427268876 0.953697242641805

-0.043311656720394456 1.0343658320330358
-0.18246234684157062 1.0321783479247724

-0.043311656720394456 1.0343658320330358
-0.15392027548840304 0.9090946107113054

-0.043311656720394456 1.0343658320330358
-0.0937855039102288 0.9691823144443696

-0.043311656720394456 1.0343658320330358
-0.08061966596627115 0.9864289771528091

-0.043311656720394456 1.0343658320330358
0.021209679753456688 1.01597384672269

-0.043311656720394456 1.0343658320330358
0.013135475277073977 0.9897464175983881

-0.043311656720394456 1.0343658320330358
0.015535573495519485 0.9664979069124865

-0.043311656720394456 1.0343658320330358
0.07374179159887094 0.9964690863321527

-0.043311656720394456 1.0343658320330358
-0.043311656720394456 1.0343658320330358

-0.043311656720394456 1.0343658320330358
0.07212000494087553 1.0510163855693402

-0.043311656720394456 1.0343658320330358
0.09806457962926819 0.9710253348305141

-0.043311656720394456 1.0343658320330358
0.35898219053244973 0.8623357586159275

-0.043311656720394456 1.0343658320330358
0.12661786680318854 0.9666633959907572

-0.8522363910513918 0.6393044503097838
-0.8522363910513918 0.6393044503097838

-0.8522363910513918 0.6393044503097838
-0.8498421195696055 0.2248354923610551

-0.8522363910513918 0.6393044503097838
-0.8886744095073058 0.4560878458470332

-0.8522363910513918 0.6393044503097838
-0.9256400156965828 0.3290916614037437

-0.8522363910513918 0.6393044503097838
-0.8496487286669017 0.27436308788459396

-0.8522363910513918 0.6393044503097838
-0.8859373029101498 0.21192997569307567

-0.8522363910513918 0.6393044503097838
-0.5817379843966938 0.7886784037420868

-0.8522363910513918 0.6393044503097838
-0.7772976533456543 0.6936544447024328

-0.8522363910513918 0.6393044503097838
-0.6884504717890616 0.6829617893004429

-0.8522363910513918 0.6393044503097838
-0.7431285464959786 0.7144745753707636

-0.8522363910513918 0.6393044503097838
-0.8233126280127055 0.7038369818195428

-0.8522363910513918 0.6393044503097838
-0.8376185666284771 0.46964416006080917

-0.8522363910513918 0.6393044503097838
-0.7766022235544245 0.7511111466333847

-0.8522363910513918 0.6393044503097838
-0.6368394033117717 0.6283589456491279

-0.8522363910513918 0.6393044503097838
-0.711617854553899 0.7339242629091459

-0.8522363910513918 0.6393044503097838
-0.8245431523112501 0.5613905238529797

-0.8522363910513918 0.6393044503097838
-0.7522797475498159 0.6635972198722708

-0.8522363910513918 0.6393044503097838
-0.6243469170552314 0.7250745818977632

-0.8522363910513918 0.6393044503097838
-0.5511645208964864 0.7912376986468111

-0.8522363910513918 0.6393044503097838
-0.48839647543954 0.8664846805040087

-0.8245431523112501 0.5613905238529797
-0.8522363910513918 0.6393044503097838

-0.8245431523112501 0.5613905238529797
-0.9098858287660211 0.10279079549005456

-0.8245431523112501 0.5613905238529797
-0.8498421195696055 0.2248354923610551

-0.8245431523112501 0.5613905238529797
-0.8886744095073058 0.4560878458470332

-0.8245431523112501 0.5613905238529797
-0.9256400156965828 0.3290916614037437

-0.8245431523112501 0.5613905238529797
-1.0343207011318587 0.15713760592642392

-0.8245431523112501 0.5613905238529797
-0.8496487286669017 0.27436308788459396

-0.8245431523112501 0.5613905238529797
-0.8859373029101498 0.21192997569307567

-0.8245431523112501 0.5613905238529797
-0.9271317012935227 0.08510866118301318

-0.8245431523112501 0.5613905238529797
-0.8914052274928801 0.07692958092685483

-0.8245431523112501 0.5613905238529797
-0.5817379843966938 0.7886784037420868

-0.8245431523112501 0.5613905238529797
-0.7772976533456543 0.6936544447024328

-0.8245431523112501 0.5613905238529797
-0.6884504717890616 0.6829617893004429

-0.8245431523112501 0.5613905238529797
-0.7431285464959786 0.7144745753707636

-0.8245431523112501 0.5613905238529797
-0.8233126280127055 0.7038369818195428

-0.8245431523112501 0.5613905238529797
-0.8376185666284771 0.46964416006080917

-0.8245431523112501 0.5613905238529797
-0.7766022235544245 0.7511111466333847

-0.8245431523112501 0.5613905238529797
-0.6368394033117717 0.6283589456491279

-0.8245431523112501 0.5613905238529797
-0.711617854553899 0.7339242629091459

-0.8245431523112501 0.5613905238529797
-0.8245431523112501 0.5613905238529797

-0.8245431523112501 0.5613905238529797
-0.7522797475498159 0.6635972198722708

-0.8245431523112501 0.5613905238529797
-0.6243469170552314 0.7250745818977632

-0.8245431523112501 0.5613905238529797
-0.5511645208964864 0.7912376986468111

-0.8245431523112501 0.5613905238529797
-0.48839647543954 0.8664846805040087

-0.7522797475498159 0.6635972198722708
-0.8522363910513918 0.6393044503097838

-0.7522797475498159 0.6635972198722708
-0.8498421195696055 0.2248354923610551

-0.7522797475498159 0.6635972198722708
-0.8886744095073058 0.4560878458470332

-0.7522797475498159 0.6635972198722708
-0.9256400156965828 0.3290916614037437

-0.7522797475498159 0.6635972198722708
-0.8496487286669017 0.27436308788459396

-0.7522797475498159 0.6635972198722708
-0.8859373029101498 0.21192997569307567

-0.7522797475498159 0.6635972198722708
-0.5817379843966938 0.7886784037420868

-0.7522797475498159 0.6635972198722708
-0.7772976533456543 0.6936544447024328

-0.7522797475498159 0.6635972198722708
-0.6884504717890616 0.6829617893004429

-0.7522797475498159 0.6635972198722708
-0.7431285464959786 0.7144745753707636

-0.7522797475498159 0.6635972198722708
-0.8233126280127055 0.7038369818195428

-0.7522797475498159 0.6635972198722708
-0.8376185666284771 0.46964416006080917

-0.7522797475498159 0.6635972198722708
-0.7766022235544245 0.7511111466333847

-0.7522797475498159 0.6635972198722708
-0.6368394033117717 0.6283589456491279

-0.7522797475498159 0.6635972198722708
-0.711617854553899 0.7339242629091459

-0.7522797475498159 0.6635972198722708
-0.8245431523112501 0.5613905238529797

-0.7522797475498159 0.6635972198722708
-0.7522797475498159 0.6635972198722708

-0.7522797475498159 0.6635972198722708
-0.6243469170552314 0.7250745818977632

-0.7522797475498159 0.6635972198722708
-0.5511645208964864 0.7912376986468111

-0.7522797475498159 0.6635972198722708
-0.48839647543954 0.8664846805040087

-0.7522797475498159 0.6635972198722708
-0.352960209964346 0.9395418617520016

0.18736379505752263 -1.010294052574877
-0.3066092054503207 -0.9842257894784922

0.18736379505752263 -1.010294052574877
-0.2668603498863364 -0.9385069930686651

0.18736379505752263 -1.010294052574877
-0.26197228358627134 -0.9302740117300249

0.18736379505752263 -1.010294052574877
-0.16882296996574916 -0.9727238796081898

0.18736379505752263 -1.010294052574877
-0.09064013245325436 -1.0173346681932194

0.18736379505752263 -1.010294052574877
-0.009465514441981345 -1.0042154601129654

0.18736379505752263 -1.010294052574877
0.21196676896591798 -0.9347140948585108

0.18736379505752263 -1.010294052574877
0.2395359986034494 -1.0301810240127662

0.18736379505752263 -1.010294052574877
0.33056929794129125 -0.90051793886538

0.18736379505752263 -1.010294052574877
0.6245109110405977 -0.7903317790690444

0.18736379505752263 -1.010294052574877
0.3338643409979636 -0.9493824039311138

0.18736379505752263 -1.010294052574877
0.525663093913242 -0.8728577025167709

0.18736379505752263 -1.010294052574877
0.5584071408196408 -0.779405524795899

0.18736379505752263 -1.010294052574877
0.18736379505752263 -1.010294052574877

0.18736379505752263 -1.010294052574877
0.41998235753878366 -0.8427421433387413

1.060029482247982 -0.16004301252815056
0.9600386014616572 -0.5901512995136096

1.060029482247982 -0.16004301252815056
0.9959681869924332 -0.1966740865237888

1.060029482247982 -0.16004301252815056
0.9870201827520828 -0.029898119567744765

1.060029482247982 -0.16004301252815056
0.9483308267401191 -0.3190273198748949

1.060029482247982 -0.16004301252815056
0.9506377612757203 0.3129401300575031

1.060029482247982 -0.16004301252815056
0.9036442512460326 0.22135563329227015

1.060029482247982 -0.16004301252815056
0.8719308459355105 -0.499510463686984

1.060029482247982 -0.16004301252815056
0.9069304791093121 0.22785511865754446

1.060029482247982 -0.16004301252815056
0.8885072409578039 -0.5251464057470854

1.060029482247982 -0.16004301252815056
1.0066121792043607 0.15931570057616107

1.060029482247982 -0.16004301252815056
1.066711168681382 -0.01948105291924794

1.060029482247982 -0.16004301252815056
1.060029482247982 -0.16004301252815056

0.7857854073839523 0.6118544541516205
0.4510989873560865 0.8349792418838701

0.7857854073839523 0.6118544541516205
0.35898219053244973 0.8623357586159275

0.7857854073839523 0.6118544541516205
0.9244956203214645 0.44081420680737643

0.7857854073839523 0.6118544541516205
0.6779470765213077 0.836127003254673

0.7857854073839523 0.6118544541516205
0.9506377612757203 0.3129401300575031

0.7857854073839523 0.6118544541516205
0.6486114906606614 0.5392808148841891

0.7857854073839523 0.6118544541516205
0.9036442512460326 0.22135563329227015

0.7857854073839523 0.6118544541516205
0.5937970930517824 0.7885945861828755

0.7857854073839523 0.6118544541516205
0.7857854073839523 0.6118544541516205

0.7857854073839523 0.6118544541516205
0.7458481052636015 0.750451230258623

0.7857854073839523 0.6118544541516205
0.9069304791093121 0.22785511865754446

0.7857854073839523 0.6118544541516205
0.693644549031738 0.6475061560682178

0.7857854073839523 0.6118544541516205
0.7124363989335104 0.6905381923750269

0.7857854073839523 0.6118544541516205
0.6768523761567786 0.7905333000198028

0.693644549031738 0.6475061560682178
0.4510989873560865 0.8349792418838701

0.693644549031738 0.6475061560682178
0.35898219053244973 0.8623357586159275

0.693644549031738 0.6475061560682178
0.9244956203214645 0.44081420680737643

0.693644549031738 0.6475061560682178
0.6779470765213077 0.836127003254673

0.693644549031738 0.6475061560682178
0.9506377612757203 0.3129401300575031

0.693644549031738 0.6475061560682178
0.6486114906606614 0.5392808148841891

0.693644549031738 0.6475061560682178
0.9036442512460326 0.22135563329227015

0.693644549031738 0.6475061560682178
0.5937970930517824 0.7885945861828755

0.693644549031738 0.6475061560682178
0.7857854073839523 0.6118544541516205

0.693644549031738 0.6475061560682178
0.7458481052636015 0.750451230258623

0.693644549031738 0.6475061560682178
0.9069304791093121 0.22785511865754446

0.693644549031738 0.6475061560682178
0.693644549031738 0.6475061560682178

0.693644549031738 0.6475061560682178
0.7124363989335104 0.6905381923750269

0.693644549031738 0.6475061560682178
0.6768523761567786 0.7905333000198028

-0.5511645208964864 0.7912376986468111
-0.8522363910513918 0.6393044503097838

-0.5511645208964864 0.7912376986468111
-0.8886744095073058 0.4560878458470332

-0.5511645208964864 0.7912376986468111
-0.5817379843966938 0.7886784037420868

-0.5511645208964864 0.7912376986468111
-0.7772976533456543 0.6936544447024328

-0.5511645208964864 0.7912376986468111
-0.6884504717890616 0.6829617893004429

-0.5511645208964864 0.7912376986468111
-0.7431285464959786 0.7144745753707636

-0.5511645208964864 0.7912376986468111
-0.8233126280127055 0.7038369818195428

-0.5511645208964864 0.7912376986468111
-0.8376185666284771 0.46964416006080917

-0.5511645208964864 0.7912376986468111
-0.7766022235544245 0.7511111466333847

-0.5511645208964864 0.7912376986468111
-0.6368394033117717 0.6283589456491279

-0.5511645208964864 0.7912376986468111
-0.711617854553899 0.7339242629091459

-0.5511645208964864 0.7912376986468111
-0.8245431523112501 0.5613905238529797

-0.5511645208964864 0.7912376986468111
-0.7522797475498159 0.6635972198722708

-0.5511645208964864 0.7912376986468111
-0.6243469170552314 0.7250745818977632

-0.5511645208964864 0.7912376986468111
-0.5511645208964864 0.7912376986468111

-0.5511645208964864 0.7912376986468111
-0.48839647543954 0.8664846805040087

-0.5511645208964864 0.7912376986468111
-0.352960209964346 0.9395418617520016

-0.5511645208964864 0.7912376986468111
-0.3067274474318891 0.9321053242774112

-0.5511645208964864 0.7912376986468111
-0.3057960288666185 1.0009790031843013

-0.5511645208964864 0.7912376986468111
-0.28905280427268876 0.953697242641805

-0.5511645208964864 0.7912376986468111
-0.18246234684157062 1.0321783479247724

-0.5511645208964864 0.7912376986468111
-0.15392027548840304 0.9090946107113054

-0.5511645208964864 0.7912376986468111
-0.0937855039102288 0.9691823144443696

0.6779470765213077 0.836127003254673
0.4510989873560865 0.8349792418838701

0.6779470765213077 0.836127003254673
0.35898219053244973 0.8623357586159275

0.6779470765213077 0.836127003254673
0.9244956203214645 0.44081420680737643

0.6779470765213077 0.836127003254673
0.6779470765213077 0.836127003254673

0.6779470765213077 0.836127003254673
0.6486114906606614 0.5392808148841891

0.6779470765213077 0.836127003254673
0.5937970930517824 0.7885945861828755

0.6779470765213077 0.836127003254673
0.7857854073839523 0.6118544541516205

0.6779470765213077 0.836127003254673
0.7458481052636015 0.750451230258623

0.6779470765213077 0.836127003254673
0.693644549031738 0.6475061560682178

0.6779470765213077 0.836127003254673
0.7124363989335104 0.6905381923750269

0.6779470765213077 0.836127003254673
0.6768523761567786 0.7905333000198028

-0.5817379843966938 0.7886784037420868
-0.8522363910513918 0.6393044503097838

-0.5817379843966938 0.7886784037420868
-0.8886744095073058 0.4560878458470332

-0.5817379843966938 0.7886784037420868
-0.5817379843966938 0.7886784037420868

-0.5817379843966938 0.7886784037420868
-0.7772976533456543 0.6936544447024328

-0.5817379843966938 0.7886784037420868
-0.6884504717890616 0.6829617893004429

-0.5817379843966938 0.7886784037420868
-0.7431285464959786 0.7144745753707636

-0.5817379843966938 0.7886784037420868
-0.8233126280127055 0.7038369818195428

-0.5817379843966938 0.7886784037420868
-0.8376185666284771 0.46964416006080917

-0.5817379843966938 0.7886784037420868
-0.7766022235544245 0.7511111466333847

-0.5817379843966938 0.7886784037420868
-0.6368394033117717 0.6283589456491279

-0.5817379843966938 0.7886784037420868
-0.711617854553899 0.7339242629091459

-0.5817379843966938 0.7886784037420868
-0.8245431523112501 0.5613905238529797

-0.5817379843966938 0.7886784037420868
-0.7522797475498159 0.6635972198722708

-0.5817379843966938 0.7886784037420868
-0.6243469170552314 0.7250745818977632

-0.5817379843966938 0.7886784037420868
-0.5511645208964864 0.7912376986468111

-0.5817379843966938 0.7886784037420868
-0.48839647543954 0.8664846805040087

-0.5817379843966938 0.7886784037420868
-0.352960209964346 0.9395418617520016

-0.5817379843966938 0.7886784037420868
-0.3067274474318891 0.9321053242774112

-0.5817379843966938 0.7886784037420868
-0.3057960288666185 1.0009790031843013

-0.5817379843966938 0.7886784037420868
-0.28905280427268876 0.953697242641805

-0.5817379843966938 0.7886784037420868
-0.18246234684157062 1.0321783479247724

-0.5817379843966938 0.7886784037420868
-0.15392027548840304 0.9090946107113054

0.9036442512460326 0.22135563329227015
0.9959681869924332 -0.1966740865237888

0.9036442512460326 0.22135563329227015
0.9870201827520828 -0.029898119567744765

0.9036442512460326 0.22135563329227015
0.9244956203214645 0.44081420680737643

0.9036442512460326 0.22135563329227015
0.9506377612757203 0.3129401300575031

0.9036442512460326 0.22135563329227015
0.6486114906606614 0.5392808148841891

0.9036442512460326 0.22135563329227015
0.9036442512460326 0.22135563329227015

0.9036442512460326 0.22135563329227015
0.7857854073839523 0.6118544541516205

0.9036442512460326 0.22135563329227015
0.9069304791093121 0.22785511865754446

0.9036442512460326 0.22135563329227015
0.693644549031738 0.6475061560682178

0.9036442512460326 0.22135563329227015
1.0066121792043607 0.15931570057616107

0.9036442512460326 0.22135563329227015
1.066711168681382 -0.01948105291924794

0.9036442512460326 0.22135563329227015
1.060029482247982 -0.16004301252815056

-0.9098858287660211 0.10279079549005456
-0.9986053469089772 0.08132411743794675

-0.9098858287660211 0.10279079549005456
-0.9098858287660211 0.10279079549005456

-0.9098858287660211 0.10279079549005456
-1.050316533484667 -0.08403457856271826

-0.9098858287660211 0.10279079549005456
-0.8498421195696055 0.2248354923610551

-0.9098858287660211 0.10279079549005456
-0.9318021428138655 -0.29445468722596696

-0.9098858287660211 0.10279079549005456
-0.8886744095073058 0.4560878458470332

-0.9098858287660211 0.10279079549005456
-0.9256400156965828 0.3290916614037437

-0.9098858287660211 0.10279079549005456
-1.0343207011318587 0.15713760592642392

-0.9098858287660211 0.10279079549005456
-0.8496487286669017 0.27436308788459396

-0.9098858287660211 0.10279079549005456
-0.9638537623789042 -0.11196193476483449

-0.9098858287660211 0.10279079549005456
-0.8859373029101498 0.21192997569307567

-0.9098858287660211 0.10279079549005456
-0.9993910105717025 0.03245599739797631

-0.9098858287660211 0.10279079549005456
-0.9271317012935227 0.08510866118301318

-0.9098858287660211 0.10279079549005456
-0.8914052274928801 0.07692958092685483

-0.9098858287660211 0.10279079549005456
-0.8376185666284771 0.46964416006080917

-0.9098858287660211 0.10279079549005456
-0.8245431523112501 0.5613905238529797

0.07212000494087553 1.0510163855693402
-0.352960209964346 0.9395418617520016

0.07212000494087553 1.0510163855693402
-0.3067274474318891 0.9321053242774112

0.07212000494087553 1.0510163855693402
-0.3057960288666185 1.0009790031843013

0.07212000494087553 1.0510163855693402
-0.28905280427268876 0.953697242641805

0.07212000494087553 1.0510163855693402
-0.18246234684157062 1.0321783479247724

0.07212000494087553 1.0510163855693402
-0.15392027548840304 0.9090946107113054

0.07212000494087553 1.0510163855693402
-0.0937855039102288 0.9691823144443696

0.07212000494087553 1.0510163855693402
-0.08061966596627115 0.9864289771528091

0.07212000494087553 1.0510163855693402
0.021209679753456688 1.01597384672269

0.07212000494087553 1.0510163855693402
0.013135475277073977 0.9897464175983881

0.07212000494087553 1.0510163855693402
0.015535573495519485 0.9664979069124865

0.07212000494087553 1.0510163855693402
0.07374179159887094 0.9964690863321527

0.07212000494087553 1.0510163855693402
-0.043311656720394456 1.0343658320330358

0.07212000494087553 1.0510163855693402
0.07212000494087553 1.0510163855693402

0.07212000494087553 1.0510163855693402
0.09806457962926819 0.9710253348305141

0.07212000494087553 1.0510163855693402
0.4510989873560865 0.8349792418838701

0.07212000494087553 1.0510163855693402
0.35898219053244973 0.8623357586159275

0.07212000494087553 1.0510163855693402
0.12661786680318854 0.9666633959907572

0.21196676896591798 -0.9347140948585108
-0.2668603498863364 -0.9385069930686651

0.21196676896591798 -0.9347140948585108
-0.26197228358627134 -0.9302740117300249

0.21196676896591798 -0.9347140948585108
-0.16882296996574916 -0.9727238796081898

0.21196676896591798 -0.9347140948585108
-0.09064013245325436 -1.0173346681932194

0.21196676896591798 -0.9347140948585108
-0.009465514441981345 -1.0042154601129654

0.21196676896591798 -0.9347140948585108
0.21196676896591798 -0.9347140948585108

0.21196676896591798 -0.9347140948585108
0.2395359986034494 -1.0301810240127662

0.21196676896591798 -0.9347140948585108
0.33056929794129125 -0.90051793886538

0.21196676896591798 -0.9347140948585108
0.6245109110405977 -0.7903317790690444

0.21196676896591798 -0.9347140948585108
0.3338643409979636 -0.9493824039311138

0.21196676896591798 -0.9347140948585108
0.525663093913242 -0.8728577025167709

0.21196676896591798 -0.9347140948585108
0.5584071408196408 -0.779405524795899

0.21196676896591798 -0.9347140948585108
0.18736379505752263 -1.010294052574877

0.21196676896591798 -0.9347140948585108
0.41998235753878366 -0.8427421433387413

-0.8441925543456754 -0.4587487371077791
-0.8441925543456754 -0.4587487371077791

-0.8441925543456754 -0.4587487371077791
-1.050316533484667 -0.08403457856271826

-0.8441925543456754 -0.4587487371077791
-0.9318021428138655 -0.29445468722596696

-0.8441925543456754 -0.4587487371077791
-1.0349519235128288 -0.4224158379124511

-0.8441925543456754 -0.4587487371077791
-1.0168031940186404 -0.397272310109586

-0.8441925543456754 -0.4587487371077791
-0.9638537623789042 -0.11196193476483449

-0.8441925543456754 -0.4587487371077791
-0.8399759240906998 -0.5186764159009354

-0.8441925543456754 -0.4587487371077791
-0.7946809753045476 -0.5720551590508517

-0.8441925543456754 -0.4587487371077791
-0.6130849364035832 -0.7478281083500774

-0.8441925543456754 -0.4587487371077791
-0.6936011006486564 -0.8006423423213691

-0.8441925543456754 -0.4587487371077791
-0.7782808576428037 -0.6297335793133275

-0.8441925543456754 -0.4587487371077791
-0.7166612923904152 -0.6947493178253046

-0.8441925543456754 -0.4587487371077791
-0.8276643353875714 -0.545600744712689

-0.8441925543456754 -0.4587487371077791
-0.7913780285522192 -0.6798878749954856

0.9870201827520828 -0.029898119567744765
0.9959681869924332 -0.1966740865237888

0.9870201827520828 -0.029898119567744765
0.9870201827520828 -0.029898119567744765

0.9870201827520828 -0.029898119567744765
0.9244956203214645 0.44081420680737643

0.9870201827520828 -0.029898119567744765
0.9483308267401191 -0.3190273198748949

0.9870201827520828 -0.029898119567744765
0.9506377612757203 0.3129401300575031

0.9870201827520828 -0.029898119567744765
0.9036442512460326 0.22135563329227015

0.9870201827520828 -0.029898119567744765
0.8719308459355105 -0.499510463686984

0.9870201827520828 -0.029898119567744765
0.9069304791093121 0.22785511865754446

0.9870201827520828 -0.029898119567744765
1.0066121792043607 0.15931570057616107

0.9870201827520828 -0.029898119567744765
1.066711168681382 -0.01948105291924794

0.9870201827520828 -0.029898119567744765
1.060029482247982 -0.16004301252815056

-1.050316533484667 -0.08403457856271826
-0.9986053469089772 0.08132411743794675

-1.050316533484667 -0.08403457856271826
-0.9098858287660211 0.10279079549005456

-1.050316533484667 -0.08403457856271826
-0.8441925543456754 -0.4587487371077791

-1.050316533484667 -0.08403457856271826
-1.050316533484667 -0.08403457856271826

-1.050316533484667 -0.08403457856271826
-0.8498421195696055 0.2248354923610551

-1.050316533484667 -0.08403457856271826
-0.9318021428138655 -0.29445468722596696

-1.050316533484667 -0.08403457856271826
-1.0349519235128288 -0.4224158379124511

-1.050316533484667 -0.08403457856271826
-0.9256400156965828 0.3290916614037437

-1.050316533484667 -0.08403457856271826
-1.0343207011318587 0.15713760592642392

-1.050316533484667 -0.08403457856271826
-1.0168031940186404 -0.397272310109586

-1.050316533484667 -0.08403457856271826
-0.8496487286669017 0.27436308788459396

-1.050316533484667 -0.08403457856271826
-0.9638537623789042 -0.11196193476483449

-1.050316533484667 -0.08403457856271826
-0.8859373029101498 0.21192997569307567

-1.050316533484667 -0.08403457856271826
-0.9993910105717025 0.03245599739797631

-1.050316533484667 -0.08403457856271826
-0.9271317012935227 0.08510866118301318

-1.050316533484667 -0.08403457856271826
-0.8914052274928801 0.07692958092685483

-1.050316533484667 -0.08403457856271826
-0.8399759240906998 -0.5186764159009354

-0.16882296996574916 -0.9727238796081898
-0.6130849364035832 -0.7478281083500774

-0.16882296996574916 -0.9727238796081898
-0.35900616883946224 -0.9883248777541104

-0.16882296996574916 -0.9727238796081898
-0.3399955996464431 -0.9331545861905803

-0.16882296996574916 -0.9727238796081898
-0.3066092054503207 -0.9842257894784922

-0.16882296996574916 -0.9727238796081898
-0.2668603498863364 -0.9385069930686651

-0.16882296996574916 -0.9727238796081898
-0.26197228358627134 -0.9302740117300249

-0.16882296996574916 -0.9727238796081898
-0.16882296996574916 -0.9727238796081898

-0.16882296996574916 -0.9727238796081898
-0.09064013245325436 -1.0173346681932194

-0.16882296996574916 -0.9727238796081898
-0.009465514441981345 -1.0042154601129654

-0.16882296996574916 -0.9727238796081898
0.21196676896591798 -0.9347140948585108

-0.16882296996574916 -0.9727238796081898
0.2395359986034494 -1.0301810240127662

-0.16882296996574916 -0.9727238796081898
0.18736379505752263 -1.010294052574877

0.41998235753878366 -0.8427421433387413
-0.009465514441981345 -1.0042154601129654

0.41998235753878366 -0.8427421433387413
0.21196676896591798 -0.9347140948585108

0.41998235753878366 -0.8427421433387413
0.2395359986034494 -1.0301810240127662

0.41998235753878366 -0.8427421433387413
0.33056929794129125 -0.90051793886538

0.41998235753878366 -0.8427421433387413
0.6245109110405977 -0.7903317790690444

0.41998235753878366 -0.8427421433387413
0.7761260101903438 -0.6711540820113366

0.41998235753878366 -0.8427421433387413
0.3338643409979636 -0.9493824039311138

0.41998235753878366 -0.8427421433387413
0.525663093913242 -0.8728577025167709

0.41998235753878366 -0.8427421433387413
0.5584071408196408 -0.779405524795899

0.41998235753878366 -0.8427421433387413
0.18736379505752263 -1.010294052574877

0.41998235753878366 -0.8427421433387413
0.8146664679648328 -0.6656607329042681

0.41998235753878366 -0.8427421433387413
0.41998235753878366 -0.8427421433387413

0.41998235753878366 -0.8427421433387413
0.7444304357170085 -0.6238548528814725

0.41998235753878366 -0.8427421433387413
0.8205019341443939 -0.7043284100240829

-0.8498421195696055 0.2248354923610551
-0.9986053469089772 0.08132411743794675

-0.8498421195696055 0.2248354923610551
-0.8522363910513918 0.6393044503097838

-0.8498421195696055 0.2248354923610551
-0.9098858287660211 0.10279079549005456

-0.8498421195696055 0.2248354923610551
-1.050316533484667 -0.08403457856271826

-0.8498421195696055 0.2248354923610551
-0.8498421195696055 0.2248354923610551

-0.8498421195696055 0.2248354923610551
-0.8886744095073058 0.4560878458470332

-0.8498421195696055 0.2248354923610551
-0.9256400156965828 0.3290916614037437

-0.8498421195696055 0.2248354923610551
-1.0343207011318587 0.15713760592642392

-0.8498421195696055 0.2248354923610551
-0.8496487286669017 0.27436308788459396

-0.8498421195696055 0.2248354923610551
-0.9638537623789042 -0.11196193476483449

-0.8498421195696055 0.2248354923610551
-0.8859373029101498 0.21192997569307567

-0.8498421195696055 0.2248354923610551
-0.9993910105717025 0.03245599739797631

-0.8498421195696055 0.2248354923610551
-0.9271317012935227 0.08510866118301318

-0.8498421195696055 0.2248354923610551
-0.8914052274928801 0.07692958092685483

-0.8498421195696055 0.2248354923610551
-0.7772976533456543 0.6936544447024328

-0.8498421195696055 0.2248354923610551
-0.6884504717890616 0.6829617893004429

-0.8498421195696055 0.2248354923610551
-0.8233126280127055 0.7038369818195428

-0.8498421195696055 0.2248354923610551
-0.8376185666284771 0.46964416006080917

-0.8498421195696055 0.2248354923610551
-0.6368394033117717 0.6283589456491279

-0.8498421195696055 0.2248354923610551
-0.8245431523112501 0.5613905238529797

-0.8498421195696055 0.2248354923610551
-0.7522797475498159 0.6635972198722708

-0.352960209964346 0.9395418617520016
-0.5817379843966938 0.7886784037420868

-0.352960209964346 0.9395418617520016
-0.7772976533456543 0.6936544447024328

-0.352960209964346 0.9395418617520016
-0.6884504717890616 0.6829617893004429

-0.352960209964346 0.9395418617520016
-0.7431285464959786 0.7144745753707636

-0.352960209964346 0.9395418617520016
-0.7766022235544245 0.7511111466333847

-0.352960209964346 0.9395418617520016
-0.6368394033117717 0.6283589456491279

-0.352960209964346 0.9395418617520016
-0.711617854553899 0.7339242629091459

-0.352960209964346 0.9395418617520016
-0.7522797475498159 0.6635972198722708

-0.352960209964346 0.9395418617520016
-0.6243469170552314 0.7250745818977632

-0.352960209964346 0.9395418617520016
-0.5511645208964864 0.7912376986468111

-0.352960209964346 0.9395418617520016
-0.48839647543954 0.8664846805040087

-0.352960209964346 0.9395418617520016
-0.352960209964346 0.9395418617520016

-0.352960209964346 0.9395418617520016
-0.3067274474318891 0.9321053242774112

-0.352960209964346 0.9395418617520016
-0.3057960288666185 1.0009790031843013

-0.352960209964346 0.9395418617520016
-0.28905280427268876 0.953697242641805

-0.352960209964346 0.9395418617520016
-0.18246234684157062 1.0321783479247724

-0.352960209964346 0.9395418617520016
-0.15392027548840304 0.9090946107113054

-0.352960209964346 0.9395418617520016
-0.0937855039102288 0.9691823144443696

-0.352960209964346 0.9395418617520016
-0.08061966596627115 0.9864289771528091

-0.352960209964346 0.9395418617520016
0.021209679753456688 1.01597384672269

-0.352960209964346 0.9395418617520016
0.013135475277073977 0.9897464175983881

-0.352960209964346 0.9395418617520016
0.015535573495519485 0.9664979069124865

-0.352960209964346 0.9395418617520016
0.07374179159887094 0.9964690863321527

-0.352960209964346 0.9395418617520016
-0.043311656720394456 1.0343658320330358

-0.352960209964346 0.9395418617520016
0.07212000494087553 1.0510163855693402

-0.352960209964346 0.9395418617520016
0.09806457962926819 0.9710253348305141

-0.352960209964346 0.9395418617520016
0.12661786680318854 0.9666633959907572

0.33056929794129125 -0.90051793886538
-0.09064013245325436 -1.0173346681932194

0.33056929794129125 -0.90051793886538
-0.009465514441981345 -1.0042154601129654

0.33056929794129125 -0.90051793886538
0.21196676896591798 -0.9347140948585108

0.33056929794129125 -0.90051793886538
0.2395359986034494 -1.0301810240127662

0.33056929794129125 -0.90051793886538
0.33056929794129125 -0.90051793886538

0.33056929794129125 -0.90051793886538
0.6245109110405977 -0.7903317790690444

0.33056929794129125 -0.90051793886538
0.3338643409979636 -0.9493824039311138

0.33056929794129125 -0.90051793886538
0.525663093913242 -0.8728577025167709

0.33056929794129125 -0.90051793886538
0.5584071408196408 -0.779405524795899

0.33056929794129125 -0.90051793886538
0.18736379505752263 -1.010294052574877

0.33056929794129125 -0.90051793886538
0.41998235753878366 -0.8427421433387413

0.33056929794129125 -0.90051793886538
0.7444304357170085 -0.6238548528814725

0.6245109110405977 -0.7903317790690444
0.21196676896591798 -0.9347140948585108

0.6245109110405977 -0.7903317790690444
0.9600386014616572 -0.5901512995136096

0.6245109110405977 -0.7903317790690444
0.2395359986034494 -1.0301810240127662

0.6245109110405977 -0.7903317790690444
0.33056929794129125 -0.90051793886538

0.6245109110405977 -0.7903317790690444
0.6245109110405977 -0.7903317790690444

0.6245109110405977 -0.7903317790690444
0.7761260101903438 -0.6711540820113366

0.6245109110405977 -0.7903317790690444
0.3338643409979636 -0.9493824039311138

0.6245109110405977 -0.7903317790690444
0.525663093913242 -0.8728577025167709

0.6245109110405977 -0.7903317790690444
0.5584071408196408 -0.779405524795899

0.6245109110405977 -0.7903317790690444
0.18736379505752263 -1.010294052574877

0.6245109110405977 -0.7903317790690444
0.8146664679648328 -0.6656607329042681

0.6245109110405977 -0.7903317790690444
0.41998235753878366 -0.8427421433387413

0.6245109110405977 -0.7903317790690444
0.7444304357170085 -0.6238548528814725

0.6245109110405977 -0.7903317790690444
0.8205019341443939 -0.7043284100240829

0.6245109110405977 -0.7903317790690444
0.8719308459355105 -0.499510463686984

0.6245109110405977 -0.7903317790690444
0.8885072409578039 -0.5251464057470854

-0.15392027548840304 0.9090946107113054
-0.5817379843966938 0.7886784037420868

-0.15392027548840304 0.9090946107113054
-0.5511645208964864 0.7912376986468111

-0.15392027548840304 0.9090946107113054
-0.48839647543954 0.8664846805040087

-0.15392027548840304 0.9090946107113054
-0.352960209964346 0.9395418617520016

-0.15392027548840304 0.9090946107113054
-0.3067274474318891 0.9321053242774112

-0.15392027548840304 0.9090946107113054
-0.3057960288666185 1.0009790031843013

-0.15392027548840304 0.9090946107113054
-0.28905280427268876 0.953697242641805

-0.15392027548840304 0.9090946107113054
-0.18246234684157062 1.0321783479247724

-0.15392027548840304 0.9090946107113054
-0.15392027548840304 0.9090946107113054

-0.15392027548840304 0.9090946107113054
-0.0937855039102288 0.9691823144443696

-0.15392027548840304 0.9090946107113054
-0.08061966596627115 0.9864289771528091

-0.15392027548840304 0.9090946107113054
0.021209679753456688 1.01597384672269

-0.15392027548840304 0.9090946107113054
0.013135475277073977 0.9897464175983881

-0.15392027548840304 0.9090946107113054
0.015535573495519485 0.9664979069124865

-0.15392027548840304 0.9090946107113054
0.07374179159887094 0.9964690863321527

-0.15392027548840304 0.9090946107113054
-0.043311656720394456 1.0343658320330358

-0.15392027548840304 0.9090946107113054
0.07212000494087553 1.0510163855693402

-0.15392027548840304 0.9090946107113054
0.09806457962926819 0.9710253348305141

-0.15392027548840304 0.9090946107113054
0.12661786680318854 0.9666633959907572

0.525663093913242 -0.8728577025167709
0.21196676896591798 -0.9347140948585108

0.525663093913242 -0.8728577025167709
0.2395359986034494 -1.0301810240127662

0.525663093913242 -0.8728577025167709
0.33056929794129125 -0.90051793886538

0.525663093913242 -0.8728577025167709
0.6245109110405977 -0.7903317790690444

0.525663093913242 -0.8728577025167709
0.7761260101903438 -0.6711540820113366

0.525663093913242 -0.8728577025167709
0.3338643409979636 -0.9493824039311138

0.525663093913242 -0.8728577025167709
0.525663093913242 -0.8728577025167709

0.525663093913242 -0.8728577025167709
0.5584071408196408 -0.779405524795899

0.525663093913242 -0.8728577025167709
0.18736379505752263 -1.010294052574877

0.525663093913242 -0.8728577025167709
0.8146664679648328 -0.6656607329042681

0.525663093913242 -0.8728577025167709
0.41998235753878366 -0.8427421433387413

0.525663093913242 -0.8728577025167709
0.7444304357170085 -0.6238548528814725

0.525663093913242 -0.8728577025167709
0.8205019341443939 -0.7043284100240829

-0.6130849364035832 -0.7478281083500774
-0.8441925543456754 -0.4587487371077791

-0.6130849364035832 -0.7478281083500774
-0.8399759240906998 -0.5186764159009354

-0.6130849364035832 -0.7478281083500774
-0.7946809753045476 -0.5720551590508517

-0.6130849364035832 -0.7478281083500774
-0.6130849364035832 -0.7478281083500774

-0.6130849364035832 -0.7478281083500774
-0.6936011006486564 -0.8006423423213691

-0.6130849364035832 -0.7478281083500774
-0.7782808576428037 -0.6297335793133275

-0.6130849364035832 -0.7478281083500774
-0.7166612923904152 -0.6947493178253046

-0.6130849364035832 -0.7478281083500774
-0.8276643353875714 -0.545600744712689

-0.6130849364035832 -0.7478281083500774
-0.7913780285522192 -0.6798878749954856

-0.6130849364035832 -0.7478281083500774
-0.35900616883946224 -0.9883248777541104

-0.6130849364035832 -0.7478281083500774
-0.3399955996464431 -0.9331545861905803

-0.6130849364035832 -0.7478281083500774
-0.3066092054503207 -0.9842257894784922

-0.6130849364035832 -0.7478281083500774
-0.2668603498863364 -0.9385069930686651

-0.6130849364035832 -0.7478281083500774
-0.26197228358627134 -0.9302740117300249

-0.6130849364035832 -0.7478281083500774
-0.16882296996574916 -0.9727238796081898

0.09806457962926819 0.9710253348305141
-0.352960209964346 0.9395418617520016

0.09806457962926819 0.9710253348305141
-0.3067274474318891 0.9321053242774112

0.09806457962926819 0.9710253348305141
-0.3057960288666185 1.0009790031843013

0.09806457962926819 0.9710253348305141
-0.28905280427268876 0.953697242641805

0.09806457962926819 0.9710253348305141
-0.18246234684157062 1.0321783479247724

0.09806457962926819 0.9710253348305141
-0.15392027548840304 0.9090946107113054

0.09806457962926819 0.9710253348305141
-0.0937855039102288 0.9691823144443696

0.09806457962926819 0.9710253348305141
-0.08061966596627115 0.9864289771528091

0.09806457962926819 0.9710253348305141
0.021209679753456688 1.01597384672269

0.09806457962926819 0.9710253348305141
0.013135475277073977 0.9897464175983881

0.09806457962926819 0.9710253348305141
0.015535573495519485 0.9664979069124865

0.09806457962926819 0.9710253348305141
0.07374179159887094 0.9964690863321527

0.09806457962926819 0.9710253348305141
-0.043311656720394456 1.0343658320330358

0.09806457962926819 0.9710253348305141
0.07212000494087553 1.0510163855693402

0.09806457962926819 0.9710253348305141
0.09806457962926819 0.9710253348305141

0.09806457962926819 0.9710253348305141
0.4510989873560865 0.8349792418838701

0.09806457962926819 0.9710253348305141
0.35898219053244973 0.8623357586159275

0.09806457962926819 0.9710253348305141
0.12661786680318854 0.9666633959907572

-0.7772976533456543 0.6936544447024328
-0.8522363910513918 0.6393044503097838

-0.7772976533456543 0.6936544447024328
-0.8498421195696055 0.2248354923610551

-0.7772976533456543 0.6936544447024328
-0.8886744095073058 0.4560878458470332

-0.7772976533456543 0.6936544447024328
-0.9256400156965828 0.3290916614037437

-0.7772976533456543 0.6936544447024328
-0.8496487286669017 0.27436308788459396

-0.7772976533456543 0.6936544447024328
-0.8859373029101498 0.21192997569307567

-0.7772976533456543 0.6936544447024328
-0.5817379843966938 0.7886784037420868

-0.7772976533456543 0.6936544447024328
-0.7772976533456543 0.6936544447024328

-0.7772976533456543 0.6936544447024328
-0.6884504717890616 0.6829617893004429

-0.7772976533456543 0.6936544447024328
-0.7431285464959786 0.7144745753707636

-0.7772976533456543 0.6936544447024328
-0.8233126280127055 0.7038369818195428

-0.7772976533456543 0.6936544447024328
-0.8376185666284771 0.46964416006080917

-0.7772976533456543 0.6936544447024328
-0.7766022235544245 0.7511111466333847

-0.7772976533456543 0.6936544447024328
-0.6368394033117717 0.6283589456491279

-0.7772976533456543 0.6936544447024328
-0.711617854553899 0.7339242629091459

-0.7772976533456543 0.6936544447024328
-0.8245431523112501 0.5613905238529797

-0.7772976533456543 0.6936544447024328
-0.7522797475498159 0.6635972198722708

-0.7772976533456543 0.6936544447024328
-0.6243469170552314 0.7250745818977632

-0.7772976533456543 0.6936544447024328
-0.5511645208964864 0.7912376986468111

-0.7772976533456543 0.6936544447024328
-0.48839647543954 0.8664846805040087

-0.7772976533456543 0.6936544447024328
-0.352960209964346 0.9395418617520016

-0.9318021428138655 -0.29445468722596696
-0.9986053469089772 0.08132411743794675

-0.9318021428138655 -0.29445468722596696
-0.9098858287660211 0.10279079549005456

-0.9318021428138655 -0.29445468722596696
-0.8441925543456754 -0.4587487371077791

-0.9318021428138655 -0.29445468722596696
-1.050316533484667 -0.08403457856271826

-0.9318021428138655 -0.29445468722596696
-0.9318021428138655 -0.29445468722596696

-0.9318021428138655 -0.29445468722596696
-1.0349519235128288 -0.4224158379124511

-0.9318021428138655 -0.29445468722596696
-1.0343207011318587 0.15713760592642392

-0.9318021428138655 -0.29445468722596696
-1.0168031940186404 -0.397272310109586

-0.9318021428138655 -0.29445468722596696
-0.9638537623789042 -0.11196193476483449

-0.9318021428138655 -0.29445468722596696
-0.9993910105717025 0.03245599739797631

-0.9318021428138655 -0.29445468722596696
-0.9271317012935227 0.08510866118301318

-0.9318021428138655 -0.29445468722596696
-0.8914052274928801 0.07692958092685483

-0.9318021428138655 -0.29445468722596696
-0.8399759240906998 -0.5186764159009354

-0.9318021428138655 -0.29445468722596696
-0.7946809753045476 -0.5720551590508517

-0.9318021428138655 -0.29445468722596696
-0.7782808576428037 -0.6297335793133275

-0.9318021428138655 -0.29445468722596696
-0.7166612923904152 -0.6947493178253046

-0.9318021428138655 -0.29445468722596696
-0.8276643353875714 -0.545600744712689

-0.9318021428138655 -0.29445468722596696
-0.7913780285522192 -0.6798878749954856

-0.6936011006486564 -0.8006423423213691
-0.8441925543456754 -0.4587487371077791

-0.6936011006486564 -0.8006423423213691
-0.8399759240906998 -0.5186764159009354

-0.6936011006486564 -0.8006423423213691
-0.7946809753045476 -0.5720551590508517

-0.6936011006486564 -0.8006423423213691
-0.6130849364035832 -0.7478281083500774

-0.6936011006486564 -0.8006423423213691
-0.6936011006486564 -0.8006423423213691

-0.6936011006486564 -0.8006423423213691
-0.7782808576428037 -0.6297335793133275

-0.6936011006486564 -0.8006423423213691
-0.7166612923904152 -0.6947493178253046

-0.6936011006486564 -0.8006423423213691
-0.8276643353875714 -0.545600744712689

-0.6936011006486564 -0.8006423423213691
-0.7913780285522192 -0.6798878749954856

-0.6936011006486564 -0.8006423423213691
-0.35900616883946224 -0.9883248777541104

-0.6936011006486564 -0.8006423423213691
-0.3399955996464431 -0.9331545861905803

-0.6936011006486564 -0.8006423423213691
-0.3066092054503207 -0.9842257894784922

-0.6936011006486564 -0.8006423423213691
-0.2668603498863364 -0.9385069930686651

-0.6936011006486564 -0.8006423423213691
-0.26197228358627134 -0.9302740117300249

-0.7431285464959786 0.7144745753707636
-0.8522363910513918 0.6393044503097838

-0.7431285464959786 0.7144745753707636
-0.8886744095073058 0.4560878458470332

-0.7431285464959786 0.7144745753707636
-0.9256400156965828 0.3290916614037437

-0.7431285464959786 0.7144745753707636
-0.8496487286669017 0.27436308788459396

-0.7431285464959786 0.7144745753707636
-0.5817379843966938 0.7886784037420868

-0.7431285464959786 0.7144745753707636
-0.7772976533456543 0.6936544447024328

-0.7431285464959786 0.7144745753707636
-0.6884504717890616 0.6829617893004429

-0.7431285464959786 0.7144745753707636
-0.7431285464959786 0.7144745753707636

-0.7431285464959786 0.7144745753707636
-0.8233126280127055 0.7038369818195428

-0.7431285464959786 0.7144745753707636
-0.8376185666284771 0.46964416006080917

-0.7431285464959786 0.7144745753707636
-0.7766022235544245 0.7511111466333847

-0.7431285464959786 0.7144745753707636
-0.6368394033117717 0.6283589456491279

-0.7431285464959786 0.7144745753707636
-0.711617854553899 0.7339242629091459

-0.7431285464959786 0.7144745753707636
-0.8245431523112501 0.5613905238529797

-0.7431285464959786 0.7144745753707636
-0.7522797475498159 0.6635972198722708

-0.7431285464959786 0.7144745753707636
-0.6243469170552314 0.7250745818977632

-0.7431285464959786 0.7144745753707636
-0.5511645208964864 0.7912376986468111

-0.7431285464959786 0.7144745753707636
-0.48839647543954 0.8664846805040087

-0.7431285464959786 0.7144745753707636
-0.352960209964346 0.9395418617520016

-0.7431285464959786 0.7144745753707636
-0.3067274474318891 0.9321053242774112

-0.3057960288666185 1.0009790031843013
-0.5817379843966938 0.7886784037420868

-0.3057960288666185 1.0009790031843013
-0.6884504717890616 0.6829617893004429

-0.3057960288666185 1.0009790031843013
-0.6368394033117717 0.6283589456491279

-0.3057960288666185 1.0009790031843013
-0.711617854553899 0.7339242629091459

-0.3057960288666185 1.0009790031843013
-0.6243469170552314 0.7250745818977632

-0.3057960288666185 1.0009790031843013
-0.5511645208964864 0.7912376986468111

-0.3057960288666185 1.0009790031843013
-0.48839647543954 0.8664846805040087

-0.3057960288666185 1.0009790031843013
-0.352960209964346 0.9395418617520016

-0.3057960288666185 1.0009790031843013
-0.3067274474318891 0.9321053242774112

-0.3057960288666185 1.0009790031843013
-0.3057960288666185 1.0009790031843013

-0.3057960288666185 1.0009790031843013
-0.28905280427268876 0.953697242641805

-0.3057960288666185 1.0009790031843013
-0.18246234684157062 1.0321783479247724

-0.3057960288666185 1.0009790031843013
-0.15392027548840304 0.9090946107113054

-0.3057960288666185 1.0009790031843013
-0.0937855039102288 0.9691823144443696

-0.3057960288666185 1.0009790031843013
-0.08061966596627115 0.9864289771528091

-0.3057960288666185 1.0009790031843013
0.021209679753456688 1.01597384672269

-0.3057960288666185 1.0009790031843013
0.013135475277073977 0.9897464175983881

-0.3057960288666185 1.0009790031843013
0.015535573495519485 0.9664979069124865

-0.3057960288666185 1.0009790031843013
0.07374179159887094 0.9964690863321527

-0.3057960288666185 1.0009790031843013
-0.043311656720394456 1.0343658320330358

-0.3057960288666185 1.0009790031843013
0.07212000494087553 1.0510163855693402

-0.3057960288666185 1.0009790031843013
0.09806457962926819 0.9710253348305141

-0.3057960288666185 1.0009790031843013
0.12661786680318854 0.9666633959907572

-0.2668603498863364 -0.9385069930686651
-0.6130849364035832 -0.7478281083500774

-0.2668603498863364 -0.9385069930686651
-0.6936011006486564 -0.8006423423213691

-0.2668603498863364 -0.9385069930686651
-0.35900616883946224 -0.9883248777541104

-0.2668603498863364 -0.9385069930686651
-0.3399955996464431 -0.9331545861905803

-0.2668603498863364 -0.9385069930686651
-0.3066092054503207 -0.9842257894784922

-0.2668603498863364 -0.9385069930686651
-0.2668603498863364 -0.9385069930686651

-0.2668603498863364 -0.9385069930686651
-0.26197228358627134 -0.9302740117300249

-0.2668603498863364 -0.9385069930686651
-0.16882296996574916 -0.9727238796081898

-0.2668603498863364 -0.9385069930686651
-0.09064013245325436 -1.0173346681932194

-0.2668603498863364 -0.9385069930686651
-0.009465514441981345 -1.0042154601129654

-0.2668603498863364 -0.9385069930686651
0.21196676896591798 -0.9347140948585108

-0.2668603498863364 -0.9385069930686651
0.18736379505752263 -1.010294052574877

0.7124363989335104 0.6905381923750269
0.4510989873560865 0.8349792418838701

0.7124363989335104 0.6905381923750269
0.35898219053244973 0.8623357586159275

0.7124363989335104 0.6905381923750269
0.9244956203214645 0.44081420680737643

0.7124363989335104 0.6905381923750269
0.6779470765213077 0.836127003254673

0.7124363989335104 0.6905381923750269
0.9506377612757203 0.3129401300575031

0.7124363989335104 0.6905381923750269
0.6486114906606614 0.5392808148841891

0.7124363989335104 0.6905381923750269
0.5937970930517824 0.7885945861828755

0.7124363989335104 0.6905381923750269
0.7857854073839523 0.6118544541516205

0.7124363989335104 0.6905381923750269
0.7458481052636015 0.750451230258623

0.7124363989335104 0.6905381923750269
0.693644549031738 0.6475061560682178

0.7124363989335104 0.6905381923750269
0.7124363989335104 0.6905381923750269

0.7124363989335104 0.6905381923750269
0.6768523761567786 0.7905333000198028

-1.0349519235128288 -0.4224158379124511
-0.8441925543456754 -0.4587487371077791

-1.0349519235128288 -0.4224158379124511
-1.050316533484667 -0.08403457856271826

-1.0349519235128288 -0.4224158379124511
-0.9318021428138655 -0.29445468722596696

-1.0349519235128288 -0.4224158379124511
-1.0349519235128288 -0.4224158379124511

-1.0349519235128288 -0.4224158379124511
-1.0168031940186404 -0.397272310109586

-1.0349519235128288 -0.4224158379124511
-0.9638537623789042 -0.11196193476483449

-1.0349519235128288 -0.4224158379124511
-0.9993910105717025 0.03245599739797631

-1.0349519235128288 -0.4224158379124511
-0.8399759240906998 -0.5186764159009354

-1.0349519235128288 -0.4224158379124511
-0.7946809753045476 -0.5720551590508517

-1.0349519235128288 -0.4224158379124511
-0.7782808576428037 -0.6297335793133275

-1.0349519235128288 -0.4224158379124511
-0.7166612923904152 -0.6947493178253046

-1.0349519235128288 -0.4224158379124511
-0.8276643353875714 -0.545600744712689

-1.0349519235128288 -0.4224158379124511
-0.7913780285522192 -0.6798878749954856

-0.18246234684157062 1.0321783479247724
-0.5817379843966938 0.7886784037420868

-0.18246234684157062 1.0321783479247724
-0.5511645208964864 0.7912376986468111

-0.18246234684157062 1.0321783479247724
-0.48839647543954 0.8664846805040087

-0.18246234684157062 1.0321783479247724
-0.352960209964346 0.9395418617520016

-0.18246234684157062 1.0321783479247724
-0.3067274474318891 0.9321053242774112

-0.18246234684157062 1.0321783479247724
-0.3057960288666185 1.0009790031843013

-0.18246234684157062 1.0321783479247724
-0.28905280427268876 0.953697242641805

-0.18246234684157062 1.0321783479247724
-0.18246234684157062 1.0321783479247724

-0.18246234684157062 1.0321783479247724
-0.15392027548840304 0.9090946107113054

-0.18246234684157062 1.0321783479247724
-0.0937855039102288 0.9691823144443696

-0.18246234684157062 1.0321783479247724
-0.08061966596627115 0.9864289771528091

-0.18246234684157062 1.0321783479247724
0.021209679753456688 1.01597384672269

-0.18246234684157062 1.0321783479247724
0.013135475277073977 0.9897464175983881

-0.18246234684157062 1.0321783479247724
0.015535573495519485 0.9664979069124865

-0.18246234684157062 1.0321783479247724
0.07374179159887094 0.9964690863321527

-0.18246234684157062 1.0321783479247724
-0.043311656720394456 1.0343658320330358

-0.18246234684157062 1.0321783479247724
0.07212000494087553 1.0510163855693402

-0.18246234684157062 1.0321783479247724
0.09806457962926819 0.9710253348305141

-0.18246234684157062 1.0321783479247724
0.12661786680318854 0.9666633959907572

0.35898219053244973 0.8623357586159275
-0.0937855039102288 0.9691823144443696

0.35898219053244973 0.8623357586159275
-0.08061966596627115 0.9864289771528091

0.35898219053244973 0.8623357586159275
0.021209679753456688 1.01597384672269

0.35898219053244973 0.8623357586159275
0.013135475277073977 0.9897464175983881

0.35898219053244973 0.8623357586159275
0.015535573495519485 0.9664979069124865

0.35898219053244973 0.8623357586159275
0.07374179159887094 0.9964690863321527

0.35898219053244973 0.8623357586159275
-0.043311656720394456 1.0343658320330358

0.35898219053244973 0.8623357586159275
0.07212000494087553 1.0510163855693402

0.35898219053244973 0.8623357586159275
0.09806457962926819 0.9710253348305141

0.35898219053244973 0.8623357586159275
0.4510989873560865 0.8349792418838701

0.35898219053244973 0.8623357586159275
0.35898219053244973 0.8623357586159275

0.35898219053244973 0.8623357586159275
0.6779470765213077 0.836127003254673

0.35898219053244973 0.8623357586159275
0.6486114906606614 0.5392808148841891

0.35898219053244973 0.8623357586159275
0.5937970930517824 0.7885945861828755

0.35898219053244973 0.8623357586159275
0.12661786680318854 0.9666633959907572

0.35898219053244973 0.8623357586159275
0.7857854073839523 0.6118544541516205

0.35898219053244973 0.8623357586159275
0.7458481052636015 0.750451230258623

0.35898219053244973 0.8623357586159275
0.693644549031738 0.6475061560682178

0.35898219053244973 0.8623357586159275
0.7124363989335104 0.6905381923750269

0.35898219053244973 0.8623357586159275
0.6768523761567786 0.7905333000198028

-0.8233126280127055 0.7038369818195428
-0.8522363910513918 0.6393044503097838

-0.8233126280127055 0.7038369818195428
-0.8498421195696055 0.2248354923610551

-0.8233126280127055 0.7038369818195428
-0.8886744095073058 0.4560878458470332

-0.8233126280127055 0.7038369818195428
-0.9256400156965828 0.3290916614037437

-0.8233126280127055 0.7038369818195428
-0.8496487286669017 0.27436308788459396

-0.8233126280127055 0.7038369818195428
-0.8859373029101498 0.21192997569307567

-0.8233126280127055 0.7038369818195428
-0.5817379843966938 0.7886784037420868

-0.8233126280127055 0.7038369818195428
-0.7772976533456543 0.6936544447024328

-0.8233126280127055 0.7038369818195428
-0.6884504717890616 0.6829617893004429

-0.8233126280127055 0.7038369818195428
-0.7431285464959786 0.7144745753707636

-0.8233126280127055 0.7038369818195428
-0.8233126280127055 0.7038369818195428

-0.8233126280127055 0.7038369818195428
-0.8376185666284771 0.46964416006080917

-0.8233126280127055 0.7038369818195428
-0.7766022235544245 0.7511111466333847

-0.8233126280127055 0.7038369818195428
-0.6368394033117717 0.6283589456491279

-0.8233126280127055 0.7038369818195428
-0.711617854553899 0.7339242629091459

-0.8233126280127055 0.7038369818195428
-0.8245431523112501 0.5613905238529797

-0.8233126280127055 0.7038369818195428
-0.7522797475498159 0.6635972198722708

-0.8233126280127055 0.7038369818195428
-0.6243469170552314 0.7250745818977632

-0.8233126280127055 0.7038369818195428
-0.5511645208964864 0.7912376986468111

-0.8233126280127055 0.7038369818195428
-0.48839647543954 0.8664846805040087

0.013135475277073977 0.9897464175983881
-0.352960209964346 0.9395418617520016

0.013135475277073977 0.9897464175983881
-0.3067274474318891 0.9321053242774112

0.013135475277073977 0.9897464175983881
-0.3057960288666185 1.0009790031843013

0.013135475277073977 0.9897464175983881
-0.28905280427268876 0.953697242641805

0.013135475277073977 0.9897464175983881
-0.18246234684157062 1.0321783479247724

0.013135475277073977 0.9897464175983881
-0.15392027548840304 0.9090946107113054

0.013135475277073977 0.9897464175983881
-0.0937855039102288 0.9691823144443696

0.013135475277073977 0.9897464175983881
-0.08061966596627115 0.9864289771528091

0.013135475277073977 0.9897464175983881
0.021209679753456688 1.01597384672269

0.013135475277073977 0.9897464175983881
0.013135475277073977 0.9897464175983881

0.013135475277073977 0.9897464175983881
0.015535573495519485 0.9664979069124865

0.013135475277073977 0.9897464175983881
0.07374179159887094 0.9964690863321527

0.013135475277073977 0.9897464175983881
-0.043311656720394456 1.0343658320330358

0.013135475277073977 0.9897464175983881
0.07212000494087553 1.0510163855693402

0.013135475277073977 0.9897464175983881
0.09806457962926819 0.9710253348305141

0.013135475277073977 0.9897464175983881
0.4510989873560865 0.8349792418838701

0.013135475277073977 0.9897464175983881
0.35898219053244973 0.8623357586159275

0.013135475277073977 0.9897464175983881
0.12661786680318854 0.9666633959907572

-0.8886744095073058 0.4560878458470332
-0.9986053469089772 0.08132411743794675

-0.8886744095073058 0.4560878458470332
-0.8522363910513918 0.6393044503097838

-0.8886744095073058 0.4560878458470332
-0.9098858287660211 0.10279079549005456

-0.8886744095073058 0.4560878458470332
-0.8498421195696055 0.2248354923610551

-0.8886744095073058 0.4560878458470332
-0.8886744095073058 0.4560878458470332

-0.8886744095073058 0.4560878458470332
-0.9256400156965828 0.3290916614037437

-0.8886744095073058 0.4560878458470332
-1.0343207011318587 0.15713760592642392

-0.8886744095073058 0.4560878458470332
-0.8496487286669017 0.27436308788459396

-0.8886744095073058 0.4560878458470332
-0.8859373029101498 0.21192997569307567

-0.8886744095073058 0.4560878458470332
-0.9993910105717025 0.03245599739797631

-0.8886744095073058 0.4560878458470332
-0.9271317012935227 0.08510866118301318

-0.8886744095073058 0.4560878458470332
-0.8914052274928801 0.07692958092685483

-0.8886744095073058 0.4560878458470332
-0.5817379843966938 0.7886784037420868

-0.8886744095073058 0.4560878458470332
-0.7772976533456543 0.6936544447024328

-0.8886744095073058 0.4560878458470332
-0.6884504717890616 0.6829617893004429

-0.8886744095073058 0.4560878458470332
-0.7431285464959786 0.7144745753707636

-0.8886744095073058 0.4560878458470332
-0.8233126280127055 0.7038369818195428

-0.8886744095073058 0.4560878458470332
-0.8376185666284771 0.46964416006080917

-0.8886744095073058 0.4560878458470332
-0.7766022235544245 0.7511111466333847

-0.8886744095073058 0.4560878458470332
-0.6368394033117717 0.6283589456491279

-0.8886744095073058 0.4560878458470332
-0.711617854553899 0.7339242629091459

-0.8886744095073058 0.4560878458470332
-0.8245431523112501 0.5613905238529797

-0.8886744095073058 0.4560878458470332
-0.7522797475498159 0.6635972198722708

-0.8886744095073058 0.4560878458470332
-0.6243469170552314 0.7250745818977632

-0.8886744095073058 0.4560878458470332
-0.5511645208964864 0.7912376986468111

-0.8376185666284771 0.46964416006080917
-0.9986053469089772 0.08132411743794675

-0.8376185666284771 0.46964416006080917
-0.8522363910513918 0.6393044503097838

-0.8376185666284771 0.46964416006080917
-0.9098858287660211 0.10279079549005456

-0.8376185666284771 0.46964416006080917
-0.8498421195696055 0.2248354923610551

-0.8376185666284771 0.46964416006080917
-0.8886744095073058 0.4560878458470332

-0.8376185666284771 0.46964416006080917
-0.9256400156965828 0.3290916614037437

-0.8376185666284771 0.46964416006080917
-1.0343207011318587 0.15713760592642392

-0.8376185666284771 0.46964416006080917
-0.8496487286669017 0.27436308788459396

-0.8376185666284771 0.46964416006080917
-0.8859373029101498 0.21192997569307567

-0.8376185666284771 0.46964416006080917
-0.9993910105717025 0.03245599739797631

-0.8376185666284771 0.46964416006080917
-0.9271317012935227 0.08510866118301318

-0.8376185666284771 0.46964416006080917
-0.8914052274928801 0.07692958092685483

-0.8376185666284771 0.46964416006080917
-0.5817379843966938 0.7886784037420868

-0.8376185666284771 0.46964416006080917
-0.7772976533456543 0.6936544447024328

-0.8376185666284771 0.46964416006080917
-0.6884504717890616 0.6829617893004429

-0.8376185666284771 0.46964416006080917
-0.7431285464959786 0.7144745753707636

-0.8376185666284771 0.46964416006080917
-0.8233126280127055 0.7038369818195428

-0.8376185666284771 0.46964416006080917
-0.8376185666284771 0.46964416006080917

-0.8376185666284771 0.46964416006080917
-0.7766022235544245 0.7511111466333847

-0.8376185666284771 0.46964416006080917
-0.6368394033117717 0.6283589456491279

-0.8376185666284771 0.46964416006080917
-0.711617854553899 0.7339242629091459

-0.8376185666284771 0.46964416006080917
-0.8245431523112501 0.5613905238529797

-0.8376185666284771 0.46964416006080917
-0.7522797475498159 0.6635972198722708

-0.8376185666284771 0.46964416006080917
-0.6243469170552314 0.7250745818977632

-0.8376185666284771 0.46964416006080917
-0.5511645208964864 0.7912376986468111

-0.09064013245325436 -1.0173346681932194
-0.35900616883946224 -0.9883248777541104

-0.09064013245325436 -1.0173346681932194
-0.3399955996464431 -0.9331545861905803

-0.09064013245325436 -1.0173346681932194
-0.3066092054503207 -0.9842257894784922

-0.09064013245325436 -1.0173346681932194
-0.2668603498863364 -0.9385069930686651

-0.09064013245325436 -1.0173346681932194
-0.26197228358627134 -0.9302740117300249

-0.09064013245325436 -1.0173346681932194
-0.16882296996574916 -0.9727238796081898

-0.09064013245325436 -1.0173346681932194
-0.09064013245325436 -1.0173346681932194

-0.09064013245325436 -1.0173346681932194
-0.009465514441981345 -1.0042154601129654

-0.09064013245325436 -1.0173346681932194
0.21196676896591798 -0.9347140948585108

-0.09064013245325436 -1.0173346681932194
0.2395359986034494 -1.0301810240127662

-0.09064013245325436 -1.0173346681932194
0.33056929794129125 -0.90051793886538

-0.09064013245325436 -1.0173346681932194
0.3338643409979636 -0.9493824039311138

-0.09064013245325436 -1.0173346681932194
0.18736379505752263 -1.010294052574877

-0.28905280427268876 0.953697242641805
-0.5817379843966938 0.7886784037420868

-0.28905280427268876 0.953697242641805
-0.6884504717890616 0.6829617893004429

-0.28905280427268876 0.953697242641805
-0.6368394033117717 0.6283589456491279

-0.28905280427268876 0.953697242641805
-0.711617854553899 0.7339242629091459

-0.28905280427268876 0.953697242641805
-0.6243469170552314 0.7250745818977632

-0.28905280427268876 0.953697242641805
-0.5511645208964864 0.7912376986468111

-0.28905280427268876 0.953697242641805
-0.48839647543954 0.8664846805040087

-0.28905280427268876 0.953697242641805
-0.352960209964346 0.9395418617520016

-0.28905280427268876 0.953697242641805
-0.3067274474318891 0.9321053242774112

-0.28905280427268876 0.953697242641805
-0.3057960288666185 1.0009790031843013

-0.28905280427268876 0.953697242641805
-0.28905280427268876 0.953697242641805

-0.28905280427268876 0.953697242641805
-0.18246234684157062 1.0321783479247724

-0.28905280427268876 0.953697242641805
-0.15392027548840304 0.9090946107113054

-0.28905280427268876 0.953697242641805
-0.0937855039102288 0.9691823144443696

-0.28905280427268876 0.953697242641805
-0.08061966596627115 0.9864289771528091

-0.28905280427268876 0.953697242641805
0.021209679753456688 1.01597384672269

-0.28905280427268876 0.953697242641805
0.013135475277073977 0.9897464175983881

-0.28905280427268876 0.953697242641805
0.015535573495519485 0.9664979069124865

-0.28905280427268876 0.953697242641805
0.07374179159887094 0.9964690863321527

-0.28905280427268876 0.953697242641805
-0.043311656720394456 1.0343658320330358

-0.28905280427268876 0.953697242641805
0.07212000494087553 1.0510163855693402

-0.28905280427268876 0.953697242641805
0.09806457962926819 0.9710253348305141

-0.28905280427268876 0.953697242641805
0.12661786680318854 0.9666633959907572

0.4510989873560865 0.8349792418838701
0.021209679753456688 1.01597384672269

0.4510989873560865 0.8349792418838701
0.013135475277073977 0.9897464175983881

0.4510989873560865 0.8349792418838701
0.015535573495519485 0.9664979069124865

0.4510989873560865 0.8349792418838701
0.07374179159887094 0.9964690863321527

0.4510989873560865 0.8349792418838701
0.07212000494087553 1.0510163855693402

0.4510989873560865 0.8349792418838701
0.09806457962926819 0.9710253348305141

0.4510989873560865 0.8349792418838701
0.4510989873560865 0.8349792418838701

0.4510989873560865 0.8349792418838701
0.35898219053244973 0.8623357586159275

0.4510989873560865 0.8349792418838701
0.6779470765213077 0.836127003254673

0.4510989873560865 0.8349792418838701
0.6486114906606614 0.5392808148841891

0.4510989873560865 0.8349792418838701
0.5937970930517824 0.7885945861828755

0.4510989873560865 0.8349792418838701
0.12661786680318854 0.9666633959907572

0.4510989873560865 0.8349792418838701
0.7857854073839523 0.6118544541516205

0.4510989873560865 0.8349792418838701
0.7458481052636015 0.750451230258623

0.4510989873560865 0.8349792418838701
0.693644549031738 0.6475061560682178

0.4510989873560865 0.8349792418838701
0.7124363989335104 0.6905381923750269

0.4510989873560865 0.8349792418838701
0.6768523761567786 0.7905333000198028

-0.3066092054503207 -0.9842257894784922
-0.6130849364035832 -0.7478281083500774

-0.3066092054503207 -0.9842257894784922
-0.6936011006486564 -0.8006423423213691

-0.3066092054503207 -0.9842257894784922
-0.35900616883946224 -0.9883248777541104

-0.3066092054503207 -0.9842257894784922
-0.3399955996464431 -0.9331545861905803

-0.3066092054503207 -0.9842257894784922
-0.3066092054503207 -0.9842257894784922

-0.3066092054503207 -0.9842257894784922
-0.2668603498863364 -0.9385069930686651

-0.3066092054503207 -0.9842257894784922
-0.26197228358627134 -0.9302740117300249

-0.3066092054503207 -0.9842257894784922
-0.16882296996574916 -0.9727238796081898

-0.3066092054503207 -0.9842257894784922
-0.09064013245325436 -1.0173346681932194

-0.3066092054503207 -0.9842257894784922
-0.009465514441981345 -1.0042154601129654

-0.3066092054503207 -0.9842257894784922
0.18736379505752263 -1.010294052574877

-0.7782808576428037 -0.6297335793133275
-0.8441925543456754 -0.4587487371077791

-0.7782808576428037 -0.6297335793133275
-0.9318021428138655 -0.29445468722596696

-0.7782808576428037 -0.6297335793133275
-1.0349519235128288 -0.4224158379124511

-0.7782808576428037 -0.6297335793133275
-1.0168031940186404 -0.397272310109586

-0.7782808576428037 -0.6297335793133275
-0.8399759240906998 -0.5186764159009354

-0.7782808576428037 -0.6297335793133275
-0.7946809753045476 -0.5720551590508517

-0.7782808576428037 -0.6297335793133275
-0.6130849364035832 -0.7478281083500774

-0.7782808576428037 -0.6297335793133275
-0.6936011006486564 -0.8006423423213691

-0.7782808576428037 -0.6297335793133275
-0.7782808576428037 -0.6297335793133275

-0.7782808576428037 -0.6297335793133275
-0.7166612923904152 -0.6947493178253046

-0.7782808576428037 -0.6297335793133275
-0.8276643353875714 -0.545600744712689

-0.7782808576428037 -0.6297335793133275
-0.7913780285522192 -0.6798878749954856

-0.3067274474318891 0.9321053242774112
-0.5817379843966938 0.7886784037420868

-0.3067274474318891 0.9321053242774112
-0.6884504717890616 0.6829617893004429

-0.3067274474318891 0.9321053242774112
-0.7431285464959786 0.7144745753707636

-0.3067274474318891 0.9321053242774112
-0.6368394033117717 0.6283589456491279

-0.3067274474318891 0.9321053242774112
-0.711617854553899 0.7339242629091459

-0.3067274474318891 0.9321053242774112
-0.6243469170552314 0.7250745818977632

-0.3067274474318891 0.9321053242774112
-0.5511645208964864 0.7912376986468111

-0.3067274474318891 0.9321053242774112
-0.48839647543954 0.8664846805040087

-0.3067274474318891 0.9321053242774112
-0.352960209964346 0.9395418617520016

-0.3067274474318891 0.9321053242774112
-0.3067274474318891 0.9321053242774112

-0.3067274474318891 0.9321053242774112
-0.3057960288666185 1.0009790031843013

-0.3067274474318891 0.9321053242774112
-0.28905280427268876 0.953697242641805

-0.3067274474318891 0.9321053242774112
-0.18246234684157062 1.0321783479247724

-0.3067274474318891 0.9321053242774112
-0.15392027548840304 0.9090946107113054

-0.3067274474318891 0.9321053242774112
-0.0937855039102288 0.9691823144443696

-0.3067274474318891 0.9321053242774112
-0.08061966596627115 0.9864289771528091

-0.3067274474318891 0.9321053242774112
0.021209679753456688 1.01597384672269

-0.3067274474318891 0.9321053242774112
0.013135475277073977 0.9897464175983881

-0.3067274474318891 0.9321053242774112
0.015535573495519485 0.9664979069124865

-0.3067274474318891 0.9321053242774112
0.07374179159887094 0.9964690863321527

-0.3067274474318891 0.9321053242774112
-0.043311656720394456 1.0343658320330358

-0.3067274474318891 0.9321053242774112
0.07212000494087553 1.0510163855693402

-0.3067274474318891 0.9321053242774112
0.09806457962926819 0.9710253348305141

-0.3067274474318891 0.9321053242774112
0.12661786680318854 0.9666633959907572

0.6486114906606614 0.5392808148841891
0.4510989873560865 0.8349792418838701

0.6486114906606614 0.5392808148841891
0.35898219053244973 0.8623357586159275

0.6486114906606614 0.5392808148841891
0.9244956203214645 0.44081420680737643

0.6486114906606614 0.5392808148841891
0.6779470765213077 0.836127003254673

0.6486114906606614 0.5392808148841891
0.9506377612757203 0.3129401300575031

0.6486114906606614 0.5392808148841891
0.6486114906606614 0.5392808148841891

0.6486114906606614 0.5392808148841891
0.9036442512460326 0.22135563329227015

0.6486114906606614 0.5392808148841891
0.5937970930517824 0.7885945861828755

0.6486114906606614 0.5392808148841891
0.7857854073839523 0.6118544541516205

0.6486114906606614 0.5392808148841891
0.7458481052636015 0.750451230258623

0.6486114906606614 0.5392808148841891
0.9069304791093121 0.22785511865754446

0.6486114906606614 0.5392808148841891
0.693644549031738 0.6475061560682178

0.6486114906606614 0.5392808148841891
0.7124363989335104 0.6905381923750269

0.6486114906606614 0.5392808148841891
0.6768523761567786 0.7905333000198028

0.8146664679648328 -0.6656607329042681
0.9600386014616572 -0.5901512995136096

0.8146664679648328 -0.6656607329042681
0.6245109110405977 -0.7903317790690444

0.8146664679648328 -0.6656607329042681
0.7761260101903438 -0.6711540820113366

0.8146664679648328 -0.6656607329042681
0.9483308267401191 -0.3190273198748949

0.8146664679648328 -0.6656607329042681
0.525663093913242 -0.8728577025167709

0.8146664679648328 -0.6656607329042681
0.5584071408196408 -0.779405524795899

0.8146664679648328 -0.6656607329042681
0.8146664679648328 -0.6656607329042681

0.8146664679648328 -0.6656607329042681
0.41998235753878366 -0.8427421433387413

0.8146664679648328 -0.6656607329042681
0.7444304357170085 -0.6238548528814725

0.8146664679648328 -0.6656607329042681
0.8205019341443939 -0.7043284100240829

0.8146664679648328 -0.6656607329042681
0.8719308459355105 -0.499510463686984

0.8146664679648328 -0.6656607329042681
0.8885072409578039 -0.5251464057470854

-0.9256400156965828 0.3290916614037437
-0.9986053469089772 0.08132411743794675

-0.9256400156965828 0.3290916614037437
-0.8522363910513918 0.6393044503097838

-0.9256400156965828 0.3290916614037437
-0.9098858287660211 0.10279079549005456

-0.9256400156965828 0.3290916614037437
-1.050316533484667 -0.08403457856271826

-0.9256400156965828 0.3290916614037437
-0.8498421195696055 0.2248354923610551

-0.9256400156965828 0.3290916614037437
-0.8886744095073058 0.4560878458470332

-0.9256400156965828 0.3290916614037437
-0.9256400156965828 0.3290916614037437

-0.9256400156965828 0.3290916614037437
-1.0343207011318587 0.15713760592642392

-0.9256400156965828 0.3290916614037437
-0.8496487286669017 0.27436308788459396

-0.9256400156965828 0.3290916614037437
-0.9638537623789042 -0.11196193476483449

-0.9256400156965828 0.3290916614037437
-0.8859373029101498 0.21192997569307567

-0.9256400156965828 0.3290916614037437
-0.9993910105717025 0.03245599739797631

-0.9256400156965828 0.3290916614037437
-0.9271317012935227 0.08510866118301318

-0.9256400156965828 0.3290916614037437
-0.8914052274928801 0.07692958092685483

-0.9256400156965828 0.3290916614037437
-0.7772976533456543 0.6936544447024328

-0.9256400156965828 0.3290916614037437
-0.6884504717890616 0.6829617893004429

-0.9256400156965828 0.3290916614037437
-0.7431285464959786 0.7144745753707636

-0.9256400156965828 0.3290916614037437
-0.8233126280127055 0.7038369818195428

-0.9256400156965828 0.3290916614037437
-0.8376185666284771 0.46964416006080917

-0.9256400156965828 0.3290916614037437
-0.7766022235544245 0.7511111466333847

-0.9256400156965828 0.3290916614037437
-0.6368394033117717 0.6283589456491279

-0.9256400156965828 0.3290916614037437
-0.711617854553899 0.7339242629091459

-0.9256400156965828 0.3290916614037437
-0.8245431523112501 0.5613905238529797

-0.9256400156965828 0.3290916614037437
-0.7522797475498159 0.6635972198722708

-0.9256400156965828 0.3290916614037437
-0.6243469170552314 0.7250745818977632

0.9069304791093121 0.22785511865754446
0.9959681869924332 -0.1966740865237888

0.9069304791093121 0.22785511865754446
0.9870201827520828 -0.029898119567744765

0.9069304791093121 0.22785511865754446
0.9244956203214645 0.44081420680737643

0.9069304791093121 0.22785511865754446
0.9506377612757203 0.3129401300575031

0.9069304791093121 0.22785511865754446
0.6486114906606614 0.5392808148841891

0.9069304791093121 0.22785511865754446
0.9036442512460326 0.22135563329227015

0.9069304791093121 0.22785511865754446
0.7857854073839523 0.6118544541516205

0.9069304791093121 0.22785511865754446
0.9069304791093121 0.22785511865754446

0.9069304791093121 0.22785511865754446
0.693644549031738 0.6475061560682178

0.9069304791093121 0.22785511865754446
1.0066121792043607 0.15931570057616107

0.9069304791093121 0.22785511865754446
1.066711168681382 -0.01948105291924794

0.9069304791093121 0.22785511865754446
1.060029482247982 -0.16004301252815056

-0.48839647543954 0.8664846805040087
-0.8522363910513918 0.6393044503097838

-0.48839647543954 0.8664846805040087
-0.5817379843966938 0.7886784037420868

-0.48839647543954 0.8664846805040087
-0.7772976533456543 0.6936544447024328

-0.48839647543954 0.8664846805040087
-0.6884504717890616 0.6829617893004429

-0.48839647543954 0.8664846805040087
-0.7431285464959786 0.7144745753707636

-0.48839647543954 0.8664846805040087
-0.8233126280127055 0.7038369818195428

-0.48839647543954 0.8664846805040087
-0.7766022235544245 0.7511111466333847

-0.48839647543954 0.8664846805040087
-0.6368394033117717 0.6283589456491279

-0.48839647543954 0.8664846805040087
-0.711617854553899 0.7339242629091459

-0.48839647543954 0.8664846805040087
-0.8245431523112501 0.5613905238529797

-0.48839647543954 0.8664846805040087
-0.7522797475498159 0.6635972198722708

-0.48839647543954 0.8664846805040087
-0.6243469170552314 0.7250745818977632

-0.48839647543954 0.8664846805040087
-0.5511645208964864 0.7912376986468111

-0.48839647543954 0.8664846805040087
-0.48839647543954 0.8664846805040087

-0.48839647543954 0.8664846805040087
-0.352960209964346 0.9395418617520016

-0.48839647543954 0.8664846805040087
-0.3067274474318891 0.9321053242774112

-0.48839647543954 0.8664846805040087
-0.3057960288666185 1.0009790031843013

-0.48839647543954 0.8664846805040087
-0.28905280427268876 0.953697242641805

-0.48839647543954 0.8664846805040087
-0.18246234684157062 1.0321783479247724

-0.48839647543954 0.8664846805040087
-0.15392027548840304 0.9090946107113054

-0.48839647543954 0.8664846805040087
-0.0937855039102288 0.9691823144443696

-0.48839647543954 0.8664846805040087
-0.08061966596627115 0.9864289771528091

-0.48839647543954 0.8664846805040087
-0.043311656720394456 1.0343658320330358

-0.0937855039102288 0.9691823144443696
-0.5511645208964864 0.7912376986468111

-0.0937855039102288 0.9691823144443696
-0.48839647543954 0.8664846805040087

-0.0937855039102288 0.9691823144443696
-0.352960209964346 0.9395418617520016

-0.0937855039102288 0.9691823144443696
-0.3067274474318891 0.9321053242774112

-0.0937855039102288 0.9691823144443696
-0.3057960288666185 1.0009790031843013

-0.0937855039102288 0.9691823144443696
-0.28905280427268876 0.953697242641805

-0.0937855039102288 0.9691823144443696
-0.18246234684157062 1.0321783479247724

-0.0937855039102288 0.9691823144443696
-0.15392027548840304 0.9090946107113054

-0.0937855039102288 0.9691823144443696
-0.0937855039102288 0.9691823144443696

-0.0937855039102288 0.9691823144443696
-0.08061966596627115 0.9864289771528091

-0.0937855039102288 0.9691823144443696
0.021209679753456688 1.01597384672269

-0.0937855039102288 0.9691823144443696
0.013135475277073977 0.9897464175983881

-0.0937855039102288 0.9691823144443696
0.015535573495519485 0.9664979069124865

-0.0937855039102288 0.9691823144443696
0.07374179159887094 0.9964690863321527

-0.0937855039102288 0.9691823144443696
-0.043311656720394456 1.0343658320330358

-0.0937855039102288 0.9691823144443696
0.07212000494087553 1.0510163855693402

-0.0937855039102288 0.9691823144443696
0.09806457962926819 0.9710253348305141

-0.0937855039102288 0.9691823144443696
0.35898219053244973 0.8623357586159275

-0.0937855039102288 0.9691823144443696
0.12661786680318854 0.9666633959907572

-0.7766022235544245 0.7511111466333847
-0.8522363910513918 0.6393044503097838

-0.7766022235544245 0.7511111466333847
-0.8886744095073058 0.4560878458470332

-0.7766022235544245 0.7511111466333847
-0.9256400156965828 0.3290916614037437

-0.7766022235544245 0.7511111466333847
-0.8496487286669017 0.27436308788459396

-0.7766022235544245 0.7511111466333847
-0.5817379843966938 0.7886784037420868

-0.7766022235544245 0.7511111466333847
-0.7772976533456543 0.6936544447024328

-0.7766022235544245 0.7511111466333847
-0.6884504717890616 0.6829617893004429

-0.7766022235544245 0.7511111466333847
-0.7431285464959786 0.7144745753707636

-0.7766022235544245 0.7511111466333847
-0.8233126280127055 0.7038369818195428

-0.7766022235544245 0.7511111466333847
-0.8376185666284771 0.46964416006080917

-0.7766022235544245 0.7511111466333847
-0.7766022235544245 0.7511111466333847

-0.7766022235544245 0.7511111466333847
-0.6368394033117717 0.6283589456491279

-0.7766022235544245 0.7511111466333847
-0.711617854553899 0.7339242629091459

-0.7766022235544245 0.7511111466333847
-0.8245431523112501 0.5613905238529797

-0.7766022235544245 0.7511111466333847
-0.7522797475498159 0.6635972198722708

-0.7766022235544245 0.7511111466333847
-0.6243469170552314 0.7250745818977632

-0.7766022235544245 0.7511111466333847
-0.5511645208964864 0.7912376986468111

-0.7766022235544245 0.7511111466333847
-0.48839647543954 0.8664846805040087

-0.7766022235544245 0.7511111466333847
-0.352960209964346 0.9395418617520016

0.9600386014616572 -0.5901512995136096
0.9600386014616572 -0.5901512995136096

0.9600386014616572 -0.5901512995136096
0.9959681869924332 -0.1966740865237888

0.9600386014616572 -0.5901512995136096
0.6245109110405977 -0.7903317790690444

0.9600386014616572 -0.5901512995136096
0.7761260101903438 -0.6711540820113366

0.9600386014616572 -0.5901512995136096
0.9483308267401191 -0.3190273198748949

0.9600386014616572 -0.5901512995136096
0.5584071408196408 -0.779405524795899

0.9600386014616572 -0.5901512995136096
0.8146664679648328 -0.6656607329042681

0.9600386014616572 -0.5901512995136096
0.7444304357170085 -0.6238548528814725

0.9600386014616572 -0.5901512995136096
0.8205019341443939 -0.7043284100240829

0.9600386014616572 -0.5901512995136096
0.8719308459355105 -0.499510463686984

0.9600386014616572 -0.5901512995136096
0.8885072409578039 -0.5251464057470854

0.9600386014616572 -0.5901512995136096
1.060029482247982 -0.16004301252815056

0.9959681869924332 -0.1966740865237888
0.9600386014616572 -0.5901512995136096

0.9959681869924332 -0.1966740865237888
0.9959681869924332 -0.1966740865237888

0.9959681869924332 -0.1966740865237888
0.9870201827520828 -0.029898119567744765

0.9959681869924332 -0.1966740865237888
0.9483308267401191 -0.3190273198748949

0.9959681869924332 -0.1966740865237888
0.7444304357170085 -0.6238548528814725

0.9959681869924332 -0.1966740865237888
0.9036442512460326 0.22135563329227015

0.9959681869924332 -0.1966740865237888
0.8719308459355105 -0.499510463686984

0.9959681869924332 -0.1966740865237888
0.9069304791093121 0.22785511865754446

0.9959681869924332 -0.1966740865237888
0.8885072409578039 -0.5251464057470854

0.9959681869924332 -0.1966740865237888
1.0066121792043607 0.15931570057616107

0.9959681869924332 -0.1966740865237888
1.066711168681382 -0.01948105291924794

0.9959681869924332 -0.1966740865237888
1.060029482247982 -0.16004301252815056

-1.0343207011318587 0.15713760592642392
-0.9986053469089772 0.08132411743794675

-1.0343207011318587 0.15713760592642392
-0.9098858287660211 0.10279079549005456

-1.0343207011318587 0.15713760592642392
-1.050316533484667 -0.08403457856271826

-1.0343207011318587 0.15713760592642392
-0.8498421195696055 0.2248354923610551

-1.0343207011318587 0.15713760592642392
-0.9318021428138655 -0.29445468722596696

-1.0343207011318587 0.15713760592642392
-0.8886744095073058 0.4560878458470332

-1.0343207011318587 0.15713760592642392
-0.9256400156965828 0.3290916614037437

-1.0343207011318587 0.15713760592642392
-1.0343207011318587 0.15713760592642392

-1.0343207011318587 0.15713760592642392
-0.8496487286669017 0.27436308788459396

-1.0343207011318587 0.15713760592642392
-0.9638537623789042 -0.11196193476483449

-1.0343207011318587 0.15713760592642392
-0.8859373029101498 0.21192997569307567

-1.0343207011318587 0.15713760592642392
-0.9993910105717025 0.03245599739797631

-1.0343207011318587 0.15713760592642392
-0.9271317012935227 0.08510866118301318

-1.0343207011318587 0.15713760592642392
-0.8914052274928801 0.07692958092685483

-1.0343207011318587 0.15713760592642392
-0.8376185666284771 0.46964416006080917

-1.0343207011318587 0.15713760592642392
-0.8245431523112501 0.5613905238529797

-0.6368394033117717 0.6283589456491279
-0.8522363910513918 0.6393044503097838

-0.6368394033117717 0.6283589456491279
-0.8498421195696055 0.2248354923610551

-0.6368394033117717 0.6283589456491279
-0.8886744095073058 0.4560878458470332

-0.6368394033117717 0.6283589456491279
-0.9256400156965828 0.3290916614037437

-0.6368394033117717 0.6283589456491279
-0.8496487286669017 0.27436308788459396

-0.6368394033117717 0.6283589456491279
-0.8859373029101498 0.21192997569307567

-0.6368394033117717 0.6283589456491279
-0.5817379843966938 0.7886784037420868

-0.6368394033117717 0.6283589456491279
-0.7772976533456543 0.6936544447024328

-0.6368394033117717 0.6283589456491279
-0.6884504717890616 0.6829617893004429

-0.6368394033117717 0.6283589456491279
-0.7431285464959786 0.7144745753707636

-0.6368394033117717 0.6283589456491279
-0.8233126280127055 0.7038369818195428

-0.6368394033117717 0.6283589456491279
-0.8376185666284771 0.46964416006080917

-0.6368394033117717 0.6283589456491279
-0.7766022235544245 0.7511111466333847

-0.6368394033117717 0.6283589456491279
-0.6368394033117717 0.6283589456491279

-0.6368394033117717 0.6283589456491279
-0.711617854553899 0.7339242629091459

-0.6368394033117717 0.6283589456491279
-0.8245431523112501 0.5613905238529797

-0.6368394033117717 0.6283589456491279
-0.7522797475498159 0.6635972198722708

-0.6368394033117717 0.6283589456491279
-0.6243469170552314 0.7250745818977632

-0.6368394033117717 0.6283589456491279
-0.5511645208964864 0.7912376986468111

-0.6368394033117717 0.6283589456491279
-0.48839647543954 0.8664846805040087

-0.6368394033117717 0.6283589456491279
-0.352960209964346 0.9395418617520016

-0.6368394033117717 0.6283589456491279
-0.3067274474318891 0.9321053242774112

-0.6368394033117717 0.6283589456491279
-0.3057960288666185 1.0009790031843013

-0.6368394033117717 0.6283589456491279
-0.28905280427268876 0.953697242641805

0.2395359986034494 -1.0301810240127662
-0.16882296996574916 -0.9727238796081898

0.2395359986034494 -1.0301810240127662
-0.09064013245325436 -1.0173346681932194

0.2395359986034494 -1.0301810240127662
-0.009465514441981345 -1.0042154601129654

0.2395359986034494 -1.0301810240127662
0.21196676896591798 -0.9347140948585108

0.2395359986034494 -1.0301810240127662
0.2395359986034494 -1.0301810240127662

0.2395359986034494 -1.0301810240127662
0.33056929794129125 -0.90051793886538

0.2395359986034494 -1.0301810240127662
0.6245109110405977 -0.7903317790690444

0.2395359986034494 -1.0301810240127662
0.3338643409979636 -0.9493824039311138

0.2395359986034494 -1.0301810240127662
0.525663093913242 -0.8728577025167709

0.2395359986034494 -1.0301810240127662
0.5584071408196408 -0.779405524795899

0.2395359986034494 -1.0301810240127662
0.18736379505752263 -1.010294052574877

0.2395359986034494 -1.0301810240127662
0.41998235753878366 -0.8427421433387413

-0.711617854553899 0.7339242629091459
-0.8522363910513918 0.6393044503097838

-0.711617854553899 0.7339242629091459
-0.8886744095073058 0.4560878458470332

-0.711617854553899 0.7339242629091459
-0.9256400156965828 0.3290916614037437

-0.711617854553899 0.7339242629091459
-0.8496487286669017 0.27436308788459396

-0.711617854553899 0.7339242629091459
-0.5817379843966938 0.7886784037420868

-0.711617854553899 0.7339242629091459
-0.7772976533456543 0.6936544447024328

-0.711617854553899 0.7339242629091459
-0.6884504717890616 0.6829617893004429

-0.711617854553899 0.7339242629091459
-0.7431285464959786 0.7144745753707636

-0.711617854553899 0.7339242629091459
-0.8233126280127055 0.7038369818195428

-0.711617854553899 0.7339242629091459
-0.8376185666284771 0.46964416006080917

-0.711617854553899 0.7339242629091459
-0.7766022235544245 0.7511111466333847

-0.711617854553899 0.7339242629091459
-0.6368394033117717 0.6283589456491279

-0.711617854553899 0.7339242629091459
-0.711617854553899 0.7339242629091459

-0.711617854553899 0.7339242629091459
-0.8245431523112501 0.5613905238529797

-0.711617854553899 0.7339242629091459
-0.7522797475498159 0.6635972198722708

-0.711617854553899 0.7339242629091459
-0.6243469170552314 0.7250745818977632

-0.711617854553899 0.7339242629091459
-0.5511645208964864 0.7912376986468111

-0.711617854553899 0.7339242629091459
-0.48839647543954 0.8664846805040087

-0.711617854553899 0.7339242629091459
-0.352960209964346 0.9395418617520016

-0.711617854553899 0.7339242629091459
-0.3067274474318891 0.9321053242774112

-0.711617854553899 0.7339242629091459
-0.3057960288666185 1.0009790031843013

-0.711617854553899 0.7339242629091459
-0.28905280427268876 0.953697242641805

0.021209679753456688 1.01597384672269
-0.352960209964346 0.9395418617520016

0.021209679753456688 1.01597384672269
-0.3067274474318891 0.9321053242774112

0.021209679753456688 1.01597384672269
-0.3057960288666185 1.0009790031843013

0.021209679753456688 1.01597384672269
-0.28905280427268876 0.953697242641805

0.021209679753456688 1.01597384672269
-0.18246234684157062 1.0321783479247724

0.021209679753456688 1.01597384672269
-0.15392027548840304 0.9090946107113054

0.021209679753456688 1.01597384672269
-0.0937855039102288 0.9691823144443696

0.021209679753456688 1.01597384672269
-0.08061966596627115 0.9864289771528091

0.021209679753456688 1.01597384672269
0.021209679753456688 1.01597384672269

0.021209679753456688 1.01597384672269
0.013135475277073977 0.9897464175983881

0.021209679753456688 1.01597384672269
0.015535573495519485 0.9664979069124865

0.021209679753456688 1.01597384672269
0.07374179159887094 0.9964690863321527

0.021209679753456688 1.01597384672269
-0.043311656720394456 1.0343658320330358

0.021209679753456688 1.01597384672269
0.07212000494087553 1.0510163855693402

0.021209679753456688 1.01597384672269
0.09806457962926819 0.9710253348305141

0.021209679753456688 1.01597384672269
0.4510989873560865 0.8349792418838701

0.021209679753456688 1.01597384672269
0.35898219053244973 0.8623357586159275

0.021209679753456688 1.01597384672269
0.12661786680318854 0.9666633959907572

-1.0168031940186404 -0.397272310109586
-0.9986053469089772 0.08132411743794675

-1.0168031940186404 -0.397272310109586
-0.8441925543456754 -0.4587487371077791

-1.0168031940186404 -0.397272310109586
-1.050316533484667 -0.08403457856271826

-1.0168031940186404 -0.397272310109586
-0.9318021428138655 -0.29445468722596696

-1.0168031940186404 -0.397272310109586
-1.0349519235128288 -0.4224158379124511

-1.0168031940186404 -0.397272310109586
-1.0168031940186404 -0.397272310109586

-1.0168031940186404 -0.397272310109586
-0.9638537623789042 -0.11196193476483449

-1.0168031940186404 -0.397272310109586
-0.9993910105717025 0.03245599739797631

-1.0168031940186404 -0.397272310109586
-0.9271317012935227 0.08510866118301318

-1.0168031940186404 -0.397272310109586
-0.8914052274928801 0.07692958092685483

-1.0168031940186404 -0.397272310109586
-0.8399759240906998 -0.5186764159009354

-1.0168031940186404 -0.397272310109586
-0.7946809753045476 -0.5720551590508517

-1.0168031940186404 -0.397272310109586
-0.7782808576428037 -0.6297335793133275

-1.0168031940186404 -0.397272310109586
-0.7166612923904152 -0.6947493178253046

-1.0168031940186404 -0.397272310109586
-0.8276643353875714 -0.545600744712689

-1.0168031940186404 -0.397272310109586
-0.7913780285522192 -0.6798878749954856

-0.8496487286669017 0.27436308788459396
-0.9986053469089772 0.08132411743794675

-0.8496487286669017 0.27436308788459396
-0.8522363910513918 0.6393044503097838

-0.8496487286669017 0.27436308788459396
-0.9098858287660211 0.10279079549005456

-0.8496487286669017 0.27436308788459396
-1.050316533484667 -0.08403457856271826

-0.8496487286669017 0.27436308788459396
-0.8498421195696055 0.2248354923610551

-0.8496487286669017 0.27436308788459396
-0.8886744095073058 0.4560878458470332

-0.8496487286669017 0.27436308788459396
-0.9256400156965828 0.3290916614037437

-0.8496487286669017 0.27436308788459396
-1.0343207011318587 0.15713760592642392

-0.8496487286669017 0.27436308788459396
-0.8496487286669017 0.27436308788459396

-0.8496487286669017 0.27436308788459396
-0.9638537623789042 -0.11196193476483449

-0.8496487286669017 0.27436308788459396
-0.8859373029101498 0.21192997569307567

-0.8496487286669017 0.27436308788459396
-0.9993910105717025 0.03245599739797631

-0.8496487286669017 0.27436308788459396
-0.9271317012935227 0.08510866118301318

-0.8496487286669017 0.27436308788459396
-0.8914052274928801 0.07692958092685483

-0.8496487286669017 0.27436308788459396
-0.7772976533456543 0.6936544447024328

-0.8496487286669017 0.27436308788459396
-0.6884504717890616 0.6829617893004429

-0.8496487286669017 0.27436308788459396
-0.7431285464959786 0.7144745753707636

-0.8496487286669017 0.27436308788459396
-0.8233126280127055 0.7038369818195428

-0.8496487286669017 0.27436308788459396
-0.8376185666284771 0.46964416006080917

-0.8496487286669017 0.27436308788459396
-0.7766022235544245 0.7511111466333847

-0.8496487286669017 0.27436308788459396
-0.6368394033117717 0.6283589456491279

-0.8496487286669017 0.27436308788459396
-0.711617854553899 0.7339242629091459

-0.8496487286669017 0.27436308788459396
-0.8245431523112501 0.5613905238529797

-0.8496487286669017 0.27436308788459396
-0.7522797475498159 0.6635972198722708

-0.9638537623789042 -0.11196193476483449
-0.9986053469089772 0.08132411743794675

-0.9638537623789042 -0.11196193476483449
-0.9098858287660211 0.10279079549005456

-0.9638537623789042 -0.11196193476483449
-0.8441925543456754 -0.4587487371077791

-0.9638537623789042 -0.11196193476483449
-1.050316533484667 -0.08403457856271826

-0.9638537623789042 -0.11196193476483449
-0.8498421195696055 0.2248354923610551

-0.9638537623789042 -0.11196193476483449
-0.9318021428138655 -0.29445468722596696

-0.9638537623789042 -0.11196193476483449
-1.0349519235128288 -0.4224158379124511

-0.9638537623789042 -0.11196193476483449
-0.9256400156965828 0.3290916614037437

-0.9638537623789042 -0.11196193476483449
-1.0343207011318587 0.15713760592642392

-0.9638537623789042 -0.11196193476483449
-1.0168031940186404 -0.397272310109586

-0.9638537623789042 -0.11196193476483449
-0.8496487286669017 0.27436308788459396

-0.9638537623789042 -0.11196193476483449
-0.9638537623789042 -0.11196193476483449

-0.9638537623789042 -0.11196193476483449
-0.8859373029101498 0.21192997569307567

-0.9638537623789042 -0.11196193476483449
-0.9993910105717025 0.03245599739797631

-0.9638537623789042 -0.11196193476483449
-0.9271317012935227 0.08510866118301318

-0.9638537623789042 -0.11196193476483449
-0.8914052274928801 0.07692958092685483

-0.9638537623789042 -0.11196193476483449
-0.8399759240906998 -0.5186764159009354

-0.9638537623789042 -0.11196193476483449
-0.7946809753045476 -0.5720551590508517

-0.9638537623789042 -0.11196193476483449
-0.8276643353875714 -0.545600744712689

0.7761260101903438 -0.6711540820113366
0.9600386014616572 -0.5901512995136096

0.7761260101903438 -0.6711540820113366
0.6245109110405977 -0.7903317790690444

0.7761260101903438 -0.6711540820113366
0.7761260101903438 -0.6711540820113366

0.7761260101903438 -0.6711540820113366
0.9483308267401191 -0.3190273198748949

0.7761260101903438 -0.6711540820113366
0.525663093913242 -0.8728577025167709

0.7761260101903438 -0.6711540820113366
0.5584071408196408 -0.779405524795899

0.7761260101903438 -0.6711540820113366
0.8146664679648328 -0.6656607329042681

0.7761260101903438 -0.6711540820113366
0.41998235753878366 -0.8427421433387413

0.7761260101903438 -0.6711540820113366
0.7444304357170085 -0.6238548528814725

0.7761260101903438 -0.6711540820113366
0.8205019341443939 -0.7043284100240829

0.7761260101903438 -0.6711540820113366
0.8719308459355105 -0.499510463686984

0.7761260101903438 -0.6711540820113366
0.8885072409578039 -0.5251464057470854

0.9483308267401191 -0.3190273198748949
0.9600386014616572 -0.5901512995136096

0.9483308267401191 -0.3190273198748949
0.9959681869924332 -0.1966740865237888

0.9483308267401191 -0.3190273198748949
0.9870201827520828 -0.029898119567744765

0.9483308267401191 -0.3190273198748949
0.7761260101903438 -0.6711540820113366

0.9483308267401191 -0.3190273198748949
0.9483308267401191 -0.3190273198748949

0.9483308267401191 -0.3190273198748949
0.8146664679648328 -0.6656607329042681

0.9483308267401191 -0.3190273198748949
0.7444304357170085 -0.6238548528814725

0.9483308267401191 -0.3190273198748949
0.8205019341443939 -0.7043284100240829

0.9483308267401191 -0.3190273198748949
0.8719308459355105 -0.499510463686984

0.9483308267401191 -0.3190273198748949
0.8885072409578039 -0.5251464057470854

0.9483308267401191 -0.3190273198748949
1.0066121792043607 0.15931570057616107

0.9483308267401191 -0.3190273198748949
1.066711168681382 -0.01948105291924794

0.9483308267401191 -0.3190273198748949
1.060029482247982 -0.16004301252815056

0.3338643409979636 -0.9493824039311138
-0.09064013245325436 -1.0173346681932194

0.3338643409979636 -0.9493824039311138
-0.009465514441981345 -1.0042154601129654

0.3338643409979636 -0.9493824039311138
0.21196676896591798 -0.9347140948585108

0.3338643409979636 -0.9493824039311138
0.2395359986034494 -1.0301810240127662

0.3338643409979636 -0.9493824039311138
0.33056929794129125 -0.90051793886538

0.3338643409979636 -0.9493824039311138
0.6245109110405977 -0.7903317790690444

0.3338643409979636 -0.9493824039311138
0.3338643409979636 -0.9493824039311138

0.3338643409979636 -0.9493824039311138
0.525663093913242 -0.8728577025167709

0.3338643409979636 -0.9493824039311138
0.5584071408196408 -0.779405524795899

0.3338643409979636 -0.9493824039311138
0.18736379505752263 -1.010294052574877

0.3338643409979636 -0.9493824039311138
0.41998235753878366 -0.8427421433387413

0.9506377612757203 0.3129401300575031
0.9870201827520828 -0.029898119567744765

0.9506377612757203 0.3129401300575031
0.9244956203214645 0.44081420680737643

0.9506377612757203 0.3129401300575031
0.9506377612757203 0.3129401300575031

0.9506377612757203 0.3129401300575031
0.6486114906606614 0.5392808148841891

0.9506377612757203 0.3129401300575031
0.9036442512460326 0.22135563329227015

0.9506377612757203 0.3129401300575031
0.7857854073839523 0.6118544541516205

0.9506377612757203 0.3129401300575031
0.7458481052636015 0.750451230258623

0.9506377612757203 0.3129401300575031
0.9069304791093121 0.22785511865754446

0.9506377612757203 0.3129401300575031
0.693644549031738 0.6475061560682178

0.9506377612757203 0.3129401300575031
0.7124363989335104 0.6905381923750269

0.9506377612757203 0.3129401300575031
1.0066121792043607 0.15931570057616107

0.9506377612757203 0.3129401300575031
1.066711168681382 -0.01948105291924794

0.9506377612757203 0.3129401300575031
1.060029482247982 -0.16004301252815056

-0.8276643353875714 -0.545600744712689
-0.8441925543456754 -0.4587487371077791

-0.8276643353875714 -0.545600744712689
-0.9318021428138655 -0.29445468722596696

-0.8276643353875714 -0.545600744712689
-1.0349519235128288 -0.4224158379124511

-0.8276643353875714 -0.545600744712689
-1.0168031940186404 -0.397272310109586

-0.8276643353875714 -0.545600744712689
-0.9638537623789042 -0.11196193476483449

-0.8276643353875714 -0.545600744712689
-0.8399759240906998 -0.5186764159009354

-0.8276643353875714 -0.545600744712689
-0.7946809753045476 -0.5720551590508517

-0.8276643353875714 -0.545600744712689
-0.6130849364035832 -0.7478281083500774

-0.8276643353875714 -0.545600744712689
-0.6936011006486564 -0.8006423423213691

-0.8276643353875714 -0.545600744712689
-0.7782808576428037 -0.6297335793133275

-0.8276643353875714 -0.545600744712689
-0.7166612923904152 -0.6947493178253046

-0.8276643353875714 -0.545600744712689
-0.8276643353875714 -0.545600744712689

-0.8276643353875714 -0.545600744712689
-0.7913780285522192 -0.6798878749954856

0.5584071408196408 -0.779405524795899
0.21196676896591798 -0.9347140948585108

0.5584071408196408 -0.779405524795899
0.9600386014616572 -0.5901512995136096

0.5584071408196408 -0.779405524795899
0.2395359986034494 -1.0301810240127662

0.5584071408196408 -0.779405524795899
0.33056929794129125 -0.90051793886538

0.5584071408196408 -0.779405524795899
0.6245109110405977 -0.7903317790690444

0.5584071408196408 -0.779405524795899
0.7761260101903438 -0.6711540820113366

0.5584071408196408 -0.779405524795899
0.3338643409979636 -0.9493824039311138

0.5584071408196408 -0.779405524795899
0.525663093913242 -0.8728577025167709

0.5584071408196408 -0.779405524795899
0.5584071408196408 -0.779405524795899

0.5584071408196408 -0.779405524795899
0.18736379505752263 -1.010294052574877

0.5584071408196408 -0.779405524795899
0.8146664679648328 -0.6656607329042681

0.5584071408196408 -0.779405524795899
0.41998235753878366 -0.8427421433387413

0.5584071408196408 -0.779405524795899
0.7444304357170085 -0.6238548528814725

0.5584071408196408 -0.779405524795899
0.8205019341443939 -0.7043284100240829

0.5584071408196408 -0.779405524795899
0.8719308459355105 -0.499510463686984

0.5584071408196408 -0.779405524795899
0.8885072409578039 -0.5251464057470854

-0.8859373029101498 0.21192997569307567
-0.9986053469089772 0.08132411743794675

-0.8859373029101498 0.21192997569307567
-0.8522363910513918 0.6393044503097838

-0.8859373029101498 0.21192997569307567
-0.9098858287660211 0.10279079549005456

-0.8859373029101498 0.21192997569307567
-1.050316533484667 -0.08403457856271826

-0.8859373029101498 0.21192997569307567
-0.8498421195696055 0.2248354923610551

-0.8859373029101498 0.21192997569307567
-0.8886744095073058 0.4560878458470332

-0.8859373029101498 0.21192997569307567
-0.9256400156965828 0.3290916614037437

-0.8859373029101498 0.21192997569307567
-1.0343207011318587 0.15713760592642392

-0.8859373029101498 0.21192997569307567
-0.8496487286669017 0.27436308788459396

-0.8859373029101498 0.21192997569307567
-0.9638537623789042 -0.11196193476483449

-0.8859373029101498 0.21192997569307567
-0.8859373029101498 0.21192997569307567

-0.8859373029101498 0.21192997569307567
-0.9993910105717025 0.03245599739797631

-0.8859373029101498 0.21192997569307567
-0.9271317012935227 0.08510866118301318

-0.8859373029101498 0.21192997569307567
-0.8914052274928801 0.07692958092685483

-0.8859373029101498 0.21192997569307567
-0.7772976533456543 0.6936544447024328

-0.8859373029101498 0.21192997569307567
-0.8233126280127055 0.7038369818195428

-0.8859373029101498 0.21192997569307567
-0.8376185666284771 0.46964416006080917

-0.8859373029101498 0.21192997569307567
-0.6368394033117717 0.6283589456491279

-0.8859373029101498 0.21192997569307567
-0.8245431523112501 0.5613905238529797

-0.8859373029101498 0.21192997569307567
-0.7522797475498159 0.6635972198722708

0.015535573495519485 0.9664979069124865
-0.352960209964346 0.9395418617520016

0.015535573495519485 0.9664979069124865
-0.3067274474318891 0.9321053242774112

0.015535573495519485 0.9664979069124865
-0.3057960288666185 1.0009790031843013

0.015535573495519485 0.9664979069124865
-0.28905280427268876 0.953697242641805

0.015535573495519485 0.9664979069124865
-0.18246234684157062 1.0321783479247724

0.015535573495519485 0.9664979069124865
-0.15392027548840304 0.9090946107113054

0.015535573495519485 0.9664979069124865
-0.0937855039102288 0.9691823144443696

0.015535573495519485 0.9664979069124865
-0.08061966596627115 0.9864289771528091

0.015535573495519485 0.9664979069124865
0.021209679753456688 1.01597384672269

0.015535573495519485 0.9664979069124865
0.013135475277073977 0.9897464175983881

0.015535573495519485 0.9664979069124865
0.015535573495519485 0.9664979069124865

0.015535573495519485 0.9664979069124865
0.07374179159887094 0.9964690863321527

0.015535573495519485 0.9664979069124865
-0.043311656720394456 1.0343658320330358

0.015535573495519485 0.9664979069124865
0.07212000494087553 1.0510163855693402

0.015535573495519485 0.9664979069124865
0.09806457962926819 0.9710253348305141

0.015535573495519485 0.9664979069124865
0.4510989873560865 0.8349792418838701

0.015535573495519485 0.9664979069124865
0.35898219053244973 0.8623357586159275

0.015535573495519485 0.9664979069124865
0.12661786680318854 0.9666633959907572

0.07374179159887094 0.9964690863321527
-0.352960209964346 0.9395418617520016

0.07374179159887094 0.9964690863321527
-0.3067274474318891 0.9321053242774112

0.07374179159887094 0.9964690863321527
-0.3057960288666185 1.0009790031843013

0.07374179159887094 0.9964690863321527
-0.28905280427268876 0.953697242641805

0.07374179159887094 0.9964690863321527
-0.18246234684157062 1.0321783479247724

0.07374179159887094 0.9964690863321527
-0.15392027548840304 0.9090946107113054

0.07374179159887094 0.9964690863321527
-0.0937855039102288 0.9691823144443696

0.07374179159887094 0.9964690863321527
-0.08061966596627115 0.9864289771528091

0.07374179159887094 0.9964690863321527
0.021209679753456688 1.01597384672269

0.07374179159887094 0.9964690863321527
0.013135475277073977 0.9897464175983881

0.07374179159887094 0.9964690863321527
0.015535573495519485 0.9664979069124865

0.07374179159887094 0.9964690863321527
0.07374179159887094 0.9964690863321527

0.07374179159887094 0.9964690863321527
-0.043311656720394456 1.0343658320330358

0.07374179159887094 0.9964690863321527
0.07212000494087553 1.0510163855693402

0.07374179159887094 0.9964690863321527
0.09806457962926819 0.9710253348305141

0.07374179159887094 0.9964690863321527
0.4510989873560865 0.8349792418838701

0.07374179159887094 0.9964690863321527
0.35898219053244973 0.8623357586159275

0.07374179159887094 0.9964690863321527
0.12661786680318854 0.9666633959907572

-0.26197228358627134 -0.9302740117300249
-0.6130849364035832 -0.7478281083500774

-0.26197228358627134 -0.9302740117300249
-0.6936011006486564 -0.8006423423213691

-0.26197228358627134 -0.9302740117300249
-0.35900616883946224 -0.9883248777541104

-0.26197228358627134 -0.9302740117300249
-0.3399955996464431 -0.9331545861905803

-0.26197228358627134 -0.9302740117300249
-0.3066092054503207 -0.9842257894784922

-0.26197228358627134 -0.9302740117300249
-0.2668603498863364 -0.9385069930686651

-0.26197228358627134 -0.9302740117300249
-0.26197228358627134 -0.9302740117300249

-0.26197228358627134 -0.9302740117300249
-0.16882296996574916 -0.9727238796081898

-0.26197228358627134 -0.9302740117300249
-0.09064013245325436 -1.0173346681932194

-0.26197228358627134 -0.9302740117300249
-0.009465514441981345 -1.0042154601129654

-0.26197228358627134 -0.9302740117300249
0.21196676896591798 -0.9347140948585108

-0.26197228358627134 -0.9302740117300249
0.18736379505752263 -1.010294052574877

0.7444304357170085 -0.6238548528814725
0.9600386014616572 -0.5901512995136096

0.7444304357170085 -0.6238548528814725
0.9959681869924332 -0.1966740865237888

0.7444304357170085 -0.6238548528814725
0.33056929794129125 -0.90051793886538

0.7444304357170085 -0.6238548528814725
0.6245109110405977 -0.7903317790690444

0.7444304357170085 -0.6238548528814725
0.7761260101903438 -0.6711540820113366

0.7444304357170085 -0.6238548528814725
0.9483308267401191 -0.3190273198748949

0.7444304357170085 -0.6238548528814725
0.525663093913242 -0.8728577025167709

0.7444304357170085 -0.6238548528814725
0.5584071408196408 -0.779405524795899

0.7444304357170085 -0.6238548528814725
0.8146664679648328 -0.6656607329042681

0.7444304357170085 -0.6238548528814725
0.41998235753878366 -0.8427421433387413

0.7444304357170085 -0.6238548528814725
0.7444304357170085 -0.6238548528814725

0.7444304357170085 -0.6238548528814725
0.8205019341443939 -0.7043284100240829

0.7444304357170085 -0.6238548528814725
0.8719308459355105 -0.499510463686984

0.7444304357170085 -0.6238548528814725
0.8885072409578039 -0.5251464057470854

0.8205019341443939 -0.7043284100240829
0.9600386014616572 -0.5901512995136096

0.8205019341443939 -0.7043284100240829
0.6245109110405977 -0.7903317790690444

0.8205019341443939 -0.7043284100240829
0.7761260101903438 -0.6711540820113366

0.8205019341443939 -0.7043284100240829
0.9483308267401191 -0.3190273198748949

0.8205019341443939 -0.7043284100240829
0.525663093913242 -0.8728577025167709

0.8205019341443939 -0.7043284100240829
0.5584071408196408 -0.779405524795899

0.8205019341443939 -0.7043284100240829
0.8146664679648328 -0.6656607329042681

0.8205019341443939 -0.7043284100240829
0.41998235753878366 -0.8427421433387413

0.8205019341443939 -0.7043284100240829
0.7444304357170085 -0.6238548528814725

0.8205019341443939 -0.7043284100240829
0.8205019341443939 -0.7043284100240829

0.8205019341443939 -0.7043284100240829
0.8719308459355105 -0.499510463686984

0.8205019341443939 -0.7043284100240829
0.8885072409578039 -0.5251464057470854

-0.7913780285522192 -0.6798878749954856
-0.8441925543456754 -0.4587487371077791

-0.7913780285522192 -0.6798878749954856
-0.9318021428138655 -0.29445468722596696

-0.7913780285522192 -0.6798878749954856
-1.0349519235128288 -0.4224158379124511

-0.7913780285522192 -0.6798878749954856
-1.0168031940186404 -0.397272310109586

-0.7913780285522192 -0.6798878749954856
-0.8399759240906998 -0.5186764159009354

-0.7913780285522192 -0.6798878749954856
-0.7946809753045476 -0.5720551590508517

-0.7913780285522192 -0.6798878749954856
-0.6130849364035832 -0.7478281083500774

-0.7913780285522192 -0.6798878749954856
-0.6936011006486564 -0.8006423423213691

-0.7913780285522192 -0.6798878749954856
-0.7782808576428037 -0.6297335793133275

-0.7913780285522192 -0.6798878749954856
-0.7166612923904152 -0.6947493178253046

-0.7913780285522192 -0.6798878749954856
-0.8276643353875714 -0.545600744712689

-0.7913780285522192 -0.6798878749954856
-0.7913780285522192 -0.6798878749954856

0.8719308459355105 -0.499510463686984
0.9600386014616572 -0.5901512995136096

0.8719308459355105 -0.499510463686984
0.9959681869924332 -0.1966740865237888

0.8719308459355105 -0.499510463686984
0.9870201827520828 -0.029898119567744765

0.8719308459355105 -0.499510463686984
0.6245109110405977 -0.7903317790690444

0.8719308459355105 -0.499510463686984
0.7761260101903438 -0.6711540820113366

0.8719308459355105 -0.499510463686984
0.9483308267401191 -0.3190273198748949

0.8719308459355105 -0.499510463686984
0.5584071408196408 -0.779405524795899

0.8719308459355105 -0.499510463686984
0.8146664679648328 -0.6656607329042681

0.8719308459355105 -0.499510463686984
0.7444304357170085 -0.6238548528814725

0.8719308459355105 -0.499510463686984
0.8205019341443939 -0.7043284100240829

0.8719308459355105 -0.499510463686984
0.8719308459355105 -0.499510463686984

0.8719308459355105 -0.499510463686984
0.8885072409578039 -0.5251464057470854

0.8719308459355105 -0.499510463686984
1.060029482247982 -0.16004301252815056

0.5937970930517824 0.7885945861828755
0.4510989873560865 0.8349792418838701

0.5937970930517824 0.7885945861828755
0.35898219053244973 0.8623357586159275

0.5937970930517824 0.7885945861828755
0.9244956203214645 0.44081420680737643

0.5937970930517824 0.7885945861828755
0.6779470765213077 0.836127003254673

0.5937970930517824 0.7885945861828755
0.6486114906606614 0.5392808148841891

0.5937970930517824 0.7885945861828755
0.5937970930517824 0.7885945861828755

0.5937970930517824 0.7885945861828755
0.12661786680318854 0.9666633959907572

0.5937970930517824 0.7885945861828755
0.7857854073839523 0.6118544541516205

0.5937970930517824 0.7885945861828755
0.7458481052636015 0.750451230258623

0.5937970930517824 0.7885945861828755
0.693644549031738 0.6475061560682178

0.5937970930517824 0.7885945861828755
0.7124363989335104 0.6905381923750269

0.5937970930517824 0.7885945861828755
0.6768523761567786 0.7905333000198028

0.12661786680318854 0.9666633959907572
-0.352960209964346 0.9395418617520016

0.12661786680318854 0.9666633959907572
-0.3067274474318891 0.9321053242774112

0.12661786680318854 0.9666633959907572
-0.3057960288666185 1.0009790031843013

0.12661786680318854 0.9666633959907572
-0.28905280427268876 0.953697242641805

0.12661786680318854 0.9666633959907572
-0.18246234684157062 1.0321783479247724

0.12661786680318854 0.9666633959907572
-0.15392027548840304 0.9090946107113054

0.12661786680318854 0.9666633959907572
-0.0937855039102288 0.9691823144443696

0.12661786680318854 0.9666633959907572
-0.08061966596627115 0.9864289771528091

0.12661786680318854 0.9666633959907572
0.021209679753456688 1.01597384672269

0.12661786680318854 0.9666633959907572
0.013135475277073977 0.9897464175983881

0.12661786680318854 0.9666633959907572
0.015535573495519485 0.9664979069124865

0.12661786680318854 0.9666633959907572
0.07374179159887094 0.9964690863321527

0.12661786680318854 0.9666633959907572
-0.043311656720394456 1.0343658320330358

0.12661786680318854 0.9666633959907572
0.07212000494087553 1.0510163855693402

0.12661786680318854 0.9666633959907572
0.09806457962926819 0.9710253348305141

0.12661786680318854 0.9666633959907572
0.4510989873560865 0.8349792418838701

0.12661786680318854 0.9666633959907572
0.35898219053244973 0.8623357586159275

0.12661786680318854 0.9666633959907572
0.5937970930517824 0.7885945861828755

0.12661786680318854 0.9666633959907572
0.12661786680318854 0.9666633959907572

-0.9993910105717025 0.03245599739797631
-0.9986053469089772 0.08132411743794675

-0.9993910105717025 0.03245599739797631
-0.9098858287660211 0.10279079549005456

-0.9993910105717025 0.03245599739797631
-1.050316533484667 -0.08403457856271826

-0.9993910105717025 0.03245599739797631
-0.8498421195696055 0.2248354923610551

-0.9993910105717025 0.03245599739797631
-0.9318021428138655 -0.29445468722596696

-0.9993910105717025 0.03245599739797631
-1.0349519235128288 -0.4224158379124511

-0.9993910105717025 0.03245599739797631
-0.8886744095073058 0.4560878458470332

-0.9993910105717025 0.03245599739797631
-0.9256400156965828 0.3290916614037437

-0.9993910105717025 0.03245599739797631
-1.0343207011318587 0.15713760592642392

-0.9993910105717025 0.03245599739797631
-1.0168031940186404 -0.397272310109586

-0.9993910105717025 0.03245599739797631
-0.8496487286669017 0.27436308788459396

-0.9993910105717025 0.03245599739797631
-0.9638537623789042 -0.11196193476483449

-0.9993910105717025 0.03245599739797631
-0.8859373029101498 0.21192997569307567

-0.9993910105717025 0.03245599739797631
-0.9993910105717025 0.03245599739797631

-0.9993910105717025 0.03245599739797631
-0.9271317012935227 0.08510866118301318

-0.9993910105717025 0.03245599739797631
-0.8914052274928801 0.07692958092685483

-0.9993910105717025 0.03245599739797631
-0.8376185666284771 0.46964416006080917

-0.9271317012935227 0.08510866118301318
-0.9986053469089772 0.08132411743794675

-0.9271317012935227 0.08510866118301318
-0.9098858287660211 0.10279079549005456

-0.9271317012935227 0.08510866118301318
-1.050316533484667 -0.08403457856271826

-0.9271317012935227 0.08510866118301318
-0.8498421195696055 0.2248354923610551

-0.9271317012935227 0.08510866118301318
-0.9318021428138655 -0.29445468722596696

-0.9271317012935227 0.08510866118301318
-0.8886744095073058 0.4560878458470332

-0.9271317012935227 0.08510866118301318
-0.9256400156965828 0.3290916614037437

-0.9271317012935227 0.08510866118301318
-1.0343207011318587 0.15713760592642392

-0.9271317012935227 0.08510866118301318
-1.0168031940186404 -0.397272310109586

-0.9271317012935227 0.08510866118301318
-0.8496487286669017 0.27436308788459396

-0.9271317012935227 0.08510866118301318
-0.9638537623789042 -0.11196193476483449

-0.9271317012935227 0.08510866118301318
-0.8859373029101498 0.21192997569307567

-0.9271317012935227 0.08510866118301318
-0.9993910105717025 0.03245599739797631

-0.9271317012935227 0.08510866118301318
-0.9271317012935227 0.08510866118301318

-0.9271317012935227 0.08510866118301318
-0.8914052274928801 0.07692958092685483

-0.9271317012935227 0.08510866118301318
-0.8376185666284771 0.46964416006080917

-0.9271317012935227 0.08510866118301318
-0.8245431523112501 0.5613905238529797

0.7458481052636015 0.750451230258623
0.4510989873560865 0.8349792418838701

0.7458481052636015 0.750451230258623
0.35898219053244973 0.8623357586159275

0.7458481052636015 0.750451230258623
0.9244956203214645 0.44081420680737643

0.7458481052636015 0.750451230258623
0.6779470765213077 0.836127003254673

0.7458481052636015 0.750451230258623
0.9506377612757203 0.3129401300575031

0.7458481052636015 0.750451230258623
0.6486114906606614 0.5392808148841891

0.7458481052636015 0.750451230258623
0.5937970930517824 0.7885945861828755

0.7458481052636015 0.750451230258623
0.7857854073839523 0.6118544541516205

0.7458481052636015 0.750451230258623
0.7458481052636015 0.750451230258623

0.7458481052636015 0.750451230258623
0.693644549031738 0.6475061560682178

0.7458481052636015 0.750451230258623
0.7124363989335104 0.6905381923750269

0.7458481052636015 0.750451230258623
0.6768523761567786 0.7905333000198028

-0.3399955996464431 -0.9331545861905803
-0.6130849364035832 -0.7478281083500774

-0.3399955996464431 -0.9331545861905803
-0.6936011006486564 -0.8006423423213691

-0.3399955996464431 -0.9331545861905803
-0.7166612923904152 -0.6947493178253046

-0.3399955996464431 -0.9331545861905803
-0.35900616883946224 -0.9883248777541104

-0.3399955996464431 -0.9331545861905803
-0.3399955996464431 -0.9331545861905803

-0.3399955996464431 -0.9331545861905803
-0.3066092054503207 -0.9842257894784922

-0.3399955996464431 -0.9331545861905803
-0.2668603498863364 -0.9385069930686651

-0.3399955996464431 -0.9331545861905803
-0.26197228358627134 -0.9302740117300249

-0.3399955996464431 -0.9331545861905803
-0.16882296996574916 -0.9727238796081898

-0.3399955996464431 -0.9331545861905803
-0.09064013245325436 -1.0173346681932194

-0.3399955996464431 -0.9331545861905803
-0.009465514441981345 -1.0042154601129654

-0.8914052274928801 0.07692958092685483
-0.9986053469089772 0.08132411743794675

-0.8914052274928801 0.07692958092685483
-0.9098858287660211 0.10279079549005456

-0.8914052274928801 0.07692958092685483
-1.050316533484667 -0.08403457856271826

-0.8914052274928801 0.07692958092685483
-0.8498421195696055 0.2248354923610551

-0.8914052274928801 0.07692958092685483
-0.9318021428138655 -0.29445468722596696

-0.8914052274928801 0.07692958092685483
-0.8886744095073058 0.4560878458470332

-0.8914052274928801 0.07692958092685483
-0.9256400156965828 0.3290916614037437

-0.8914052274928801 0.07692958092685483
-1.0343207011318587 0.15713760592642392

-0.8914052274928801 0.07692958092685483
-1.0168031940186404 -0.397272310109586

-0.8914052274928801 0.07692958092685483
-0.8496487286669017 0.27436308788459396

-0.8914052274928801 0.07692958092685483
-0.9638537623789042 -0.11196193476483449

-0.8914052274928801 0.07692958092685483
-0.8859373029101498 0.21192997569307567

-0.8914052274928801 0.07692958092685483
-0.9993910105717025 0.03245599739797631

-0.8914052274928801 0.07692958092685483
-0.9271317012935227 0.08510866118301318

-0.8914052274928801 0.07692958092685483
-0.8914052274928801 0.07692958092685483

-0.8914052274928801 0.07692958092685483
-0.8376185666284771 0.46964416006080917

-0.8914052274928801 0.07692958092685483
-0.8245431523112501 0.5613905238529797

-0.08061966596627115 0.9864289771528091
-0.48839647543954 0.8664846805040087

-0.08061966596627115 0.9864289771528091
-0.352960209964346 0.9395418617520016

-0.08061966596627115 0.9864289771528091
-0.3067274474318891 0.9321053242774112

-0.08061966596627115 0.9864289771528091
-0.3057960288666185 1.0009790031843013

-0.08061966596627115 0.9864289771528091
-0.28905280427268876 0.953697242641805

-0.08061966596627115 0.9864289771528091
-0.18246234684157062 1.0321783479247724

-0.08061966596627115 0.9864289771528091
-0.15392027548840304 0.9090946107113054

-0.08061966596627115 0.9864289771528091
-0.0937855039102288 0.9691823144443696

-0.08061966596627115 0.9864289771528091
-0.08061966596627115 0.9864289771528091

-0.08061966596627115 0.9864289771528091
0.021209679753456688 1.01597384672269

-0.08061966596627115 0.9864289771528091
0.013135475277073977 0.9897464175983881

-0.08061966596627115 0.9864289771528091
0.015535573495519485 0.9664979069124865

-0.08061966596627115 0.9864289771528091
0.07374179159887094 0.9964690863321527

-0.08061966596627115 0.9864289771528091
-0.043311656720394456 1.0343658320330358

-0.08061966596627115 0.9864289771528091
0.07212000494087553 1.0510163855693402

-0.08061966596627115 0.9864289771528091
0.09806457962926819 0.9710253348305141

-0.08061966596627115 0.9864289771528091
0.35898219053244973 0.8623357586159275

-0.08061966596627115 0.9864289771528091
0.12661786680318854 0.9666633959907572

0.6768523761567786 0.7905333000198028
0.4510989873560865 0.8349792418838701

0.6768523761567786 0.7905333000198028
0.35898219053244973 0.8623357586159275

0.6768523761567786 0.7905333000198028
0.9244956203214645 0.44081420680737643

0.6768523761567786 0.7905333000198028
0.6779470765213077 0.836127003254673

0.6768523761567786 0.7905333000198028
0.6486114906606614 0.5392808148841891

0.6768523761567786 0.7905333000198028
0.5937970930517824 0.7885945861828755

0.6768523761567786 0.7905333000198028
0.7857854073839523 0.6118544541516205

0.6768523761567786 0.7905333000198028
0.7458481052636015 0.750451230258623

0.6768523761567786 0.7905333000198028
0.693644549031738 0.6475061560682178

0.6768523761567786 0.7905333000198028
0.7124363989335104 0.6905381923750269

0.6768523761567786 0.7905333000198028
0.6768523761567786 0.7905333000198028

-0.6243469170552314 0.7250745818977632
-0.8522363910513918 0.6393044503097838

-0.6243469170552314 0.7250745818977632
-0.8886744095073058 0.4560878458470332

-0.6243469170552314 0.7250745818977632
-0.9256400156965828 0.3290916614037437

-0.6243469170552314 0.7250745818977632
-0.5817379843966938 0.7886784037420868

-0.6243469170552314 0.7250745818977632
-0.7772976533456543 0.6936544447024328

-0.6243469170552314 0.7250745818977632
-0.6884504717890616 0.6829617893004429

-0.6243469170552314 0.7250745818977632
-0.7431285464959786 0.7144745753707636

-0.6243469170552314 0.7250745818977632
-0.8233126280127055 0.7038369818195428

-0.6243469170552314 0.7250745818977632
-0.8376185666284771 0.46964416006080917

-0.6243469170552314 0.7250745818977632
-0.7766022235544245 0.7511111466333847

-0.6243469170552314 0.7250745818977632
-0.6368394033117717 0.6283589456491279

-0.6243469170552314 0.7250745818977632
-0.711617854553899 0.7339242629091459

-0.6243469170552314 0.7250745818977632
-0.8245431523112501 0.5613905238529797

-0.6243469170552314 0.7250745818977632
-0.7522797475498159 0.6635972198722708

-0.6243469170552314 0.7250745818977632
-0.6243469170552314 0.7250745818977632

-0.6243469170552314 0.7250745818977632
-0.5511645208964864 0.7912376986468111

-0.6243469170552314 0.7250745818977632
-0.48839647543954 0.8664846805040087

-0.6243469170552314 0.7250745818977632
-0.352960209964346 0.9395418617520016

-0.6243469170552314 0.7250745818977632
-0.3067274474318891 0.9321053242774112

-0.6243469170552314 0.7250745818977632
-0.3057960288666185 1.0009790031843013

-0.6243469170552314 0.7250745818977632
-0.28905280427268876 0.953697242641805

-0.8399759240906998 -0.5186764159009354
-0.8441925543456754 -0.4587487371077791

-0.8399759240906998 -0.5186764159009354
-1.050316533484667 -0.08403457856271826

-0.8399759240906998 -0.5186764159009354
-0.9318021428138655 -0.29445468722596696

-0.8399759240906998 -0.5186764159009354
-1.0349519235128288 -0.4224158379124511

-0.8399759240906998 -0.5186764159009354
-1.0168031940186404 -0.397272310109586

-0.8399759240906998 -0.5186764159009354
-0.9638537623789042 -0.11196193476483449

-0.8399759240906998 -0.5186764159009354
-0.8399759240906998 -0.5186764159009354

-0.8399759240906998 -0.5186764159009354
-0.7946809753045476 -0.5720551590508517

-0.8399759240906998 -0.5186764159009354
-0.6130849364035832 -0.7478281083500774

-0.8399759240906998 -0.5186764159009354
-0.6936011006486564 -0.8006423423213691

-0.8399759240906998 -0.5186764159009354
-0.7782808576428037 -0.6297335793133275

-0.8399759240906998 -0.5186764159009354
-0.7166612923904152 -0.6947493178253046

-0.8399759240906998 -0.5186764159009354
-0.8276643353875714 -0.545600744712689

-0.8399759240906998 -0.5186764159009354
-0.7913780285522192 -0.6798878749954856


==> Data/Circle_0_3_PD.txt <==
0.0305283	0.0528249
0.0391067	0.076557
0.0456068	0.0501588
0.049528	0.16584
0.060744	0.111082
0.070718	0.0826891
0.0850101	0.0990226
0.0926734	0.20342
0.109888	0.193157
0.111736	0.20342
0.127219	0.139168
0.330036	1.0


==> Data/PI_05.txt <==
0 0 0.0006463356164138849
1 0 0.002848130359866001
2 0 0.0032375806775749266
3 0 0.0010937641713133176
4 0 0.0

0 1 0.010087771077349204
1 1 0.043837315153993625
2 1 0.05759912138220474
3 1 0.023918167595766
4 1 0.0028939508334910624

0 2 0.04888152118939085
1 2 0.23617152724882653
2 2 0.3536450268249933
3 2 0.16885735510637487
4 2 0.02505058275994664

0 3 0.12144425418685142
1 3 0.5849717174590408
2 3 0.9265147904746737
3 3 0.49784591370062353
4 3 0.08910879356350059

0 4 0.1487990439211185
1 4 0.6517502037719007
2 4 1.0
3 4 0.5674769917868911
4 4 0.11676950267135089



==> Data/PI_10.txt <==
0 0 5.745327558619684e-09
1 0 1.4879890339771037e-07
2 0 1.1992370268698691e-06
3 0 3.0821943049310772e-06
4 0 2.5849889422803833e-06
5 0 7.823259696814468e-07
6 0 1.3781595252894222e-07
7 0 2.1746722168651364e-08
8 0 1.6836831170484866e-09
9 0 0.0

0 1 4.1285296243016843e-07
1 1 1.061083129747951e-05
2 1 8.556529240354258e-05
3 1 0.0002208692212773279
4 1 0.00019033627876531933
5 1 6.74655058741928e-05
6 1 1.7996923445375236e-05
7 1 3.573811204903509e-06
8 1 2.946873165215618e-07
9 1 8.172040507108008e-09

0 2 9.104025931478859e-06
1 2 0.00023418138761078575
2 2 0.001893775372859897
3 2 0.004947818288244381
4 2 0.004547051498258747
5 2 0.0021199618216790127
6 2 0.0008272928568080901
7 2 0.00018428320567775704
8 2 1.5425631824440425e-05
9 2 4.3167668417860484e-07

0 3 6.350140774702401e-05
1 3 0.0016409407292199175
2 3 0.013419089738562056
3 3 0.03639029936203527
4 3 0.03876558558114432
5 3 0.026144354642860284
6 3 0.013075223832690493
7 3 0.0030348691929965297
8 3 0.000255488906579043
9 3 7.247494161608099e-06

0 4 0.00014808018449218025
1 4 0.00391856274787329
2 4 0.033628009989197793
3 4 0.10268162558225517
4 4 0.14522586038257515
5 4 0.13566489270731102
6 4 0.07404749588201395
7 4 0.017264064179715148
8 4 0.0015101381939704938
9 4 4.827863926856459e-05

0 5 0.0001561788036642385
1 5 0.004495889113255654
2 5 0.044766731291808144
3 5 0.17387810306600104
4 5 0.32758496467158044
5 5 0.34776059045713437
6 5 0.19170260323737606
7 5 0.04885969971042598
8 5 0.005545385220835218
9 5 0.0002812316701641223

0 6 0.00026056056171023937
1 6 0.006330768921817073
2 6 0.06461822516003411
3 6 0.27303078961803656
4 6 0.5500619627219012
5 6 0.6197267257107449
6 6 0.3989081542401786
7 6 0.13647049602284925
8 6 0.0228794751247183
9 6 0.001801360292922089

0 7 0.0010441169676068483
1 7 0.015142216453191836
2 7 0.11045881912607122
3 7 0.3970469721460589
4 7 0.7608700604112125
5 7 0.9261343097169011
6 7 0.719884262965185
7 7 0.30909559334616193
8 7 0.06820924756805957
9 7 0.007907933314550988

0 8 0.0028259188686987308
1 8 0.03352582706446048
2 8 0.18605955729779078
3 8 0.5296103723260258
4 8 0.871970077030708
5 8 1.0
6 8 0.8214852128967354
7 8 0.41377922010838397
8 8 0.12124161760036982
9 8 0.021102651079523038

0 9 0.0032839626342298436
1 9 0.03772741719954055
2 9 0.1919237800355862
3 9 0.4788486035563376
4 9 0.6803767858715218
5 9 0.6825328562329863
6 9 0.5412969640888119
7 9 0.3057576467034208
8 9 0.11539680428267227
9 9 0.027758957221334687



==> Data/PI_20.txt <==
0 0 0.0
1 0 0.0
2 0 0.0
3 0 0.0
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.0
8 0 0.0
9 0 0.0
10 0 0.0
11 0 0.0
12 0 0.0
13 0 0.0
14 0 0.0
15 0 0.0
16 0 0.0
17 0 0.0
18 0 0.0
19 0 0.0

0 1 1.743795805251687e-26
1 1 2.7888468581616006e-23
2 1 1.507502766678658e-20
3 1 2.774014430298729e-18
4 1 1.7545456546324011e-16
5 1 3.861435784258989e-15
6 1 2.998603577390703e-14
7 1 8.32389071391614e-14
8 1 8.32703635245338e-14
9 1 3.0020141564762745e-14
10 1 3.868794936445865e-15
11 1 1.7592570955355082e-16
12 1 2.7836549968255483e-18
13 1 1.5139460643385845e-20
14 1 2.803012804262075e-23
15 1 1.7546863883389163e-26
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0

0 2 2.4541385869581713e-23
1 2 3.924895717215927e-20
2 2 2.1215905546454272e-17
3 2 3.904021235555344e-15
4 2 2.469267434091654e-13
5 2 5.434408392719814e-12
6 2 4.220097746065189e-11
7 2 1.1714663744814122e-10
8 2 1.171909270193411e-10
9 2 4.2249214098105225e-11
10 2 5.445827107795122e-12
11 2 2.495235898327298e-13
12 2 5.543450554586599e-15
13 2 6.901552769816001e-16
14 2 1.2343207920903112e-16
15 2 8.989681566456077e-18
16 2 2.386861211367458e-19
17 2 2.2199367171887306e-21
18 2 7.089729801180474e-24
19 2 7.688262801560723e-27

0 3 1.1681314417973087e-20
1 3 1.8681887475386306e-17
2 3 1.0098437988270097e-14
3 3 1.85825282196128e-12
4 3 1.175332535540463e-10
5 3 2.5866930844978694e-09
6 3 2.0087002804536236e-08
7 3 5.5759961621666976e-08
8 3 5.5781081060439266e-08
9 3 2.0110434739057712e-08
10 3 2.5942440599958044e-09
11 3 1.2265571152214844e-10
12 3 5.951384298132896e-12
13 3 1.708886936101966e-12
14 3 3.152153780851614e-13
15 3 2.301547296682424e-14
16 3 6.11554986324582e-16
17 3 5.6892300441202614e-18
18 3 1.817082118746695e-20
19 3 1.970529530518322e-23

0 4 1.894675174329378e-18
1 4 3.0301477336175644e-15
2 4 1.6379372278994387e-12
3 4 3.014031951787992e-10
4 4 1.9063551387717576e-08
5 4 4.1955408417851205e-07
6 4 3.25805336130607e-06
7 4 9.044104368771938e-06
8 4 9.047561187589005e-06
9 4 3.262239230437254e-06
10 4 4.2251414581498333e-07
11 4 2.312232725789049e-08
12 4 3.772226146686903e-09
13 4 1.4680199077424447e-09
14 4 2.7452911458404227e-10
15 4 2.0115965997131624e-11
16 4 5.3513922955799e-13
17 4 4.98018326413457e-15
18 4 1.5907995433375766e-17
19 4 1.725198130318776e-20

0 5 1.0576762009631441e-16
1 5 1.6915380466872235e-13
2 5 9.143557948449037e-11
3 5 1.6825416352821023e-08
4 5 1.0641963813321458e-06
5 5 2.342102640183789e-05
6 5 0.00018187632839877283
7 5 0.0005048749331880377
8 5 0.0005050767183124545
9 5 0.00018221720645843063
10 5 2.407051198687741e-05
11 5 2.2020984024681437e-06
12 5 1.0176581962775886e-06
13 5 4.29860667749172e-07
14 5 8.114189094046147e-08
15 5 5.9651304697001006e-09
16 5 1.588620400663393e-10
17 5 1.4789303928986052e-12
18 5 4.724582212832687e-15
19 5 5.1239038329782705e-18

0 6 2.057728801183861e-15
1 6 3.290918870032784e-12
2 6 1.7788962897720255e-09
3 6 3.2734162357261707e-07
4 6 2.0704140314260543e-05
5 6 0.00045566050910802384
6 6 0.0035384400881422204
7 6 0.009822482841326618
8 6 0.009827298580482416
9 6 0.0035553720287853042
10 6 0.0005146175997403805
11 6 0.00013095036151777566
12 6 9.923509333958009e-05
13 6 4.313322221795301e-05
14 6 8.208269859464658e-06
15 6 6.052665449795873e-07
16 6 1.613565361694933e-08
17 6 1.5026306703501957e-10
18 6 4.800761621791954e-13
19 6 5.206679407612748e-16

0 7 1.4149006012730636e-14
1 7 2.2628461621386707e-11
2 7 1.2231749424671207e-08
3 7 2.250812598950572e-06
4 7 0.0001423625121516807
5 7 0.0031331471077218564
6 7 0.024330712228338238
7 7 0.06754347862326981
8 7 0.06761302610386996
9 7 0.02480226522828025
10 7 0.005084321898401811
11 7 0.0038564948327508715
12 7 0.003390785739261152
13 7 0.0014989908493611816
14 7 0.000287369963884292
15 7 2.124967593700479e-05
16 7 5.670188193999966e-07
17 7 5.2819102983858705e-09
18 7 1.6876786475068037e-11
19 7 1.8304618059440606e-14

0 8 3.482290422587084e-14
1 8 5.5692474754157377e-11
2 8 3.010466268820958e-08
3 8 5.539753158146464e-06
4 8 0.0003503944620714988
5 8 0.007711984442313443
6 8 0.059898053598213354
7 8 0.16639285816538826
8 8 0.16731676756704517
9 8 0.0659373104772212
10 8 0.031215032711311
11 8 0.044673755603055094
12 8 0.04087141765963934
13 8 0.018291968676006125
14 8 0.0035291862207637113
15 8 0.00026161897363607685
16 8 6.98695220903395e-06
17 8 6.510654986152916e-08
18 8 2.0810023877947143e-10
19 8 2.2600855088740575e-13

0 9 3.0913441042654974e-14
1 9 4.94510686309212e-11
2 9 2.6739826645289612e-08
3 9 4.923094141500087e-06
4 9 0.0003116489948595742
5 9 0.006869884095376616
6 9 0.05355909303122686
7 9 0.15062739745026588
8 9 0.16004983443498055
9 9 0.09204577828375185
10 9 0.11862487473596034
11 9 0.1954228642731566
12 9 0.17742148436867136
13 9 0.07963987080550222
14 9 0.015424426061559951
15 9 0.0011458111489396421
16 9 3.064876213928293e-05
17 9 2.866623309955475e-07
18 9 9.317608321079516e-10
19 9 1.1089835397624919e-12

0 10 1.0052592529841397e-14
1 10 1.6217908411108714e-11
2 10 8.88113848953245e-09
3 10 1.6660468184474562e-06
4 10 0.00010848343579312455
5 10 0.0025016215552009233
6 10 0.02119865007324122
7 10 0.07204486721431583
8 10 0.12261007959454868
9 10 0.16571259631322016
10 10 0.26596355992636483
11 10 0.35849157014981103
12 10 0.292074252477844
13 10 0.1266067603669937
14 10 0.024436351091050204
15 10 0.001836079779492877
16 10 5.13466941317471e-05
17 10 5.755774158581277e-07
18 10 3.563583107611151e-09
19 10 1.611217118467927e-11

0 11 2.3950147663070275e-15
1 11 3.812812168629329e-12
2 11 2.5575072843115318e-09
3 11 6.149285455225197e-07
4 11 5.2810540024985854e-05
5 11 0.0016446041382531785
6 11 0.019299221136587618
7 11 0.09316389882968905
8 11 0.2195379972611092
9 11 0.33558567325946853
10 11 0.4299815720351496
11 11 0.3973153896446785
12 11 0.2284688366087591
13 11 0.0847328210741827
14 11 0.017724532481575853
15 11 0.001936275305678878
16 11 0.00012532190411192738
17 11 4.812680380690615e-06
18 11 9.001117569452059e-08
19 11 7.341309456246075e-10

0 12 1.5701183846068547e-13
1 12 2.1523712021313796e-11
2 12 4.062751769193351e-09
3 12 8.92820432385141e-07
4 12 8.17743802460505e-05
5 12 0.002712921943942972
6 12 0.03300630174895662
7 12 0.15593196804444426
8 12 0.3323650894138082
9 12 0.4526463415324994
10 12 0.5339431233161563
11 12 0.42824196467309966
12 12 0.2085829783773347
13 12 0.09547719819987409
14 12 0.040879021982815525
15 12 0.010285480601455045
16 12 0.001246947595245762
17 12 6.799365536859897e-05
18 12 1.679730844335754e-06
19 12 2.0822569934684713e-08

0 13 1.8637480055631327e-11
1 13 2.029077402635047e-09
2 13 8.539783947956735e-08
3 13 2.8354863096440775e-06
4 13 0.0001364435386713301
5 13 0.003786697390897468
6 13 0.04305013814370322
7 13 0.1964090228905834
8 13 0.39200538459206347
9 13 0.46640703245852705
10 13 0.5231972169080972
11 13 0.5248012473753557
12 13 0.4257263563829199
13 13 0.310502957851789
14 13 0.1641294966671965
15 13 0.04801368271654704
16 13 0.006932373655692474
17 13 0.0005016744263773727
18 13 1.9966469259373108e-05
19 13 4.2030796432253967e-07

0 14 7.755247784971874e-10
1 14 8.372650968513504e-08
2 14 3.180878810624446e-06
3 14 4.796799719313355e-05
4 14 0.0005222605863222704
5 14 0.007040769937330101
6 14 0.059512689066655695
7 14 0.23163483313025732
8 14 0.42808698205838164
9 14 0.47962940219160866
10 14 0.5514440553950708
11 14 0.7500786979987775
12 14 0.8148492480804016
13 14 0.6395574252474223
14 14 0.34941420743126217
15 14 0.11462838938275095
16 14 0.021886758227527562
17 14 0.002592894813255524
18 14 0.00016954201028547376
19 14 5.1023495357694075e-06

0 15 1.1316090971342949e-08
1 15 1.2207851403686276e-06
2 15 4.5983106707146784e-05
3 15 0.0006328187164030693
4 15 0.003784035486073444
5 15 0.017090469402452468
6 15 0.07922679446022099
7 15 0.24489747553418442
8 15 0.4637173699098976
9 15 0.6069646110225075
10 15 0.6690723402244343
11 15 0.8788008712563633
12 15 1.0
13 15 0.8011764468643371
14 15 0.47065035571940556
15 15 0.18918517937285104
16 15 0.05384386432514032
17 15 0.009833928535175385
18 15 0.0009222659841978707
19 15 4.6518381313016485e-05

0 16 5.920948660430118e-08
1 16 6.386382684438617e-06
2 16 0.00024058149394205863
3 16 0.0032922686352677725
4 16 0.018315873671860303
5 16 0.05631759291759022
6 16 0.14101094060266822
7 16 0.29479017270266206
8 16 0.5218884099840219
9 16 0.7268047817477101
10 16 0.7041532134464601
11 16 0.769105724222699
12 16 0.9008733325657784
13 16 0.7797198162722906
14 16 0.5236495344705936
15 16 0.2714417182080749
16 16 0.10759155187175568
17 16 0.027578213851437324
18 16 0.004185156820528077
19 16 0.0004781599548460098

0 17 1.190067012177927e-07
1 17 1.2768407147782928e-05
2 17 0.00048182753695153667
3 17 0.006672186653042591
4 17 0.03837120589892009
5 17 0.12274435562276813
6 17 0.28737894678535914
7 17 0.4823880966954716
8 17 0.6412482405890041
9 17 0.7519352248045338
10 17 0.6696625180316236
11 17 0.6614492736354036
12 17 0.7941016748569932
13 17 0.7207153169342593
14 17 0.5237346721316608
15 17 0.3404758456427689
16 17 0.17680047971911136
17 17 0.06360997003218373
18 17 0.01692888904826591
19 17 0.0036233049448720087

0 18 1.241743413210046e-07
1 18 1.266695694793249e-05
2 18 0.0004709544282051915
3 18 0.006653975937776653
4 18 0.04115135185156883
5 18 0.14813385451305197
6 18 0.3688747535806737
7 18 0.5979917625337906
8 18 0.7079270390305994
9 18 0.7450120355883659
10 18 0.6520668374288057
11 18 0.5840934297720135
12 18 0.6268526556359345
13 18 0.5507933258180594
14 18 0.4149371422874903
15 18 0.31379355579740487
16 18 0.19720004382127562
17 18 0.10102778356662015
18 18 0.042567780997660835
19 18 0.012951423433418452

0 19 1.1513592520538478e-07
1 19 1.0266235107266198e-05
2 19 0.00035328440916997274
3 19 0.004865366861192716
4 19 0.03051874667828911
5 19 0.11156835765546586
6 19 0.27216750499646836
7 19 0.4285591594177789
8 19 0.49843874939836047
9 19 0.5193248806878876
10 19 0.45784978484465755
11 19 0.3707682187122674
12 19 0.33263269603418255
13 19 0.2726254922520922
14 19 0.209181675613328
15 19 0.1684453466605364
16 19 0.12527858245672535
17 19 0.08931509527604732
18 19 0.04969842675485181
19 19 0.018949488351544256



==> Data/Persistence_diagram_example_3D_slice.txt <==
50.00 -195.90 -20.32
50.00 -195.90 -13.01
50.00 -195.90 36.54
50.00 -195.90 43.47
50.00 -195.90 49.27
50.00 -195.90 52.25
50.00 -195.90 59.77
50.00 -195.90 60.86
50.00 -195.90 65.27
50.00 -195.90 77.78
50.00 -195.90 79.13
50.00 -195.90 79.25
50.00 -195.90 88.62
50.00 -195.90 97.48
50.00 -195.90 132.88
50.00 -195.90 147.08
50.00 -195.90 177.44
50.00 -195.90 206.33
50.00 -195.90 213.30
50.00 -195.90 270.41
50.00 -195.90 274.07
50.00 -195.90 295.36
50.00 -195.90 362.30
50.00 -195.90 838.81
50.00 -1.08 177.10
50.00 14.71 320.56
50.00 18.99 193.44
50.00 21.93 376.28
50.00 30.46 37.85
50.00 39.65 42.34
50.00 41.37 114.11
50.00 47.04 89.67
50.00 53.72 173.99
50.00 57.46 135.19
50.00 58.30 75.05
50.00 61.03 87.86
50.00 65.40 273.44
50.00 66.44 134.73
50.00 66.53 95.63
50.00 68.08 134.14
50.00 70.52 309.13
50.00 78.41 397.99
50.00 79.34 163.70
50.00 80.01 154.09
50.00 82.99 107.94
50.00 85.72 93.66
50.00 91.14 201.67
50.00 92.99 123.18
50.00 95.42 115.62
50.00 95.51 143.80
50.00 96.01 368.56
50.00 97.19 389.72
50.00 98.70 415.93
50.00 101.89 204.36
50.00 103.78 308.63
50.00 106.34 106.42
50.00 106.34 165.47
50.00 106.55 124.99
50.00 110.71 941.83
50.00 111.04 135.06
50.00 117.89 250.38
50.00 119.99 205.36
50.00 126.37 278.94
50.00 128.60 349.66
50.00 130.99 192.43
50.00 133.13 539.18
50.00 136.41 206.54
50.00 138.80 298.68
50.00 141.49 747.06
50.00 144.98 167.06
50.00 144.98 425.96
50.00 145.40 182.81
50.00 147.28 182.90
50.00 147.62 278.94
50.00 148.12 148.29
50.00 148.12 427.18
50.00 150.22 208.68
50.00 151.82 180.29
50.00 151.90 213.13
50.00 158.46 186.59
50.00 159.67 230.43
50.00 164.12 533.55
50.00 167.69 237.66
50.00 173.66 177.82
50.00 179.83 184.62
50.00 180.59 362.84
50.00 188.44 702.08
50.00 189.57 268.36
50.00 192.68 231.53
50.00 192.98 242.74
50.00 193.27 287.38
50.00 194.40 371.24
50.00 195.29 668.52
50.00 198.14 229.34
50.00 201.79 279.78
50.00 203.98 439.53
50.00 204.36 224.22
50.00 207.88 357.72
50.00 212.25 265.12
50.00 214.43 282.05
50.00 219.56 254.12
50.00 220.90 344.87
50.00 225.31 301.24
50.00 227.33 262.35
50.00 229.17 270.16
50.00 232.41 263.69
50.00 233.96 364.61
50.00 234.51 244.25
50.00 235.52 368.05
50.00 242.28 514.61
50.00 243.20 268.31
50.00 253.49 300.86
50.00 257.23 468.92
50.00 258.45 298.80
50.00 263.57 284.65
50.00 264.70 335.80
50.00 267.14 712.75
50.00 268.44 1313.90
50.00 274.87 500.80
50.00 275.16 412.27
50.00 278.90 419.41
50.00 282.21 389.47
50.00 282.72 595.12
50.00 283.22 396.23
50.00 284.78 646.35
50.00 287.67 335.76
50.00 290.61 300.23
50.00 292.00 356.08
50.00 298.68 381.45
50.00 305.48 341.51
50.00 305.82 470.31
50.00 308.55 316.31
50.00 311.19 395.56
50.00 312.53 358.98
50.00 317.15 529.31
50.00 321.61 435.29
50.00 325.18 888.75
50.00 326.81 391.78
50.00 327.27 392.24
50.00 331.22 828.23
50.00 335.25 497.90
50.00 335.84 384.85
50.00 336.43 456.12
50.00 337.10 424.79
50.00 337.69 369.52
50.00 340.29 362.55
50.00 341.18 445.20
50.00 342.14 420.80
50.00 348.52 354.66
50.00 350.46 570.80
50.00 350.50 443.10
50.00 352.26 711.78
50.00 352.89 404.38
50.00 353.31 496.14
50.00 356.17 421.09
50.00 358.27 410.42
50.00 363.14 618.09
50.00 363.94 381.45
50.00 367.34 399.09
50.00 373.26 482.28
50.00 375.86 622.67
50.00 380.69 417.02
50.00 380.94 418.32
50.00 387.24 404.84
50.00 389.01 522.51
50.00 393.37 587.52
50.00 394.13 473.63
50.00 395.26 473.63
50.00 401.40 419.12
50.00 403.75 430.08
50.00 404.97 927.80
50.00 406.18 508.65
50.00 406.65 435.62
50.00 407.86 498.36
50.00 408.79 503.70
50.00 410.51 533.60
50.00 411.64 583.36
50.00 418.45 427.01
50.00 419.58 457.04
50.00 419.96 536.12
50.00 424.70 541.28
50.00 425.54 430.37
50.00 426.47 454.14
50.00 428.31 463.97
50.00 432.01 462.46
50.00 432.26 434.61
50.00 433.19 453.47
50.00 433.86 675.83
50.00 435.79 440.79
50.00 436.67 499.29
50.00 436.67 636.44
50.00 436.92 444.69
50.00 437.22 692.76
50.00 438.23 470.02
50.00 439.15 448.81
50.00 439.40 458.34
50.00 440.62 484.67
50.00 441.16 475.31
50.00 441.16 514.40
50.00 441.37 443.56
50.00 442.55 448.14
50.00 442.97 445.74
50.00 444.40 464.09
50.00 444.61 455.23
50.00 445.57 464.93
50.00 446.58 493.62
50.00 446.71 577.48
50.00 447.76 567.32
50.00 448.60 468.08
50.00 449.61 550.31
50.00 450.32 466.95
50.00 450.95 469.72
50.00 451.29 473.08
50.00 451.37 470.44
50.00 451.62 491.60
50.00 452.21 468.50
50.00 452.50 717.49
50.00 452.92 674.36
50.00 453.51 479.88
50.00 454.10 559.34
50.00 454.31 477.95
50.00 454.81 464.18
50.00 455.02 464.72
50.00 455.02 662.48
50.00 455.07 465.35
50.00 455.53 465.61
50.00 455.65 461.74
50.00 455.74 484.46
50.00 455.78 610.49
50.00 456.45 481.48
50.00 456.45 493.74
50.00 456.79 504.24
50.00 457.25 486.77
50.00 457.29 473.75
50.00 457.33 500.55
50.00 457.54 480.72
50.00 457.67 468.42
50.00 457.71 745.29
50.00 458.42 477.11
50.00 458.72 466.70
50.00 458.93 472.41
50.00 460.23 478.12
50.00 460.61 475.14
50.00 460.73 511.04
50.00 460.82 477.41
50.00 461.07 463.04
50.00 461.45 463.09
50.00 461.66 742.60
50.00 462.25 467.20
50.00 462.29 857.75
50.00 462.92 464.68
50.00 463.30 473.50
50.00 463.38 480.98
50.00 463.72 468.71
50.00 464.01 490.89
50.00 464.14 482.61
50.00 464.43 475.56
50.00 464.85 581.39
50.00 465.77 520.62
50.00 465.94 484.97
50.00 466.49 518.98
50.00 467.03 516.97
50.00 467.41 496.72
50.00 468.42 468.84
50.00 468.63 483.45
50.00 468.97 477.03
50.00 469.34 517.13
50.00 470.06 483.33
50.00 470.31 514.74
50.00 470.35 513.82
50.00 470.65 679.40
50.00 471.02 488.03
50.00 471.07 486.81
50.00 471.40 513.69
50.00 471.44 491.18
50.00 471.57 504.58
50.00 471.91 488.41
50.00 472.07 530.53
50.00 472.28 484.46
50.00 472.33 503.19
50.00 472.66 575.67
50.00 472.75 529.02
50.00 472.83 489.46
50.00 472.87 505.17
50.00 473.00 490.13
50.00 473.21 657.61
50.00 473.25 494.83
50.00 473.46 479.55
50.00 473.67 505.84
50.00 473.84 488.54
50.00 474.13 523.73
50.00 474.59 478.88
50.00 474.59 486.18
50.00 474.63 495.00
50.00 474.84 532.17
50.00 475.14 481.40
50.00 475.31 529.10
50.00 475.60 480.81
50.00 476.06 501.26
50.00 476.19 537.75
50.00 476.27 483.62
50.00 476.31 482.53
50.00 476.44 488.07
50.00 476.61 481.31
50.00 476.82 488.96
50.00 476.82 534.77
50.00 477.20 827.43
50.00 477.36 485.34
50.00 477.78 520.24
50.00 477.91 499.71
50.00 478.16 478.33
50.00 478.29 503.86
50.00 478.37 518.94
50.00 478.50 481.86
50.00 478.62 533.22
50.00 478.67 487.23
50.00 478.79 490.05
50.00 479.00 512.18
50.00 479.30 483.37
50.00 479.30 502.02
50.00 479.34 481.69
50.00 479.42 523.60
50.00 479.46 514.19
50.00 479.67 484.08
50.00 479.93 511.88
50.00 480.18 532.55
50.00 480.26 526.46
50.00 480.43 509.45
50.00 480.64 483.16
50.00 480.68 499.96
50.00 481.52 505.42
50.00 481.73 505.12
50.00 481.94 501.26
50.00 482.19 497.06
50.00 482.32 483.20
50.00 482.78 686.75
50.00 482.91 485.93
50.00 483.08 511.51
50.00 484.04 512.26
50.00 484.29 505.08
50.00 484.76 540.31
50.00 485.39 497.82
50.00 485.68 511.72
50.00 485.68 560.81
50.00 485.72 578.95
50.00 486.39 590.54
50.00 486.39 1130.55
50.00 486.48 492.94
50.00 486.56 495.13
50.00 486.60 593.35
50.00 486.69 686.75
50.00 487.28 497.94
50.00 487.36 490.51
50.00 487.82 527.72
50.00 487.86 546.78
50.00 488.37 498.36
50.00 488.49 489.92
50.00 488.49 555.26
50.00 488.54 499.54
50.00 488.62 496.39
50.00 488.70 510.96
50.00 488.70 527.88
50.00 488.96 804.46
50.00 489.12 613.18
50.00 489.58 490.72
50.00 489.58 500.42
50.00 489.96 532.55
50.00 490.09 510.96
50.00 490.26 531.12
50.00 490.30 552.20
50.00 490.47 589.32
50.00 490.63 521.50
50.00 490.89 660.76
50.00 491.39 499.12
50.00 491.47 511.42
50.00 491.56 614.44
50.00 491.56 875.27
50.00 491.60 502.23
50.00 492.15 494.50
50.00 492.23 519.07
50.00 492.44 759.86
50.00 492.61 506.63
50.00 493.36 517.01
50.00 493.41 556.36
50.00 493.62 496.68
50.00 493.70 579.54
50.00 493.70 589.15
50.00 494.25 522.59
50.00 494.29 554.97
50.00 494.50 518.56
50.00 494.67 513.77
50.00 494.71 597.51
50.00 495.00 548.71
50.00 495.13 529.52
50.00 495.17 506.13
50.00 495.30 689.48
50.00 495.34 525.15
50.00 495.46 507.56
50.00 495.63 573.53
50.00 495.84 593.82
50.00 495.97 570.64
50.00 496.14 517.51
50.00 496.18 504.54
50.00 496.26 502.56
50.00 496.30 564.46
50.00 496.68 557.15
50.00 496.72 525.91
50.00 496.77 506.59
50.00 496.81 553.80
50.00 496.81 638.75
50.00 497.06 515.71
50.00 497.06 796.48
50.00 497.27 500.55
50.00 497.94 505.96
50.00 498.03 515.37
50.00 498.32 511.80
50.00 498.32 529.27
50.00 498.49 595.54
50.00 498.74 499.24
50.00 498.74 501.68
50.00 498.74 560.68
50.00 498.78 515.12
50.00 499.41 561.82
50.00 499.50 516.17
50.00 499.54 607.17
50.00 499.79 533.26
50.00 499.87 637.83
50.00 500.04 614.65
50.00 500.46 506.13
50.00 500.63 518.23
50.00 500.71 618.26
50.00 500.76 602.93
50.00 500.92 533.76
50.00 500.97 511.72
50.00 500.97 613.55
50.00 500.97 619.01
50.00 500.97 676.92
50.00 501.22 522.68
50.00 501.22 575.55
50.00 501.30 533.55
50.00 501.34 602.68
50.00 501.51 527.46
50.00 501.68 657.65
50.00 501.89 508.48
50.00 501.93 599.15
50.00 502.27 515.33
50.00 502.31 507.18
50.00 502.35 570.30
50.00 502.39 516.42
50.00 502.48 532.04
50.00 502.77 555.22
50.00 502.98 512.01
50.00 503.28 614.52
50.00 503.40 521.80
50.00 503.70 514.91
50.00 503.86 545.31
50.00 503.91 543.51
50.00 504.03 505.88
50.00 504.12 505.21
50.00 504.37 527.46
50.00 504.49 625.77
50.00 504.62 513.23
50.00 504.66 512.60
50.00 504.83 591.72
50.00 504.87 545.98
50.00 504.91 584.87
50.00 505.12 519.19
50.00 505.12 604.90
50.00 505.12 610.53
50.00 505.17 598.69
50.00 505.46 508.57
50.00 505.50 517.51
50.00 505.50 522.17
50.00 505.71 533.39
50.00 505.92 533.43
50.00 505.92 554.55
50.00 505.92 659.92
50.00 506.00 507.81
50.00 506.09 507.35
50.00 506.17 516.34
50.00 506.21 526.96
50.00 506.34 540.27
50.00 506.34 562.45
50.00 506.38 526.37
50.00 506.38 556.52
50.00 506.59 523.73
50.00 506.80 555.22
50.00 506.97 547.29
50.00 507.01 527.72
50.00 507.22 541.28
50.00 507.35 561.19
50.00 507.47 554.42
50.00 507.52 537.08
50.00 507.64 543.72
50.00 507.68 522.55
50.00 507.81 536.70
50.00 507.85 527.42
50.00 507.98 512.60
50.00 508.15 537.54
50.00 508.31 540.90
50.00 508.52 806.90
50.00 508.65 570.51
50.00 508.86 586.68
50.00 509.03 520.54
50.00 509.07 526.83
50.00 509.24 604.57
50.00 509.36 536.83
50.00 509.41 579.20
50.00 509.66 510.16
50.00 509.74 525.70
50.00 509.99 600.41
50.00 510.08 534.31
50.00 510.16 560.26
50.00 510.37 537.50
50.00 510.75 521.71
50.00 510.75 592.60
50.00 510.79 543.97
50.00 511.04 516.25
50.00 511.04 623.34
50.00 511.13 546.87
50.00 511.42 533.51
50.00 511.46 519.74
50.00 511.51 823.11
50.00 511.63 528.47
50.00 511.72 542.37
50.00 512.05 517.47
50.00 512.14 517.26
50.00 512.30 533.13
50.00 512.51 593.86
50.00 512.85 528.47
50.00 512.85 567.61
50.00 513.02 536.87
50.00 513.06 589.03
50.00 513.31 523.81
50.00 513.52 516.08
50.00 513.52 561.61
50.00 513.52 587.05
50.00 513.65 551.11
50.00 513.69 614.65
50.00 513.86 527.76
50.00 513.86 539.43
50.00 513.86 550.02
50.00 513.86 626.95
50.00 513.86 637.03
50.00 514.07 622.88
50.00 514.28 726.52
50.00 514.32 524.90
50.00 514.36 617.88
50.00 514.53 638.04
50.00 514.57 703.34
50.00 514.74 548.21
50.00 514.87 516.76
50.00 514.87 577.44
50.00 514.87 594.45
50.00 514.91 531.29
50.00 515.08 538.76
50.00 515.20 590.58
50.00 515.33 554.80
50.00 515.50 599.57
50.00 515.54 530.74
50.00 515.58 528.98
50.00 515.79 516.29
50.00 515.87 525.91
50.00 515.87 528.14
50.00 515.96 545.48
50.00 516.00 543.88
50.00 516.00 553.80
50.00 516.13 574.71
50.00 516.21 554.84
50.00 516.71 517.93
50.00 516.71 540.15
50.00 516.71 597.13
50.00 516.71 633.25
50.00 516.80 616.07
50.00 516.92 538.05
50.00 516.92 545.19
50.00 517.05 633.63
50.00 517.05 644.63
50.00 517.09 601.21
50.00 517.13 641.82
50.00 517.13 681.00
50.00 517.18 530.45
50.00 517.26 542.83
50.00 517.43 518.60
50.00 517.51 564.38
50.00 517.55 569.71
50.00 517.55 624.64
50.00 517.60 523.18
50.00 517.60 590.41
50.00 517.76 539.94
50.00 517.81 578.03
50.00 517.85 548.13
50.00 517.93 800.22
50.00 518.06 650.85
50.00 518.10 626.40
50.00 518.35 572.27
50.00 518.48 579.83
50.00 518.60 524.65
50.00 518.73 521.71
50.00 518.73 590.83
50.00 518.81 612.50
50.00 518.81 664.79
50.00 518.94 629.72
50.00 519.11 567.15
50.00 519.19 546.45
50.00 519.23 651.85
50.00 519.28 643.79
50.00 519.36 534.98
50.00 519.36 605.91
50.00 519.44 560.89
50.00 519.44 576.18
50.00 519.44 589.87
50.00 519.57 616.49
50.00 519.61 692.97
50.00 519.74 596.13
50.00 519.74 658.28
50.00 519.86 526.88
50.00 519.99 548.46
50.00 520.03 527.97
50.00 520.07 526.67
50.00 520.07 570.80
50.00 520.12 546.99
50.00 520.16 536.07
50.00 520.20 538.59
50.00 520.33 545.56
50.00 520.33 609.98
50.00 520.33 677.01
50.00 520.37 559.38
50.00 520.62 528.09
50.00 520.62 557.95
50.00 520.87 526.41
50.00 520.96 540.73
50.00 520.96 561.27
50.00 520.96 675.37
50.00 521.04 534.77
50.00 521.04 553.84
50.00 521.04 622.75
50.00 521.21 629.64
50.00 521.33 530.82
50.00 521.46 541.66
50.00 521.59 645.55
50.00 521.84 522.51
50.00 521.88 579.83
50.00 521.92 535.95
50.00 521.96 544.39
50.00 521.96 691.16
50.00 522.00 549.43
50.00 522.21 543.88
50.00 522.30 601.08
50.00 522.42 532.97
50.00 522.42 536.83
50.00 522.42 541.49
50.00 522.42 563.75
50.00 522.59 642.07
50.00 522.63 526.16
50.00 522.68 550.23
50.00 522.72 641.65
50.00 522.76 538.59
50.00 522.84 537.12
50.00 522.93 528.01
50.00 522.93 535.11
50.00 523.01 530.82
50.00 523.05 609.27
50.00 523.35 567.28
50.00 523.35 587.18
50.00 523.39 526.20
50.00 523.39 626.95
50.00 523.39 806.94
50.00 523.43 541.70
50.00 523.47 596.71
50.00 523.81 542.12
50.00 523.81 618.47
50.00 523.85 604.69
50.00 523.98 528.05
50.00 524.06 543.63
50.00 524.10 558.71
50.00 524.10 576.26
50.00 524.31 551.44
50.00 524.31 553.80
50.00 524.31 574.88
50.00 524.31 575.09
50.00 524.52 549.39
50.00 524.52 577.44
50.00 524.52 579.50
50.00 524.57 579.58
50.00 524.78 643.50
50.00 524.82 564.84
50.00 524.90 578.36
50.00 525.11 534.69
50.00 525.28 527.46
50.00 525.28 556.19
50.00 525.28 572.82
50.00 525.36 526.62
50.00 525.36 579.66
50.00 525.41 603.52
50.00 525.45 527.51
50.00 525.49 537.38
50.00 525.62 541.07
50.00 525.66 531.41
50.00 525.78 528.56
50.00 525.78 530.11
50.00 525.83 678.69
50.00 525.91 527.04
50.00 525.95 619.39
50.00 526.12 605.91
50.00 526.16 633.75
50.00 526.37 546.49
50.00 526.41 553.92
50.00 526.54 705.73
50.00 526.62 535.57
50.00 526.62 590.37
50.00 526.79 546.11
50.00 526.79 588.61
50.00 526.79 614.10
50.00 526.83 591.21
50.00 526.88 584.03
50.00 526.88 706.57
50.00 526.92 576.93
50.00 526.92 607.34
50.00 526.92 655.09
50.00 526.96 567.61
50.00 527.09 569.21
50.00 527.17 531.66
50.00 527.17 602.55
50.00 527.17 773.64
50.00 527.25 574.16
50.00 527.25 582.14
50.00 527.25 592.14
50.00 527.25 624.98
50.00 527.30 620.73
50.00 527.30 635.48
50.00 527.34 538.68
50.00 527.34 557.87
50.00 527.59 528.93
50.00 527.59 546.24
50.00 527.72 596.76
50.00 527.76 564.00
50.00 528.14 648.58
50.00 528.14 671.55
50.00 528.18 533.60
50.00 528.18 537.42
50.00 528.22 530.15
50.00 528.26 557.57
50.00 528.30 598.73
50.00 528.39 645.18
50.00 528.60 566.35
50.00 528.60 581.51
50.00 528.68 530.40
50.00 528.68 683.39
50.00 528.89 628.34
50.00 528.93 872.66
50.00 529.31 545.44
50.00 529.31 552.12
50.00 529.31 592.22
50.00 529.35 604.73
50.00 529.44 541.53
50.00 529.44 571.94
50.00 529.44 623.34
50.00 529.65 554.93
50.00 529.73 584.58
50.00 529.86 591.72
50.00 529.86 866.99
50.00 529.94 590.04
50.00 529.94 716.78
50.00 530.11 542.41
50.00 530.15 551.19
50.00 530.15 596.42
50.00 530.24 610.70
50.00 530.32 548.80
50.00 530.36 546.66
50.00 530.45 606.33
50.00 530.61 573.03
50.00 530.74 586.80
50.00 530.87 541.15
50.00 530.95 535.95
50.00 531.03 565.26
50.00 531.16 533.76
50.00 531.20 590.50
50.00 531.29 533.05
50.00 531.29 553.12
50.00 531.29 564.21
50.00 531.29 565.60
50.00 531.33 619.14
50.00 531.37 583.11
50.00 531.50 563.87
50.00 531.50 575.80
50.00 531.54 542.16
50.00 531.66 531.96
50.00 531.66 576.77
50.00 531.71 687.63
50.00 531.75 587.14
50.00 531.87 587.52
50.00 532.00 537.50
50.00 532.00 568.12
50.00 532.13 550.48
50.00 532.17 572.78
50.00 532.29 575.59
50.00 532.38 537.04
50.00 532.38 558.37
50.00 532.38 558.62
50.00 532.38 793.46
50.00 532.50 607.34
50.00 532.59 620.27
50.00 532.63 566.27
50.00 532.67 662.23
50.00 532.80 673.98
50.00 532.84 533.76
50.00 532.88 584.58
50.00 533.01 614.27
50.00 533.22 538.21
50.00 533.22 582.23
50.00 533.26 645.26
50.00 533.30 604.27
50.00 533.64 611.75
50.00 533.72 557.15
50.00 533.85 535.61
50.00 533.89 598.65
50.00 533.93 589.03
50.00 534.02 551.95
50.00 534.06 630.86
50.00 534.14 636.61
50.00 534.18 600.03
50.00 534.31 535.57
50.00 534.31 552.16
50.00 534.35 581.76
50.00 534.39 573.11
50.00 534.48 580.80
50.00 534.52 541.28
50.00 534.60 548.17
50.00 534.60 577.14
50.00 534.60 686.75
50.00 534.73 559.93
50.00 534.73 621.15
50.00 534.77 684.82
50.00 534.86 550.52
50.00 534.94 603.43
50.00 534.94 635.18
50.00 534.98 539.18
50.00 534.98 788.08
50.00 535.07 549.05
50.00 535.11 624.89
50.00 535.15 545.94
50.00 535.23 593.31
50.00 535.32 537.08
50.00 535.32 570.01
50.00 535.36 605.83
50.00 535.36 605.91
50.00 535.49 639.88
50.00 535.57 558.12
50.00 535.61 570.22
50.00 535.65 603.18
50.00 535.70 557.20
50.00 535.74 538.59
50.00 535.95 565.72
50.00 535.95 603.52
50.00 535.99 579.45
50.00 536.03 593.23
50.00 536.07 616.12
50.00 536.37 549.76
50.00 536.37 568.16
50.00 536.41 537.54
50.00 536.41 546.57
50.00 536.41 605.03
50.00 536.49 536.70
50.00 536.49 590.33
50.00 536.70 629.55
50.00 536.75 570.05
50.00 536.75 594.70
50.00 536.83 537.80
50.00 536.91 539.01
50.00 536.91 545.52
50.00 536.91 582.52
50.00 537.08 565.85
50.00 537.12 619.18
50.00 537.17 542.62
50.00 537.17 623.80
50.00 537.25 606.62
50.00 537.25 617.46
50.00 537.29 552.75
50.00 537.29 625.73
50.00 537.33 559.76
50.00 537.42 591.25
50.00 537.46 547.58
50.00 537.46 565.93
50.00 537.59 612.34
50.00 537.71 545.27
50.00 537.92 541.41
50.00 537.92 603.22
50.00 538.05 576.98
50.00 538.17 634.22
50.00 538.21 595.71
50.00 538.21 598.48
50.00 538.30 550.81
50.00 538.30 555.52
50.00 538.42 548.76
50.00 538.47 618.64
50.00 538.51 555.18
50.00 538.55 544.56
50.00 538.72 608.30
50.00 538.80 571.35
50.00 538.93 608.01
50.00 538.97 543.46
50.00 539.14 583.40
50.00 539.18 558.46
50.00 539.22 541.49
50.00 539.22 554.01
50.00 539.26 566.73
50.00 539.26 619.35
50.00 539.35 551.86
50.00 539.52 610.03
50.00 539.60 832.85
50.00 539.68 562.24
50.00 539.85 619.98
50.00 539.89 549.34
50.00 539.98 571.39
50.00 539.98 703.30
50.00 540.19 617.67
50.00 540.23 547.66
50.00 540.23 553.33
50.00 540.23 652.94
50.00 540.31 629.93
50.00 540.36 562.03
50.00 540.36 579.96
50.00 540.40 583.61
50.00 540.52 544.39
50.00 540.52 632.16
50.00 540.61 677.30
50.00 540.65 595.37
50.00 540.78 551.02
50.00 540.78 565.97
50.00 540.86 557.28
50.00 540.99 549.64
50.00 540.99 578.07
50.00 541.03 636.36
50.00 541.11 547.58
50.00 541.11 584.91
50.00 541.11 766.50
50.00 541.20 561.06
50.00 541.20 616.75
50.00 541.20 656.60
50.00 541.24 544.98
50.00 541.28 547.62
50.00 541.32 573.28
50.00 541.36 640.93
50.00 541.41 599.23
50.00 541.66 543.25
50.00 541.66 555.01
50.00 541.74 616.28
50.00 541.95 572.69
50.00 542.25 547.54
50.00 542.41 653.24
50.00 542.54 642.99
50.00 542.67 544.77
50.00 542.71 674.40
50.00 542.79 548.17
50.00 543.00 568.37
50.00 543.00 644.29
50.00 543.21 619.77
50.00 543.30 568.33
50.00 543.38 601.21
50.00 543.42 554.89
50.00 543.42 607.25
50.00 543.46 564.63
50.00 543.46 603.89
50.00 543.55 674.82
50.00 543.63 648.96
50.00 543.72 545.35
50.00 543.72 631.78
50.00 543.76 543.97
50.00 543.80 566.98
50.00 543.80 602.05
50.00 543.84 548.04
50.00 544.01 623.55
50.00 544.05 596.04
50.00 544.09 549.72
50.00 544.09 553.54
50.00 544.14 619.06
50.00 544.18 551.28
50.00 544.22 564.76
50.00 544.26 584.62
50.00 544.26 629.97
50.00 544.35 563.41
50.00 544.35 672.77
50.00 544.39 642.57
50.00 544.43 600.91
50.00 544.56 545.94
50.00 544.56 636.48
50.00 544.60 576.43
50.00 544.64 564.92
50.00 544.77 597.81
50.00 544.85 552.12
50.00 544.93 608.43
50.00 544.98 575.04
50.00 544.98 607.59
50.00 545.06 560.35
50.00 545.10 610.57
50.00 545.19 546.15
50.00 545.19 549.26
50.00 545.19 554.93
50.00 545.23 546.28
50.00 545.27 565.05
50.00 545.27 574.50
50.00 545.27 662.60
50.00 545.35 607.97
50.00 545.35 621.87
50.00 545.35 630.73
50.00 545.40 599.44
50.00 545.44 545.73
50.00 545.48 557.03
50.00 545.56 580.08
50.00 545.56 628.84
50.00 545.61 578.49
50.00 545.61 593.73
50.00 545.77 547.41
50.00 545.77 558.41
50.00 545.77 569.46
50.00 545.90 565.72
50.00 545.94 546.57
50.00 546.03 569.50
50.00 546.11 549.68
50.00 546.24 550.18
50.00 546.28 613.89
50.00 546.32 556.48
50.00 546.49 547.45
50.00 546.61 576.39
50.00 546.66 566.39
50.00 546.70 607.67
50.00 546.82 551.44
50.00 546.82 554.09
50.00 546.82 678.81
50.00 546.87 551.28
50.00 546.87 731.27
50.00 546.91 550.02
50.00 546.95 638.96
50.00 546.99 553.00
50.00 547.08 555.18
50.00 547.16 582.48
50.00 547.16 648.45
50.00 547.20 573.07
50.00 547.24 601.50
50.00 547.33 580.80
50.00 547.33 592.85
50.00 547.33 604.69
50.00 547.41 555.26
50.00 547.50 551.49
50.00 547.54 549.18
50.00 547.58 554.59
50.00 547.58 590.29
50.00 547.62 563.12
50.00 547.62 577.27
50.00 547.62 692.38
50.00 547.66 564.00
50.00 547.75 554.26
50.00 547.79 605.70
50.00 547.87 592.64
50.00 548.00 659.75
50.00 548.04 551.02
50.00 548.04 628.38
50.00 548.13 675.96
50.00 548.34 619.35
50.00 548.55 644.59
50.00 548.63 612.00
50.00 548.71 566.27
50.00 548.71 594.03
50.00 548.71 641.90
50.00 548.76 671.76
50.00 548.80 568.49
50.00 548.84 591.63
50.00 548.88 615.44
50.00 548.92 582.06
50.00 548.92 647.86
50.00 548.97 570.17
50.00 549.05 645.68
50.00 549.09 598.02
50.00 549.09 642.07
50.00 549.13 625.65
50.00 549.18 559.38
50.00 549.18 590.25
50.00 549.22 585.75
50.00 549.22 589.57
50.00 549.22 628.76
50.00 549.22 631.61
50.00 549.30 558.58
50.00 549.34 576.39
50.00 549.60 592.26
50.00 549.60 611.54
50.00 549.60 639.67
50.00 549.68 593.44
50.00 549.81 612.17
50.00 549.81 661.60
50.00 550.02 576.01
50.00 550.02 586.59
50.00 550.10 554.09
50.00 550.18 601.92
50.00 550.23 562.07
50.00 550.35 679.65
50.00 550.39 671.25
50.00 550.39 720.51
50.00 550.44 606.62
50.00 550.48 605.20
50.00 550.52 554.72
50.00 550.52 612.76
50.00 550.60 566.31
50.00 550.65 572.06
50.00 550.77 584.49
50.00 550.77 588.44
50.00 550.86 555.14
50.00 551.07 613.68
50.00 551.15 551.86
50.00 551.28 570.30
50.00 551.28 633.21
50.00 551.36 560.01
50.00 551.36 581.76
50.00 551.53 559.00
50.00 551.70 579.16
50.00 551.91 563.20
50.00 551.91 563.79
50.00 552.20 653.41
50.00 552.24 577.40
50.00 552.24 600.28
50.00 552.24 619.22
50.00 552.28 559.88
50.00 552.28 584.24
50.00 552.28 610.24
50.00 552.41 587.47
50.00 552.41 599.40
50.00 552.62 559.46
50.00 552.70 576.26
50.00 552.75 597.81
50.00 552.75 605.20
50.00 552.96 563.62
50.00 552.96 653.07
50.00 552.96 655.51
50.00 553.00 562.07
50.00 553.00 632.07
50.00 553.00 668.44
50.00 553.04 561.10
50.00 553.04 631.49
50.00 553.04 650.38
50.00 553.08 561.27
50.00 553.17 730.17
50.00 553.25 622.54
50.00 553.25 673.90
50.00 553.29 571.73
50.00 553.29 641.98
50.00 553.33 600.12
50.00 553.33 662.48
50.00 553.46 554.63
50.00 553.46 649.71
50.00 553.50 572.94
50.00 553.50 611.71
50.00 553.63 578.45
50.00 553.67 582.81
50.00 553.67 657.35
50.00 553.71 587.85
50.00 553.80 606.29
50.00 553.84 568.96
50.00 553.84 570.13
50.00 553.88 560.01
50.00 553.88 591.72
50.00 553.88 822.06
50.00 553.92 569.75
50.00 553.92 606.08
50.00 553.96 611.71
50.00 554.01 567.74
50.00 554.17 561.48
50.00 554.22 593.14
50.00 554.26 556.82
50.00 554.30 560.22
50.00 554.30 562.28
50.00 554.34 559.25
50.00 554.51 556.61
50.00 554.51 556.65
50.00 554.63 573.03
50.00 554.63 604.82
50.00 554.68 560.18
50.00 554.76 563.33
50.00 554.76 573.95
50.00 554.84 566.94
50.00 554.93 566.90
50.00 555.01 660.21
50.00 555.14 596.13
50.00 555.18 562.45
50.00 555.22 641.65
50.00 555.22 706.45
50.00 555.26 565.55
50.00 555.39 610.70
50.00 555.43 567.40
50.00 555.43 577.82
50.00 555.47 558.58
50.00 555.52 560.39
50.00 555.52 569.63
50.00 555.56 556.40
50.00 555.56 594.66
50.00 555.60 571.52
50.00 555.60 857.29
50.00 555.73 698.76
50.00 555.85 558.75
50.00 555.85 686.33
50.00 556.02 569.71
50.00 556.02 577.23
50.00 556.15 583.23
50.00 556.19 556.90
50.00 556.19 571.73
50.00 556.19 582.44
50.00 556.19 635.85
50.00 556.23 665.29
50.00 556.36 583.07
50.00 556.40 650.22
50.00 556.48 564.08
50.00 556.52 587.94
50.00 556.57 610.11
50.00 556.65 569.96
50.00 556.65 577.73
50.00 556.65 583.40
50.00 556.69 616.12
50.00 556.86 610.95
50.00 556.94 568.79
50.00 556.99 560.51
50.00 557.03 561.27
50.00 557.03 674.45
50.00 557.07 584.12
50.00 557.24 622.92
50.00 557.32 585.12
50.00 557.32 688.85
50.00 557.36 569.84
50.00 557.36 603.73
50.00 557.45 565.30
50.00 557.53 582.02
50.00 557.53 597.26
50.00 557.57 612.00
50.00 557.66 559.55
50.00 557.70 565.30
50.00 557.70 573.62
50.00 557.83 611.20
50.00 557.95 575.21
50.00 557.99 602.59
50.00 558.08 613.39
50.00 558.29 572.86
50.00 558.33 585.29
50.00 558.33 604.99
50.00 558.37 578.61
50.00 558.46 635.14
50.00 558.54 721.77
50.00 558.58 574.96
50.00 558.62 597.68
50.00 558.71 610.99
50.00 558.75 604.61
50.00 558.75 652.57
50.00 558.79 667.31
50.00 558.92 580.97
50.00 558.96 586.47
50.00 559.04 581.76
50.00 559.09 564.42
50.00 559.09 674.53
50.00 559.13 583.61
50.00 559.13 771.83
50.00 559.21 572.86
50.00 559.25 597.64
50.00 559.25 659.54
50.00 559.30 656.77
50.00 559.34 783.46
50.00 559.38 615.40
50.00 559.42 584.33
50.00 559.55 579.24
50.00 559.55 589.20
50.00 559.59 561.48
50.00 559.63 584.12
50.00 559.67 564.00
50.00 559.72 571.77
50.00 559.72 634.64
50.00 559.76 653.53
50.00 559.76 657.56
50.00 559.93 592.30
50.00 559.97 567.91
50.00 560.01 578.32
50.00 560.01 666.76
50.00 560.05 603.68
50.00 560.22 562.24
50.00 560.22 570.55
50.00 560.47 581.85
50.00 560.47 593.82
50.00 560.51 615.19
50.00 560.60 574.92
50.00 560.64 570.30
50.00 560.68 579.96
50.00 560.72 665.08
50.00 560.77 635.48
50.00 560.81 588.73
50.00 560.89 564.46
50.00 560.89 567.78
50.00 561.06 564.21
50.00 561.06 568.75
50.00 561.27 655.04
50.00 561.40 574.58
50.00 561.56 620.19
50.00 561.61 615.28
50.00 561.69 603.31
50.00 561.82 615.23
50.00 561.86 597.89
50.00 561.94 609.06
50.00 561.98 567.57
50.00 561.98 571.47
50.00 561.98 621.74
50.00 561.98 647.70
50.00 562.07 572.90
50.00 562.07 593.90
50.00 562.11 574.41
50.00 562.11 659.12
50.00 562.15 565.26
50.00 562.28 582.52
50.00 562.28 604.78
50.00 562.32 565.39
50.00 562.32 664.75
50.00 562.36 620.44
50.00 562.45 585.21
50.00 562.49 577.14
50.00 562.49 643.87
50.00 562.57 584.24
50.00 562.66 617.29
50.00 562.66 667.90
50.00 562.91 577.19
50.00 562.95 569.67
50.00 562.99 576.51
50.00 563.08 563.29
50.00 563.12 587.68
50.00 563.12 608.05
50.00 563.20 568.54
50.00 563.20 571.68
50.00 563.20 582.94
50.00 563.33 569.67
50.00 563.37 569.92
50.00 563.37 611.37
50.00 563.58 616.24
50.00 563.71 616.20
50.00 563.75 605.74
50.00 563.75 677.01
50.00 563.96 628.71
50.00 564.00 604.10
50.00 564.00 652.94
50.00 564.04 581.47
50.00 564.04 602.38
50.00 564.13 593.19
50.00 564.17 574.41
50.00 564.21 593.56
50.00 564.21 613.39
50.00 564.25 570.55
50.00 564.25 586.59
50.00 564.25 691.08
50.00 564.50 637.11
50.00 564.55 578.95
50.00 564.59 605.91
50.00 564.59 661.18
50.00 564.63 607.67
50.00 564.67 575.97
50.00 564.71 566.81
50.00 564.76 575.59
50.00 564.80 598.69
50.00 564.88 565.51
50.00 565.01 585.33
50.00 565.05 646.14
50.00 565.13 637.78
50.00 565.22 577.65
50.00 565.43 595.62
50.00 565.43 773.26
50.00 565.47 573.07
50.00 565.47 801.98
50.00 565.51 577.82
50.00 565.60 570.13
50.00 565.60 570.22
50.00 565.60 765.83
50.00 565.64 574.46
50.00 565.68 608.98
50.00 565.72 642.40
50.00 565.72 730.89
50.00 565.76 687.80
50.00 565.85 595.50
50.00 566.06 650.85
50.00 566.14 566.65
50.00 566.18 598.14
50.00 566.27 637.11
50.00 566.31 584.66
50.00 566.39 585.08
50.00 566.44 610.03
50.00 566.44 620.23
50.00 566.44 626.40
50.00 566.48 693.22
50.00 566.56 568.83
50.00 566.60 604.65
50.00 566.65 578.99
50.00 566.69 574.25
50.00 566.73 571.18
50.00 566.86 618.80
50.00 567.07 621.78
50.00 567.15 568.41
50.00 567.19 594.45
50.00 567.23 619.94
50.00 567.23 631.82
50.00 567.28 593.56
50.00 567.32 611.16
50.00 567.32 623.09
50.00 567.40 628.21
50.00 567.40 644.38
50.00 567.44 571.47
50.00 567.44 706.57
50.00 567.57 577.61
50.00 567.57 585.38
50.00 567.61 729.92
50.00 567.65 576.22
50.00 567.78 569.29
50.00 567.78 598.60
50.00 568.12 633.29
50.00 568.16 587.10
50.00 568.20 579.87
50.00 568.20 595.03
50.00 568.20 634.17
50.00 568.28 569.33
50.00 568.28 610.24
50.00 568.37 679.49
50.00 568.49 603.89
50.00 568.54 780.82
50.00 568.62 607.04
50.00 568.79 598.02
50.00 568.83 587.64
50.00 568.87 625.27
50.00 568.91 581.01
50.00 568.96 591.38
50.00 569.00 576.43
50.00 569.04 587.60
50.00 569.12 581.34
50.00 569.38 619.43
50.00 569.42 585.29
50.00 569.46 707.92
50.00 569.50 599.65
50.00 569.54 605.32
50.00 569.54 759.78
50.00 569.63 573.91
50.00 569.80 572.02
50.00 569.92 570.76
50.00 569.92 589.83
50.00 570.13 574.16
50.00 570.22 573.24
50.00 570.22 608.09
50.00 570.22 653.62
50.00 570.30 592.64
50.00 570.38 645.05
50.00 570.43 577.69
50.00 570.55 572.86
50.00 570.59 616.54
50.00 570.64 577.48
50.00 570.68 608.01
50.00 570.68 685.78
50.00 570.72 665.71
50.00 570.84 586.93
50.00 570.89 697.08
50.00 570.93 578.95
50.00 570.97 615.78
50.00 571.05 591.46
50.00 571.05 713.71
50.00 571.18 579.50
50.00 571.18 595.83
50.00 571.18 600.45
50.00 571.18 647.44
50.00 571.26 660.84
50.00 571.31 578.07
50.00 571.68 587.18
50.00 571.77 618.59
50.00 571.77 732.78
50.00 572.02 579.37
50.00 572.40 579.08
50.00 572.44 622.71
50.00 572.57 600.79
50.00 572.57 601.04
50.00 572.65 608.51
50.00 572.73 586.68
50.00 572.73 648.58
50.00 572.90 644.92
50.00 572.99 593.86
50.00 573.07 586.13
50.00 573.11 603.68
50.00 573.20 617.96
50.00 573.20 622.33
50.00 573.20 686.62
50.00 573.28 587.60
50.00 573.28 590.16
50.00 573.41 653.45
50.00 573.45 597.64
50.00 573.45 637.78
50.00 573.57 768.93
50.00 573.62 575.88
50.00 573.66 606.08
50.00 573.78 685.07
50.00 573.87 586.59
50.00 573.87 679.02
50.00 574.04 580.21
50.00 574.16 656.18
50.00 574.29 626.32
50.00 574.33 597.26
50.00 574.37 587.14
50.00 574.50 592.68
50.00 574.50 617.42
50.00 574.58 610.24
50.00 574.62 576.47
50.00 574.62 608.35
50.00 574.83 611.08
50.00 574.88 582.18
50.00 574.88 613.60
50.00 574.92 581.68
50.00 574.96 612.04
50.00 575.13 587.22
50.00 575.13 609.86
50.00 575.13 655.34
50.00 575.17 636.27
50.00 575.21 609.90
50.00 575.25 636.78
50.00 575.38 606.37
50.00 575.42 591.55
50.00 575.46 581.34
50.00 575.55 618.59
50.00 575.93 869.72
50.00 576.01 624.14
50.00 576.18 610.28
50.00 576.22 599.23
50.00 576.47 705.61
50.00 576.51 597.09
50.00 576.51 611.66
50.00 576.51 642.87
50.00 576.56 606.41
50.00 576.68 657.82
50.00 576.77 581.85
50.00 576.85 602.43
50.00 576.89 579.50
50.00 577.02 588.65
50.00 577.02 596.04
50.00 577.02 605.32
50.00 577.02 654.16
50.00 577.14 614.56
50.00 577.19 590.37
50.00 577.19 641.14
50.00 577.19 658.24
50.00 577.31 613.93
50.00 577.31 652.82
50.00 577.40 632.12
50.00 577.44 583.74
50.00 577.44 623.51
50.00 577.69 587.89
50.00 577.69 590.79
50.00 577.69 776.58
50.00 577.77 586.59
50.00 577.77 597.26
50.00 577.82 584.83
50.00 577.82 638.79
50.00 577.86 800.98
50.00 577.94 664.03
50.00 577.98 666.09
50.00 578.03 617.71
50.00 578.07 619.10
50.00 578.07 651.85
50.00 578.15 578.61
50.00 578.32 615.15
50.00 578.32 633.88
50.00 578.36 588.52
50.00 578.45 600.91
50.00 578.61 581.26
50.00 578.66 664.16
50.00 578.82 589.91
50.00 578.82 640.26
50.00 578.87 609.94
50.00 578.91 642.49
50.00 578.91 668.15
50.00 578.99 611.29
50.00 579.08 587.18
50.00 579.08 608.51
50.00 579.08 625.98
50.00 579.12 633.92
50.00 579.20 606.20
50.00 579.24 618.22
50.00 579.24 656.26
50.00 579.37 772.80
50.00 579.45 602.05
50.00 579.45 624.09
50.00 579.45 633.96
50.00 579.45 713.21
50.00 579.50 622.37
50.00 579.54 584.45
50.00 579.54 589.24
50.00 579.54 592.43
50.00 579.54 610.32
50.00 579.54 754.07
50.00 579.62 601.84
50.00 579.71 582.73
50.00 579.71 621.15
50.00 579.71 625.56
50.00 579.75 647.78
50.00 579.79 591.09
50.00 579.87 587.56
50.00 579.92 622.04
50.00 579.96 641.02
50.00 580.04 667.01
50.00 580.08 658.40
50.00 580.17 607.51
50.00 580.21 787.54
50.00 580.25 621.74
50.00 580.29 640.05
50.00 580.63 582.31
50.00 580.67 623.84
50.00 580.71 582.14
50.00 580.84 583.23
50.00 580.84 597.39
50.00 580.97 588.36
50.00 580.97 605.32
50.00 580.97 666.22
50.00 581.13 800.51
50.00 581.30 584.54
50.00 581.51 647.74
50.00 581.64 589.49
50.00 581.64 661.64
50.00 581.68 597.89
50.00 581.72 582.48
50.00 581.76 667.39
50.00 581.81 667.60
50.00 581.85 583.44
50.00 581.85 636.10
50.00 581.93 592.93
50.00 581.93 618.64
50.00 581.97 636.69
50.00 582.02 618.09
50.00 582.02 721.31
50.00 582.02 831.30
50.00 582.23 617.92
50.00 582.48 673.52
50.00 582.52 683.35
50.00 582.56 594.99
50.00 582.60 598.98
50.00 582.60 603.10
50.00 582.65 596.34
50.00 582.69 686.16
50.00 582.98 624.56
50.00 583.02 604.61
50.00 583.07 605.78
50.00 583.23 592.26
50.00 583.23 619.06
50.00 583.28 687.88
50.00 583.32 606.12
50.00 583.32 772.80
50.00 583.40 598.65
50.00 583.44 602.76
50.00 583.61 651.06
50.00 583.74 632.62
50.00 583.78 738.87
50.00 583.82 585.42
50.00 583.82 593.06
50.00 583.82 626.70
50.00 583.82 693.68
50.00 583.86 598.39
50.00 583.91 595.62
50.00 583.91 738.74
50.00 584.03 614.86
50.00 584.07 619.18
50.00 584.16 634.64
50.00 584.16 668.99
50.00 584.20 589.78
50.00 584.20 609.02
50.00 584.20 636.61
50.00 584.33 602.93
50.00 584.37 599.78
50.00 584.37 655.00
50.00 584.45 585.25
50.00 584.45 596.38
50.00 584.54 617.71
50.00 584.83 698.38
50.00 584.91 621.99
50.00 584.96 601.04
50.00 585.04 592.14
50.00 585.04 685.28
50.00 585.08 585.63
50.00 585.17 597.13
50.00 585.17 616.45
50.00 585.29 596.71
50.00 585.29 602.34
50.00 585.33 633.96
50.00 585.33 688.89
50.00 585.38 588.44
50.00 585.38 608.72
50.00 585.38 671.93
50.00 585.50 598.77
50.00 585.50 608.09
50.00 585.50 629.72
50.00 585.50 649.04
50.00 585.54 605.78
50.00 585.67 600.12
50.00 585.75 591.88
50.00 585.75 628.71
50.00 585.80 618.85
50.00 586.01 589.28
50.00 586.01 590.50
50.00 586.01 605.66
50.00 586.01 630.77
50.00 586.05 619.60
50.00 586.09 629.81
50.00 586.13 670.46
50.00 586.17 589.24
50.00 586.17 620.27
50.00 586.17 629.81
50.00 586.17 700.74
50.00 586.26 632.28
50.00 586.34 637.36
50.00 586.47 590.12
50.00 586.51 695.65
50.00 586.64 597.30
50.00 586.68 597.85
50.00 586.68 632.45
50.00 586.72 610.74
50.00 586.76 636.31
50.00 586.85 670.92
50.00 586.89 610.87
50.00 586.89 629.51
50.00 586.89 647.99
50.00 586.97 607.00
50.00 587.01 601.88
50.00 587.10 594.32
50.00 587.26 607.51
50.00 587.35 597.72
50.00 587.35 611.20
50.00 587.52 818.70
50.00 587.64 638.71
50.00 587.64 682.22
50.00 587.68 623.72
50.00 587.73 614.18
50.00 587.77 587.94
50.00 588.06 807.86
50.00 588.10 599.74
50.00 588.10 605.62
50.00 588.10 675.54
50.00 588.15 655.80
50.00 588.27 654.54
50.00 588.40 620.27
50.00 588.52 631.07
50.00 588.57 615.11
50.00 588.57 616.28
50.00 588.57 664.87
50.00 588.73 592.85
50.00 588.73 592.98
50.00 588.73 613.76
50.00 588.73 721.52
50.00 588.86 593.10
50.00 588.86 599.86
50.00 588.90 611.58
50.00 588.94 632.70
50.00 589.07 636.31
50.00 589.07 646.44
50.00 589.15 597.81
50.00 589.20 666.68
50.00 589.24 819.66
50.00 589.28 648.79
50.00 589.49 706.87
50.00 589.62 647.53
50.00 589.70 631.49
50.00 589.78 600.58
50.00 589.78 768.77
50.00 589.83 634.80
50.00 589.91 632.58
50.00 589.99 605.62
50.00 590.08 597.51
50.00 590.08 620.94
50.00 590.08 634.30
50.00 590.08 664.70
50.00 590.16 627.92
50.00 590.25 606.16
50.00 590.25 614.98
50.00 590.29 657.06
50.00 590.33 614.81
50.00 590.41 631.99
50.00 590.46 600.16
50.00 590.58 591.97
50.00 590.58 597.72
50.00 590.67 596.08
50.00 590.67 629.34
50.00 590.67 646.69
50.00 590.67 769.56
50.00 590.83 601.92
50.00 590.88 615.32
50.00 591.00 592.72
50.00 591.13 594.53
50.00 591.17 738.61
50.00 591.34 624.30
50.00 591.38 655.21
50.00 591.46 598.48
50.00 591.46 835.92
50.00 591.55 627.50
50.00 591.55 688.18
50.00 591.55 743.99
50.00 591.59 597.93
50.00 591.76 708.34
50.00 591.80 627.71
50.00 591.93 711.15
50.00 592.01 605.20
50.00 592.01 916.59
50.00 592.14 761.04
50.00 592.26 602.09
50.00 592.26 645.93
50.00 592.35 609.48
50.00 592.39 595.79
50.00 592.56 654.71
50.00 592.56 757.22
50.00 592.60 668.99
50.00 592.68 624.01
50.00 592.81 596.80
50.00 592.85 604.23
50.00 592.85 648.79
50.00 593.02 646.86
50.00 593.06 622.12
50.00 593.14 610.11
50.00 593.14 617.71
50.00 593.19 594.78
50.00 593.19 606.54
50.00 593.19 634.72
50.00 593.19 688.18
50.00 593.23 636.15
50.00 593.35 611.03
50.00 593.44 605.83
50.00 593.44 636.99
50.00 593.48 632.58
50.00 593.52 693.18
50.00 593.77 685.91
50.00 593.90 608.39
50.00 593.90 736.26
50.00 593.94 613.30
50.00 593.98 646.81
50.00 594.15 602.22
50.00 594.28 597.68
50.00 594.36 682.89
50.00 594.40 617.67
50.00 594.40 872.75
50.00 594.45 608.68
50.00 594.49 601.25
50.00 594.49 670.62
50.00 594.70 656.72
50.00 594.74 611.83
50.00 594.91 599.11
50.00 594.91 601.17
50.00 595.20 603.39
50.00 595.20 637.70
50.00 595.20 657.14
50.00 595.24 630.98
50.00 595.29 659.79
50.00 595.33 605.03
50.00 595.33 692.21
50.00 595.37 666.64
50.00 595.45 602.72
50.00 595.54 600.16
50.00 595.58 638.62
50.00 595.58 640.60
50.00 595.71 644.29
50.00 595.79 739.37
50.00 595.83 644.50
50.00 595.83 681.96
50.00 595.83 829.24
50.00 595.96 649.71
50.00 596.08 626.03
50.00 596.13 658.36
50.00 596.29 612.50
50.00 596.38 610.15
50.00 596.38 675.92
50.00 596.46 620.36
50.00 596.55 605.91
50.00 596.59 613.97
50.00 596.63 646.02
50.00 596.67 604.61
50.00 596.67 608.56
50.00 596.84 603.01
50.00 596.92 673.10
50.00 597.01 599.28
50.00 597.01 615.32
50.00 597.13 668.23
50.00 597.30 675.03
50.00 597.39 644.50
50.00 597.60 608.14
50.00 597.68 621.78
50.00 597.68 647.61
50.00 597.85 630.52
50.00 597.97 640.26
50.00 598.02 613.68
50.00 598.02 767.46
50.00 598.10 619.56
50.00 598.27 723.16
50.00 598.39 608.22
50.00 598.48 637.74
50.00 598.56 607.21
50.00 598.69 668.19
50.00 598.77 623.25
50.00 598.81 732.61
50.00 598.90 684.44
50.00 598.94 603.31
50.00 599.07 652.78
50.00 599.07 712.37
50.00 599.11 647.61
50.00 599.36 619.43
50.00 599.44 636.40
50.00 599.53 717.41
50.00 599.57 623.51
50.00 599.57 651.43
50.00 599.57 736.56
50.00 599.61 668.73
50.00 599.70 983.70
50.00 599.74 602.76
50.00 599.74 825.21
50.00 599.78 612.97
50.00 599.99 622.08
50.00 600.33 607.21
50.00 600.33 698.26
50.00 600.37 614.48
50.00 600.37 628.17
50.00 600.49 752.77
50.00 600.58 617.17
50.00 600.62 608.26
50.00 600.70 624.18
50.00 600.70 645.97
50.00 600.83 601.17
50.00 600.83 695.23
50.00 600.83 704.43
50.00 600.91 627.79
50.00 601.04 626.19
50.00 601.08 672.72
50.00 601.38 628.13
50.00 601.42 636.69
50.00 601.67 603.89
50.00 601.67 697.96
50.00 601.75 609.02
50.00 601.84 614.31
50.00 601.84 643.58
50.00 601.88 614.44
50.00 602.01 611.33
50.00 602.05 693.26
50.00 602.09 604.23
50.00 602.09 605.95
50.00 602.22 618.05
50.00 602.26 637.45
50.00 602.43 604.78
50.00 602.47 660.00
50.00 602.51 626.07
50.00 602.51 653.36
50.00 602.55 668.19
50.00 602.89 672.72
50.00 602.89 712.20
50.00 602.97 625.86
50.00 603.01 697.08
50.00 603.06 650.01
50.00 603.22 665.80
50.00 603.26 610.82
50.00 603.31 615.32
50.00 603.35 667.56
50.00 603.43 669.57
50.00 603.47 615.36
50.00 603.56 613.39
50.00 603.68 619.73
50.00 603.68 656.98
50.00 603.85 678.52
50.00 603.89 629.97
50.00 603.89 638.50
50.00 603.98 614.27
50.00 604.06 623.17
50.00 604.10 614.60
50.00 604.10 726.52
50.00 604.27 610.45
50.00 604.31 614.90
50.00 604.36 630.18
50.00 604.36 734.71
50.00 604.48 614.48
50.00 604.61 710.48
50.00 604.65 657.40
50.00 604.65 672.22
50.00 604.69 672.98
50.00 604.73 638.88
50.00 604.73 656.81
50.00 604.73 692.63
50.00 604.82 639.51
50.00 604.82 854.65
50.00 605.11 615.53
50.00 605.20 640.85
50.00 605.24 615.07
50.00 605.28 613.89
50.00 605.41 610.40
50.00 605.49 625.40
50.00 605.57 652.78
50.00 605.62 758.94
50.00 605.74 612.13
50.00 605.95 620.10
50.00 605.95 715.69
50.00 606.08 608.85
50.00 606.16 627.03
50.00 606.16 816.68
50.00 606.20 627.08
50.00 606.20 680.87
50.00 606.25 608.35
50.00 606.37 607.17
50.00 606.50 608.77
50.00 606.58 623.88
50.00 606.67 635.18
50.00 606.96 644.67
50.00 606.96 719.46
50.00 607.00 616.70
50.00 607.04 612.84
50.00 607.04 697.17
50.00 607.09 630.27
50.00 607.13 634.09
50.00 607.34 744.58
50.00 607.59 629.93
50.00 607.72 637.83
50.00 607.80 613.30
50.00 607.80 651.14
50.00 608.56 747.52
50.00 608.77 664.33
50.00 608.93 689.65
50.00 608.98 633.80
50.00 608.98 635.48
50.00 608.98 927.63
50.00 609.02 700.95
50.00 609.06 616.79
50.00 609.10 616.16
50.00 609.14 703.00
50.00 609.14 722.24
50.00 609.31 635.31
50.00 609.31 639.42
50.00 609.35 617.46
50.00 609.35 624.01
50.00 609.52 664.54
50.00 609.73 919.57
50.00 609.86 661.26
50.00 609.90 627.66
50.00 609.94 633.96
50.00 610.11 641.77
50.00 610.11 648.16
50.00 610.15 688.89
50.00 610.40 612.13
50.00 610.53 655.30
50.00 610.61 620.86
50.00 610.61 640.68
50.00 610.61 676.67
50.00 610.70 620.19
50.00 610.78 747.18
50.00 610.87 718.25
50.00 610.95 635.56
50.00 611.12 669.53
50.00 611.12 734.54
50.00 611.16 729.42
50.00 611.16 789.76
50.00 611.29 624.56
50.00 611.41 700.74
50.00 611.66 715.56
50.00 611.87 614.18
50.00 612.25 632.75
50.00 612.25 654.88
50.00 612.63 624.14
50.00 612.63 639.42
50.00 612.76 640.98
50.00 612.80 657.02
50.00 612.80 692.97
50.00 612.97 624.85
50.00 613.01 656.77
50.00 613.05 641.98
50.00 613.09 673.23
50.00 613.13 742.81
50.00 613.18 684.27
50.00 613.30 637.95
50.00 613.30 647.70
50.00 613.34 656.43
50.00 613.81 628.92
50.00 613.81 774.60
50.00 613.85 619.31
50.00 613.89 615.95
50.00 613.93 626.28
50.00 613.97 655.55
50.00 614.10 655.97
50.00 614.18 698.30
50.00 614.23 653.91
50.00 614.23 655.00
50.00 614.27 663.49
50.00 614.39 691.12
50.00 614.56 637.62
50.00 614.73 651.22
50.00 614.77 625.69
50.00 614.94 648.58
50.00 614.98 653.28
50.00 615.02 763.60
50.00 615.15 615.40
50.00 615.23 722.11
50.00 615.28 673.73
50.00 615.65 618.13
50.00 615.74 631.70
50.00 615.78 619.89
50.00 615.86 641.44
50.00 615.86 673.90
50.00 615.91 642.24
50.00 615.95 617.50
50.00 615.99 633.25
50.00 616.07 667.22
50.00 616.12 690.07
50.00 616.16 638.33
50.00 616.24 640.35
50.00 616.54 655.42
50.00 616.54 812.11
50.00 616.58 619.10
50.00 616.66 647.15
50.00 616.75 620.10
50.00 616.75 811.69
50.00 616.87 700.48
50.00 616.91 652.36
50.00 617.08 639.42
50.00 617.12 642.70
50.00 617.17 794.22
50.00 617.25 685.49
50.00 617.46 644.76
50.00 617.50 714.68
50.00 617.54 636.06
50.00 617.59 625.02
50.00 617.59 711.28
50.00 617.84 792.96
50.00 617.84 793.75
50.00 618.17 722.82
50.00 618.26 631.86
50.00 618.26 662.35
50.00 618.26 671.25
50.00 618.26 818.74
50.00 618.30 633.59
50.00 618.34 649.42
50.00 618.34 752.05
50.00 618.47 676.29
50.00 618.59 627.37
50.00 618.80 628.50
50.00 618.80 640.14
50.00 618.97 645.72
50.00 619.01 622.25
50.00 619.14 629.89
50.00 619.27 642.78
50.00 619.31 696.83
50.00 619.35 753.06
50.00 619.48 685.07
50.00 619.56 665.29
50.00 619.60 680.54
50.00 619.68 624.22
50.00 619.68 636.15
50.00 619.77 699.90
50.00 619.98 625.52
50.00 620.02 716.74
50.00 620.15 725.01
50.00 620.27 648.58
50.00 620.27 718.79
50.00 620.31 676.92
50.00 620.31 718.96
50.00 620.36 629.97
50.00 620.44 817.19
50.00 620.52 648.87
50.00 620.69 679.74
50.00 620.73 755.45
50.00 620.78 718.79
50.00 620.90 632.03
50.00 620.90 656.05
50.00 620.99 741.72
50.00 621.03 637.74
50.00 621.03 646.81
50.00 621.07 626.36
50.00 621.11 676.04
50.00 621.24 627.66
50.00 621.24 716.65
50.00 621.28 626.53
50.00 621.32 624.51
50.00 621.32 624.93
50.00 621.32 662.48
50.00 621.45 651.06
50.00 621.49 638.92
50.00 621.53 654.92
50.00 621.62 625.77
50.00 621.62 665.17
50.00 621.78 693.60
50.00 621.99 695.91
50.00 621.99 700.23
50.00 622.16 657.56
50.00 622.25 694.06
50.00 622.29 633.25
50.00 622.29 716.40
50.00 622.41 634.34
50.00 622.41 643.92
50.00 622.46 645.26
50.00 622.46 695.36
50.00 622.50 779.01
50.00 622.54 636.69
50.00 622.54 643.16
50.00 622.58 677.26
50.00 622.62 669.91
50.00 622.62 692.13
50.00 622.96 672.14
50.00 622.96 711.99
50.00 623.00 664.07
50.00 623.00 679.53
50.00 623.09 662.98
50.00 623.21 628.55
50.00 623.30 771.71
50.00 623.34 655.55
50.00 623.38 660.04
50.00 623.63 661.81
50.00 623.67 647.95
50.00 623.67 716.27
50.00 623.88 759.44
50.00 623.93 765.24
50.00 624.09 627.12
50.00 624.09 662.27
50.00 624.18 625.35
50.00 624.26 663.36
50.00 624.30 676.17
50.00 624.39 635.27
50.00 624.39 671.93
50.00 624.47 718.58
50.00 624.60 633.75
50.00 624.77 843.01
50.00 624.77 937.50
50.00 624.98 704.26
50.00 625.10 627.96
50.00 625.10 634.72
50.00 625.10 649.17
50.00 625.14 660.84
50.00 625.23 705.86
50.00 625.23 862.08
50.00 625.40 641.23
50.00 625.40 728.28
50.00 625.44 702.71
50.00 625.52 662.10
50.00 625.56 719.76
50.00 625.94 726.77
50.00 626.03 651.10
50.00 626.07 791.78
50.00 626.11 650.68
50.00 626.15 666.22
50.00 626.32 710.56
50.00 626.45 688.72
50.00 626.57 736.93
50.00 626.70 729.25
50.00 626.82 680.54
50.00 626.82 814.21
50.00 626.87 661.64
50.00 626.91 653.20
50.00 626.91 703.34
50.00 626.95 646.06
50.00 626.95 662.35
50.00 626.95 720.39
50.00 626.99 718.41
50.00 627.12 730.72
50.00 627.16 686.41
50.00 627.20 717.36
50.00 627.20 733.49
50.00 627.24 649.67
50.00 627.79 744.20
50.00 627.92 633.84
50.00 627.92 737.02
50.00 628.08 634.51
50.00 628.08 666.59
50.00 628.08 745.42
50.00 628.17 641.35
50.00 628.21 709.72
50.00 628.34 636.94
50.00 628.46 629.13
50.00 628.55 650.72
50.00 628.55 747.31
50.00 628.55 777.04
50.00 628.67 638.54
50.00 628.67 738.24
50.00 628.84 635.85
50.00 628.84 641.19
50.00 628.84 660.04
50.00 628.92 797.11
50.00 628.97 639.30
50.00 629.18 785.73
50.00 629.26 691.08
50.00 629.60 669.07
50.00 629.97 752.14
50.00 630.02 689.27
50.00 630.06 786.11
50.00 630.18 745.96
50.00 630.23 643.79
50.00 630.23 694.39
50.00 630.31 669.28
50.00 630.31 678.81
50.00 630.31 718.37
50.00 630.56 650.22
50.00 630.60 655.38
50.00 630.60 663.19
50.00 630.77 643.62
50.00 631.02 633.75
50.00 631.02 714.93
50.00 631.07 673.82
50.00 631.07 699.35
50.00 631.11 647.61
50.00 631.15 812.90
50.00 631.19 680.45
50.00 631.40 663.44
50.00 631.44 655.46
50.00 631.49 709.76
50.00 631.61 687.88
50.00 631.74 658.87
50.00 631.78 673.73
50.00 631.91 707.96
50.00 632.16 659.79
50.00 632.16 662.06
50.00 632.24 664.24
50.00 632.24 697.38
50.00 632.28 644.04
50.00 632.54 693.60
50.00 632.58 679.40
50.00 632.62 675.29
50.00 632.62 692.50
50.00 632.66 715.81
50.00 632.75 709.68
50.00 632.79 676.80
50.00 633.00 633.29
50.00 633.04 692.88
50.00 633.08 634.47
50.00 633.17 647.53
50.00 633.17 660.88
50.00 633.29 666.13
50.00 633.38 656.85
50.00 633.46 703.63
50.00 633.50 687.59
50.00 633.59 639.30
50.00 633.71 663.11
50.00 633.84 635.60
50.00 633.84 658.24
50.00 633.88 667.10
50.00 633.96 668.94
50.00 634.13 636.73
50.00 634.13 702.41
50.00 634.17 645.68
50.00 634.17 698.97
50.00 634.30 644.76
50.00 634.43 665.92
50.00 634.47 667.06
50.00 634.51 646.52
50.00 634.55 681.42
50.00 634.80 713.33
50.00 634.85 829.58
50.00 635.14 720.98
50.00 635.27 651.18
50.00 635.31 639.09
50.00 635.60 650.22
50.00 635.73 648.07
50.00 635.77 651.39
50.00 635.81 644.08
50.00 635.94 655.72
50.00 636.02 690.53
50.00 636.02 694.52
50.00 636.23 687.88
50.00 636.36 700.32
50.00 636.40 637.49
50.00 636.40 690.70
50.00 636.48 665.25
50.00 636.48 687.42
50.00 636.57 644.63
50.00 636.61 643.33
50.00 636.61 646.10
50.00 636.78 649.63
50.00 636.82 640.72
50.00 636.86 648.83
50.00 636.99 696.12
50.00 637.03 641.94
50.00 637.15 646.48
50.00 637.24 648.16
50.00 637.28 660.46
50.00 637.32 659.96
50.00 637.32 707.41
50.00 637.41 717.45
50.00 637.45 684.02
50.00 637.49 748.82
50.00 637.53 832.43
50.00 637.57 693.34
50.00 637.70 657.27
50.00 637.74 666.89
50.00 637.78 638.83
50.00 637.78 651.64
50.00 637.83 645.39
50.00 637.83 706.45
50.00 637.87 687.04
50.00 637.87 688.35
50.00 637.91 670.54
50.00 637.95 646.65
50.00 638.12 678.81
50.00 638.12 708.04
50.00 638.33 689.27
50.00 638.37 651.69
50.00 638.41 667.18
50.00 638.75 676.97
50.00 638.83 733.83
50.00 639.09 677.93
50.00 639.09 738.15
50.00 639.13 685.11
50.00 639.21 645.81
50.00 639.25 669.66
50.00 639.30 829.41
50.00 639.34 644.29
50.00 639.72 769.52
50.00 639.76 661.22
50.00 640.01 655.97
50.00 640.01 685.70
50.00 640.01 814.04
50.00 640.14 684.11
50.00 640.18 644.55
50.00 640.30 641.56
50.00 640.39 657.94
50.00 640.56 757.39
50.00 640.60 724.88
50.00 640.68 645.09
50.00 640.89 675.03
50.00 640.89 680.91
50.00 640.98 721.56
50.00 640.98 774.73
50.00 641.14 644.46
50.00 641.23 704.47
50.00 641.35 681.63
50.00 641.65 643.62
50.00 641.73 683.01
50.00 641.86 658.45
50.00 642.24 650.80
50.00 642.28 648.66
50.00 642.36 657.14
50.00 642.70 660.46
50.00 642.74 650.64
50.00 642.87 676.04
50.00 642.91 763.14
50.00 643.08 660.50
50.00 643.41 771.83
50.00 643.62 660.17
50.00 643.66 668.32
50.00 643.87 657.27
50.00 643.96 681.84
50.00 644.34 645.05
50.00 644.34 655.97
50.00 644.34 726.94
50.00 644.59 691.37
50.00 644.59 703.04
50.00 644.80 670.20
50.00 644.84 660.25
50.00 645.09 812.61
50.00 645.30 651.10
50.00 645.39 654.20
50.00 645.60 655.42
50.00 645.72 702.96
50.00 645.85 679.61
50.00 645.85 742.98
50.00 645.89 727.82
50.00 646.44 750.33
50.00 646.56 651.31
50.00 646.60 681.46
50.00 646.65 671.25
50.00 646.73 708.13
50.00 646.81 675.16
50.00 646.86 685.28
50.00 647.07 677.72
50.00 647.44 698.76
50.00 647.74 654.71
50.00 647.82 681.67
50.00 647.82 692.63
50.00 647.91 660.29
50.00 647.91 677.39
50.00 647.99 676.00
50.00 648.28 669.07
50.00 648.28 759.07
50.00 648.37 688.72
50.00 648.66 742.65
50.00 648.70 726.81
50.00 648.87 662.44
50.00 648.96 725.39
50.00 648.96 772.55
50.00 649.12 661.26
50.00 649.17 666.43
50.00 649.38 735.13
50.00 649.50 667.35
50.00 649.54 657.27
50.00 649.59 695.82
50.00 649.59 726.39
50.00 649.63 682.30
50.00 650.17 671.38
50.00 650.34 713.12
50.00 650.55 721.94
50.00 650.76 657.02
50.00 650.76 658.78
50.00 651.01 721.14
50.00 651.22 795.98
50.00 651.31 679.07
50.00 651.31 683.69
50.00 651.31 721.86
50.00 651.35 742.10
50.00 651.85 738.91
50.00 652.27 686.37
50.00 652.31 669.70
50.00 652.48 696.87
50.00 652.52 699.06
50.00 652.61 676.76
50.00 652.69 747.01
50.00 653.03 737.35
50.00 653.15 679.82
50.00 653.20 656.64
50.00 653.20 659.08
50.00 653.28 865.56
50.00 653.41 662.14
50.00 653.45 726.14
50.00 653.49 660.21
50.00 653.66 791.57
50.00 653.78 679.86
50.00 653.95 658.70
50.00 654.04 695.53
50.00 654.46 686.62
50.00 654.79 725.55
50.00 655.30 660.80
50.00 655.63 695.99
50.00 655.80 730.38
50.00 655.88 662.77
50.00 656.05 667.69
50.00 656.26 683.56
50.00 656.43 688.60
50.00 656.43 722.36
50.00 656.56 701.87
50.00 656.56 760.45
50.00 656.93 684.78
50.00 656.93 760.70
50.00 657.06 667.56
50.00 657.10 677.85
50.00 657.31 681.46
50.00 657.31 711.36
50.00 657.31 734.37
50.00 657.35 681.17
50.00 657.82 693.34
50.00 657.86 702.96
50.00 657.86 711.02
50.00 657.98 707.03
50.00 658.11 937.00
50.00 658.15 666.55
50.00 658.28 718.96
50.00 658.32 661.93
50.00 658.40 671.63
50.00 658.45 801.10
50.00 658.57 886.52
50.00 658.74 673.48
50.00 659.03 707.92
50.00 659.12 728.54
50.00 659.16 671.97
50.00 659.20 686.79
50.00 659.24 662.39
50.00 659.50 891.64
50.00 659.54 684.99
50.00 659.79 684.19
50.00 659.79 713.21
50.00 659.96 712.58
50.00 660.00 738.24
50.00 660.04 695.82
50.00 660.17 685.87
50.00 660.21 708.84
50.00 660.42 696.54
50.00 660.50 676.80
50.00 660.59 683.14
50.00 660.59 704.30
50.00 661.01 666.72
50.00 661.09 698.76
50.00 661.09 713.67
50.00 661.47 685.28
50.00 661.55 710.52
50.00 661.72 846.04
50.00 661.81 667.31
50.00 661.81 670.71
50.00 662.06 702.58
50.00 662.10 733.45
50.00 662.18 691.50
50.00 662.27 850.99
50.00 662.35 720.68
50.00 662.35 731.39
50.00 662.39 710.39
50.00 662.48 707.20
50.00 662.48 716.78
50.00 662.48 838.18
50.00 662.77 690.36
50.00 662.90 919.82
50.00 662.98 686.25
50.00 663.07 713.75
50.00 663.15 851.41
50.00 663.19 771.03
50.00 663.32 705.19
50.00 663.49 667.81
50.00 663.99 751.55
50.00 664.07 668.27
50.00 664.12 673.73
50.00 664.20 832.22
50.00 664.41 713.25
50.00 664.58 677.47
50.00 664.83 728.91
50.00 664.87 779.77
50.00 664.91 741.26
50.00 665.00 704.01
50.00 665.33 688.98
50.00 665.42 695.32
50.00 665.50 676.50
50.00 665.71 669.03
50.00 666.22 687.59
50.00 666.47 670.67
50.00 666.59 784.09
50.00 666.64 681.29
50.00 666.68 723.16
50.00 667.06 691.96
50.00 667.10 695.57
50.00 667.31 721.02
50.00 667.94 754.78
50.00 668.02 676.38
50.00 668.02 719.97
50.00 668.27 734.25
50.00 668.61 717.41
50.00 668.73 688.39
50.00 668.94 681.04
50.00 669.11 672.77
50.00 669.41 848.39
50.00 669.45 793.59
50.00 669.49 674.19
50.00 669.49 739.12
50.00 669.53 701.62
50.00 669.83 843.10
50.00 669.87 689.48
50.00 669.95 715.52
50.00 670.08 717.41
50.00 670.29 791.32
50.00 670.54 703.21
50.00 670.58 671.76
50.00 670.75 680.20
50.00 670.75 734.08
50.00 670.92 787.50
50.00 671.09 689.35
50.00 671.21 684.82
50.00 671.42 672.26
50.00 671.63 706.57
50.00 671.72 803.79
50.00 672.05 741.01
50.00 672.05 819.92
50.00 672.09 713.42
50.00 672.22 721.94
50.00 672.43 717.78
50.00 672.64 794.30
50.00 672.81 778.05
50.00 672.89 683.35
50.00 673.56 697.42
50.00 673.61 683.77
50.00 673.61 894.42
50.00 673.77 774.69
50.00 673.82 734.58
50.00 673.90 716.40
50.00 673.90 809.04
50.00 674.07 681.21
50.00 674.15 795.10
50.00 674.57 791.70
50.00 675.12 675.66
50.00 675.16 849.31
50.00 675.20 684.82
50.00 675.20 722.19
50.00 675.41 690.99
50.00 675.75 741.97
50.00 675.79 786.15
50.00 676.04 794.34
50.00 676.04 795.43
50.00 676.59 851.41
50.00 677.01 841.92
50.00 677.05 685.53
50.00 677.34 687.38
50.00 677.51 696.66
50.00 677.64 737.19
50.00 677.76 766.83
50.00 677.85 704.43
50.00 678.14 836.34
50.00 678.52 821.09
50.00 678.73 706.15
50.00 679.02 826.26
50.00 679.23 726.35
50.00 679.70 738.15
50.00 679.70 800.89
50.00 680.07 712.62
50.00 680.07 984.70
50.00 680.12 705.86
50.00 680.33 759.11
50.00 680.41 697.88
50.00 680.41 732.44
50.00 680.45 783.09
50.00 680.49 1039.09
50.00 680.54 709.81
50.00 680.66 702.41
50.00 680.66 724.13
50.00 680.75 721.48
50.00 681.04 697.67
50.00 681.21 719.04
50.00 681.29 955.52
50.00 681.50 725.05
50.00 681.63 694.56
50.00 681.63 755.62
50.00 681.67 685.41
50.00 681.75 915.20
50.00 682.09 878.08
50.00 682.17 710.81
50.00 682.22 711.95
50.00 682.34 774.10
50.00 682.51 706.36
50.00 682.55 814.58
50.00 682.59 707.03
50.00 682.68 742.77
50.00 682.76 685.11
50.00 683.56 719.21
50.00 683.64 762.85
50.00 683.77 685.07
50.00 684.06 789.43
50.00 684.15 803.66
50.00 684.23 734.50
50.00 684.40 717.11
50.00 684.40 733.66
50.00 684.40 804.92
50.00 684.57 733.37
50.00 684.57 787.41
50.00 684.94 725.85
50.00 685.11 732.99
50.00 686.12 761.96
50.00 686.16 748.78
50.00 686.33 802.03
50.00 686.41 726.18
50.00 686.83 720.30
50.00 686.88 740.67
50.00 687.17 881.61
50.00 687.21 820.63
50.00 687.42 720.68
50.00 687.51 688.30
50.00 687.55 692.80
50.00 687.72 712.41
50.00 687.93 688.22
50.00 688.01 712.45
50.00 688.05 784.26
50.00 688.35 702.71
50.00 688.39 745.88
50.00 688.51 706.28
50.00 688.56 718.37
50.00 688.77 692.63
50.00 688.81 744.03
50.00 688.98 689.31
50.00 689.23 835.79
50.00 689.31 797.87
50.00 689.56 775.19
50.00 689.69 719.88
50.00 689.77 702.54
50.00 689.98 753.73
50.00 689.98 845.53
50.00 690.15 733.24
50.00 690.15 739.58
50.00 690.32 712.87
50.00 690.32 716.06
50.00 690.53 786.53
50.00 690.66 740.42
50.00 690.91 801.82
50.00 691.37 750.67
50.00 691.96 812.44
50.00 692.08 726.31
50.00 692.21 701.83
50.00 692.71 711.19
50.00 692.80 756.46
50.00 692.97 703.93
50.00 693.30 754.40
50.00 693.55 738.19
50.00 693.55 747.06
50.00 693.60 755.62
50.00 693.76 703.93
50.00 693.93 843.73
50.00 694.56 734.12
50.00 694.73 717.36
50.00 694.73 725.60
50.00 694.77 799.21
50.00 694.90 745.92
50.00 694.98 880.47
50.00 695.07 708.17
50.00 695.19 698.51
50.00 695.53 714.26
50.00 695.70 716.19
50.00 695.70 847.84
50.00 695.86 702.25
50.00 695.86 711.11
50.00 696.28 702.71
50.00 696.28 765.41
50.00 696.49 702.75
50.00 696.66 763.22
50.00 696.70 854.69
50.00 696.87 707.83
50.00 696.96 703.51
50.00 697.25 717.11
50.00 697.38 716.32
50.00 697.42 697.88
50.00 697.46 707.66
50.00 697.46 712.03
50.00 697.67 804.25
50.00 697.75 743.53
50.00 697.75 749.24
50.00 698.13 720.47
50.00 698.30 727.19
50.00 698.76 738.61
50.00 698.89 811.77
50.00 699.06 715.64
50.00 699.14 902.98
50.00 699.48 707.79
50.00 699.52 765.95
50.00 699.81 740.76
50.00 699.81 769.35
50.00 699.85 745.96
50.00 700.15 741.97
50.00 700.36 725.05
50.00 700.40 774.69
50.00 700.44 726.27
50.00 700.48 702.41
50.00 700.57 719.13
50.00 700.57 770.66
50.00 700.95 775.15
50.00 701.11 788.17
50.00 701.15 756.63
50.00 701.83 765.58
50.00 702.08 752.98
50.00 702.33 725.97
50.00 702.62 749.20
50.00 703.00 718.58
50.00 703.21 836.25
50.00 703.30 710.56
50.00 703.38 822.98
50.00 703.55 731.01
50.00 703.59 758.86
50.00 703.67 715.77
50.00 703.80 721.56
50.00 703.84 728.58
50.00 704.39 717.57
50.00 704.39 784.68
50.00 704.68 833.90
50.00 704.72 705.48
50.00 705.02 802.32
50.00 705.44 755.79
50.00 705.61 787.37
50.00 705.61 816.77
50.00 705.73 711.23
50.00 705.82 717.57
50.00 705.98 715.64
50.00 706.19 713.46
50.00 706.19 844.06
50.00 706.36 772.00
50.00 706.45 863.09
50.00 706.61 730.22
50.00 707.03 737.61
50.00 707.29 761.50
50.00 707.54 708.34
50.00 707.66 728.62
50.00 707.79 800.22
50.00 707.92 912.52
50.00 708.04 753.69
50.00 709.01 765.95
50.00 709.26 877.37
50.00 709.47 722.61
50.00 709.55 741.64
50.00 709.72 714.01
50.00 710.10 852.67
50.00 710.14 724.29
50.00 710.18 741.30
50.00 710.23 716.53
50.00 710.27 766.67
50.00 710.48 849.61
50.00 710.52 763.77
50.00 710.77 927.26
50.00 710.86 723.54
50.00 710.90 861.37
50.00 710.98 722.49
50.00 711.07 750.25
50.00 711.07 757.93
50.00 711.19 834.24
50.00 711.61 717.07
50.00 711.65 768.22
50.00 711.70 784.30
50.00 711.74 799.55
50.00 711.91 734.58
50.00 711.99 775.78
50.00 712.07 734.16
50.00 712.24 767.25
50.00 712.37 735.34
50.00 712.37 744.49
50.00 712.45 813.24
50.00 712.58 742.60
50.00 712.66 748.40
50.00 712.66 809.08
50.00 712.70 717.78
50.00 713.17 871.19
50.00 713.29 832.39
50.00 713.50 766.20
50.00 713.84 803.20
50.00 713.96 715.73
50.00 714.26 722.53
50.00 714.26 824.37
50.00 714.26 847.55
50.00 714.38 715.14
50.00 714.38 807.44
50.00 714.47 809.38
50.00 714.55 748.95
50.00 714.85 827.94
50.00 715.01 822.44
50.00 716.02 785.19
50.00 716.27 864.22
50.00 716.40 867.33
50.00 716.53 930.78
50.00 716.61 907.64
50.00 717.16 733.87
50.00 717.16 778.38
50.00 717.24 899.92
50.00 717.32 805.34
50.00 717.45 765.37
50.00 717.62 719.67
50.00 717.83 766.50
50.00 717.91 741.01
50.00 717.91 857.50
50.00 718.50 801.86
50.00 719.09 834.11
50.00 719.25 756.29
50.00 719.30 728.07
50.00 719.38 1113.00
50.00 719.88 763.14
50.00 720.18 790.73
50.00 720.64 796.36
50.00 720.68 741.26
50.00 720.89 914.07
50.00 721.06 928.89
50.00 721.27 728.03
50.00 721.40 806.90
50.00 721.69 805.34
50.00 722.07 728.03
50.00 722.32 862.29
50.00 722.95 728.07
50.00 722.99 749.32
50.00 723.12 744.66
50.00 723.58 825.59
50.00 723.62 761.21
50.00 723.83 749.62
50.00 723.87 808.16
50.00 724.25 746.34
50.00 724.46 761.08
50.00 724.92 815.13
50.00 725.09 742.14
50.00 725.18 818.15
50.00 725.51 741.18
50.00 725.72 779.90
50.00 725.85 794.01
50.00 725.97 734.25
50.00 726.14 793.67
50.00 726.56 927.00
50.00 726.81 804.50
50.00 726.94 922.51
50.00 727.11 800.77
50.00 727.23 831.72
50.00 727.28 751.25
50.00 727.32 767.30
50.00 727.36 764.23
50.00 727.40 766.92
50.00 727.40 808.83
50.00 727.70 757.01
50.00 727.70 844.15
50.00 727.91 818.70
50.00 728.03 887.57
50.00 728.33 778.89
50.00 728.75 798.79
50.00 728.75 817.61
50.00 729.17 740.13
50.00 729.21 757.51
50.00 729.59 731.81
50.00 729.80 809.88
50.00 729.84 921.84
50.00 730.22 775.91
50.00 730.22 787.66
50.00 730.43 746.64
50.00 730.43 771.33
50.00 730.68 760.96
50.00 731.01 740.88
50.00 731.06 815.21
50.00 731.43 738.07
50.00 731.43 782.16
50.00 731.52 739.12
50.00 731.52 784.30
50.00 731.60 939.94
50.00 731.73 817.48
50.00 732.19 879.68
50.00 732.27 740.04
50.00 732.36 784.64
50.00 732.53 738.40
50.00 732.78 778.38
50.00 732.78 870.14
50.00 733.07 852.67
50.00 733.83 881.31
50.00 733.87 880.68
50.00 734.08 766.33
50.00 734.46 885.60
50.00 734.58 734.83
50.00 734.67 785.73
50.00 734.92 735.97
50.00 735.04 769.90
50.00 735.30 891.90
50.00 735.34 784.77
50.00 735.42 761.38
50.00 735.93 922.93
50.00 736.35 745.08
50.00 736.51 783.17
50.00 736.60 748.61
50.00 736.64 748.65
50.00 736.93 832.72
50.00 737.23 737.31
50.00 737.27 797.58
50.00 737.44 824.41
50.00 738.11 791.86
50.00 738.19 817.19
50.00 738.24 745.42
50.00 738.53 749.11
50.00 739.16 797.74
50.00 739.20 773.05
50.00 739.24 867.29
50.00 739.45 805.26
50.00 739.75 950.77
50.00 739.83 881.31
50.00 739.87 749.49
50.00 739.96 890.51
50.00 740.63 800.30
50.00 740.76 855.95
50.00 741.05 788.67
50.00 741.51 892.57
50.00 741.55 815.13
50.00 741.89 756.29
50.00 742.48 796.78
50.00 742.65 848.77
50.00 743.57 793.25
50.00 743.70 891.31
50.00 743.78 983.49
50.00 743.99 813.11
50.00 744.33 768.93
50.00 744.37 878.54
50.00 744.41 749.53
50.00 745.00 801.56
50.00 745.04 777.96
50.00 745.08 793.59
50.00 745.25 758.06
50.00 745.33 772.04
50.00 745.50 765.74
50.00 745.71 1050.85
50.00 746.05 832.68
50.00 746.17 859.90
50.00 746.34 796.90
50.00 746.47 757.22
50.00 746.68 751.09
50.00 746.97 774.31
50.00 747.27 789.81
50.00 747.48 753.10
50.00 748.06 762.76
50.00 748.11 798.08
50.00 748.15 815.30
50.00 748.19 890.34
50.00 748.44 792.12
50.00 748.48 760.41
50.00 748.65 850.53
50.00 748.65 860.40
50.00 748.78 774.90
50.00 748.99 825.38
50.00 749.24 768.93
50.00 749.79 800.68
50.00 750.12 773.13
50.00 750.20 777.80
50.00 750.67 757.81
50.00 750.83 782.21
50.00 750.88 924.74
50.00 751.63 857.54
50.00 752.43 814.67
50.00 752.60 782.96
50.00 753.19 753.90
50.00 753.48 758.86
50.00 753.94 802.28
50.00 754.36 788.55
50.00 754.49 874.97
50.00 755.16 790.69
50.00 755.33 889.71
50.00 755.37 769.35
50.00 755.45 816.51
50.00 755.45 823.44
50.00 755.66 799.97
50.00 755.87 772.97
50.00 756.08 953.80
50.00 756.13 773.81
50.00 756.29 935.15
50.00 756.46 757.26
50.00 756.63 769.52
50.00 756.63 780.27
50.00 756.76 845.62
50.00 757.13 804.13
50.00 757.51 773.47
50.00 757.76 937.96
50.00 758.23 1024.77
50.00 758.48 797.03
50.00 758.52 810.34
50.00 758.56 784.93
50.00 758.69 759.78
50.00 758.73 773.93
50.00 758.90 768.77
50.00 759.53 760.12
50.00 759.53 764.11
50.00 759.70 884.71
50.00 759.99 876.86
50.00 760.58 766.62
50.00 761.17 766.33
50.00 761.42 771.87
50.00 761.42 899.62
50.00 761.42 973.70
50.00 762.22 769.69
50.00 762.38 939.81
50.00 762.43 864.05
50.00 762.47 823.44
50.00 762.64 860.48
50.00 763.81 767.59
50.00 764.11 881.56
50.00 764.36 825.92
50.00 764.69 836.46
50.00 765.49 782.00
50.00 766.08 940.86
50.00 767.00 785.19
50.00 768.22 770.07
50.00 768.35 916.67
50.00 768.43 802.78
50.00 768.56 835.33
50.00 768.56 1011.79
50.00 768.93 816.22
50.00 769.19 919.49
50.00 769.31 786.32
50.00 769.40 789.72
50.00 769.44 837.22
50.00 769.82 803.29
50.00 769.90 826.01
50.00 769.94 815.30
50.00 770.28 784.43
50.00 770.95 783.97
50.00 771.29 883.16
50.00 771.54 772.13
50.00 771.79 838.94
50.00 772.13 813.03
50.00 772.59 775.40
50.00 773.05 812.40
50.00 773.09 790.44
50.00 773.13 785.10
50.00 773.55 789.47
50.00 773.64 784.93
50.00 773.81 779.90
50.00 774.44 801.44
50.00 774.65 826.72
50.00 774.94 780.78
50.00 775.02 867.75
50.00 775.23 829.45
50.00 775.28 776.70
50.00 775.40 825.75
50.00 775.49 836.04
50.00 775.65 834.74
50.00 775.78 1000.16
50.00 776.28 883.58
50.00 776.41 792.37
50.00 776.58 821.01
50.00 776.62 779.73
50.00 777.54 821.01
50.00 778.26 1218.74
50.00 778.34 914.19
50.00 778.97 805.13
50.00 779.10 811.85
50.00 779.14 923.81
50.00 779.27 851.66
50.00 779.31 792.62
50.00 779.43 919.07
50.00 779.98 902.60
50.00 780.19 891.18
50.00 780.65 804.59
50.00 781.24 866.99
50.00 781.28 1012.08
50.00 781.45 895.76
50.00 781.87 788.84
50.00 783.04 865.10
50.00 783.09 784.01
50.00 783.13 831.63
50.00 783.21 815.76
50.00 783.46 785.52
50.00 783.46 897.02
50.00 784.05 881.19
50.00 784.98 786.61
50.00 785.06 786.11
50.00 785.06 812.82
50.00 785.14 789.13
50.00 785.48 805.01
50.00 785.52 786.19
50.00 785.65 888.24
50.00 786.45 844.32
50.00 786.57 817.86
50.00 786.78 897.27
50.00 786.91 789.81
50.00 786.91 897.40
50.00 787.54 799.09
50.00 787.92 853.81
50.00 788.04 987.14
50.00 788.63 807.95
50.00 788.71 801.73
50.00 788.88 816.14
50.00 788.88 860.15
50.00 789.30 852.59
50.00 790.02 820.42
50.00 790.27 973.41
50.00 790.56 842.47
50.00 790.73 810.01
50.00 792.16 870.65
50.00 792.28 856.75
50.00 792.28 894.33
50.00 792.87 917.81
50.00 793.08 867.45
50.00 793.21 822.90
50.00 793.84 920.37
50.00 794.30 824.24
50.00 794.43 848.51
50.00 794.68 797.07
50.00 794.76 838.98
50.00 794.97 819.33
50.00 795.18 863.72
50.00 795.18 890.17
50.00 795.90 841.29
50.00 796.90 819.41
50.00 797.16 884.63
50.00 797.32 879.09
50.00 797.74 812.69
50.00 798.00 1179.10
50.00 798.16 801.23
50.00 798.63 871.91
50.00 798.75 819.29
50.00 798.96 808.79
50.00 798.96 882.07
50.00 799.17 935.70
50.00 799.42 827.85
50.00 799.59 950.98
50.00 799.80 802.66
50.00 799.80 808.20
50.00 799.88 964.76
50.00 800.09 896.22
50.00 800.43 813.28
50.00 800.68 820.25
50.00 800.72 809.84
50.00 800.72 828.44
50.00 800.77 810.68
50.00 800.77 1046.10
50.00 801.23 809.42
50.00 801.31 869.64
50.00 802.57 812.53
50.00 803.12 809.21
50.00 803.71 851.16
50.00 803.92 883.24
50.00 803.96 899.03
50.00 804.29 1333.05
50.00 804.34 824.62
50.00 804.46 806.14
50.00 804.76 822.23
50.00 805.43 925.91
50.00 805.47 809.80
50.00 805.85 900.46
50.00 806.18 859.35
50.00 806.77 835.50
50.00 807.02 807.28
50.00 807.36 964.63
50.00 807.53 966.52
50.00 807.70 906.72
50.00 807.95 895.05
50.00 808.03 812.99
50.00 808.07 885.30
50.00 808.16 853.68
50.00 808.20 920.62
50.00 808.54 1052.82
50.00 808.87 828.65
50.00 809.04 822.18
50.00 809.12 815.84
50.00 809.21 868.34
50.00 809.50 848.47
50.00 809.84 828.36
50.00 810.01 814.67
50.00 810.01 815.04
50.00 810.47 897.19
50.00 810.55 876.78
50.00 810.68 842.01
50.00 811.06 818.03
50.00 811.60 832.30
50.00 813.41 1024.77
50.00 813.66 848.89
50.00 813.87 867.71
50.00 814.08 858.55
50.00 814.08 913.23
50.00 814.16 831.59
50.00 814.29 937.84
50.00 814.33 951.61
50.00 814.46 856.24
50.00 814.63 994.99
50.00 814.84 819.45
50.00 815.13 865.35
50.00 815.21 837.64
50.00 815.51 860.32
50.00 815.67 828.57
50.00 815.80 834.74
50.00 816.18 889.42
50.00 816.39 941.32
50.00 816.43 845.70
50.00 816.68 948.80
50.00 816.77 838.39
50.00 816.81 852.21
50.00 816.81 882.19
50.00 816.85 864.60
50.00 817.02 830.37
50.00 817.35 989.20
50.00 817.52 846.33
50.00 817.65 841.04
50.00 817.86 833.77
50.00 817.86 864.35
50.00 819.24 884.84
50.00 819.24 903.02
50.00 819.62 853.68
50.00 819.83 830.75
50.00 819.87 908.90
50.00 820.63 979.29
50.00 820.76 822.10
50.00 820.80 950.02
50.00 820.84 828.65
50.00 821.39 859.73
50.00 821.51 826.34
50.00 821.60 831.30
50.00 822.23 962.11
50.00 822.86 1061.85
50.00 823.53 959.09
50.00 823.95 939.94
50.00 823.99 975.76
50.00 824.91 832.26
50.00 825.25 833.94
50.00 825.96 946.99
50.00 826.09 897.14
50.00 827.01 908.86
50.00 827.06 855.99
50.00 827.10 837.81
50.00 827.10 850.36
50.00 827.14 913.14
50.00 827.35 877.62
50.00 827.56 829.66
50.00 829.53 837.81
50.00 829.62 845.62
50.00 830.29 941.66
50.00 830.58 963.24
50.00 830.75 844.23
50.00 831.17 918.81
50.00 831.51 835.62
50.00 831.88 895.80
50.00 832.30 999.19
50.00 832.64 940.32
50.00 832.85 1271.53
50.00 833.56 1000.87
50.00 833.77 848.51
50.00 833.86 843.73
50.00 833.90 848.98
50.00 834.03 835.96
50.00 834.49 869.85
50.00 834.87 882.53
50.00 834.95 930.49
50.00 834.99 1054.46
50.00 836.13 926.58
50.00 836.17 845.07
50.00 836.17 920.45
50.00 836.46 1114.80
50.00 836.67 838.94
50.00 836.71 941.70
50.00 837.26 848.43
50.00 837.26 916.38
50.00 837.34 1071.26
50.00 837.85 1060.67
50.00 837.93 976.68
50.00 839.15 951.53
50.00 839.53 842.22
50.00 839.57 861.24
50.00 839.74 913.02
50.00 840.16 921.46
50.00 840.45 871.49
50.00 841.17 1050.59
50.00 841.33 1015.91
50.00 841.59 849.06
50.00 841.88 866.87
50.00 841.92 872.79
50.00 842.97 916.29
50.00 843.10 865.48
50.00 843.10 1012.76
50.00 843.39 875.43
50.00 843.48 873.63
50.00 843.48 887.61
50.00 844.99 1013.39
50.00 845.53 896.22
50.00 845.70 864.01
50.00 845.70 899.45
50.00 846.21 879.09
50.00 847.09 865.44
50.00 847.47 895.34
50.00 848.05 903.36
50.00 848.14 955.01
50.00 848.14 1010.78
50.00 848.30 852.55
50.00 848.77 929.02
50.00 848.89 929.65
50.00 849.52 973.16
50.00 849.56 882.28
50.00 849.94 944.47
50.00 850.70 871.11
50.00 851.66 947.87
50.00 851.71 944.52
50.00 853.22 947.75
50.00 853.39 951.49
50.00 853.64 856.66
50.00 854.23 863.55
50.00 854.23 893.87
50.00 854.98 875.85
50.00 855.02 877.87
50.00 855.32 884.04
50.00 855.40 983.23
50.00 855.53 1129.17
50.00 856.12 859.18
50.00 856.12 929.27
50.00 856.12 1058.49
50.00 856.54 1404.61
50.00 856.70 887.65
50.00 856.91 873.46
50.00 857.12 1105.57
50.00 857.17 896.64
50.00 857.42 862.42
50.00 857.71 998.86
50.00 857.84 867.41
50.00 858.59 859.31
50.00 858.97 982.65
50.00 859.56 878.96
50.00 860.19 877.91
50.00 860.44 904.12
50.00 860.69 1051.27
50.00 861.07 868.92
50.00 861.24 934.98
50.00 861.45 910.79
50.00 861.87 915.29
50.00 862.00 877.95
50.00 862.21 1051.27
50.00 862.33 1030.14
50.00 862.37 920.49
50.00 862.54 902.39
50.00 863.21 865.23
50.00 863.84 1045.34
50.00 865.31 981.43
50.00 866.61 933.76
50.00 866.74 942.12
50.00 867.08 888.41
50.00 867.20 1029.97
50.00 867.92 969.67
50.00 868.55 955.56
50.00 868.55 967.57
50.00 868.88 910.12
50.00 868.88 982.35
50.00 869.09 885.22
50.00 869.89 882.28
50.00 870.18 1058.66
50.00 870.23 905.71
50.00 870.39 876.53
50.00 870.73 963.20
50.00 871.91 895.00
50.00 872.66 1042.24
50.00 873.59 916.00
50.00 873.63 1023.00
50.00 874.17 980.46
50.00 874.22 1034.34
50.00 874.38 975.59
50.00 874.47 1016.96
50.00 875.18 901.43
50.00 875.81 890.09
50.00 876.36 1247.93
50.00 876.48 898.66
50.00 876.69 1110.44
50.00 876.74 1070.96
50.00 877.11 895.47
50.00 877.32 1070.50
50.00 877.74 941.95
50.00 878.29 911.80
50.00 878.42 889.67
50.00 878.58 984.24
50.00 879.13 909.32
50.00 879.17 957.11
50.00 880.05 894.37
50.00 880.35 936.79
50.00 880.39 901.30
50.00 880.39 911.17
50.00 881.31 901.47
50.00 881.69 927.34
50.00 881.69 927.51
50.00 882.24 1108.38
50.00 882.87 923.56
50.00 882.95 890.05
50.00 883.20 996.67
50.00 883.24 888.28
50.00 883.58 966.65
50.00 884.50 892.23
50.00 884.71 946.49
50.00 884.76 999.82
50.00 884.80 885.22
50.00 884.80 917.18
50.00 885.01 997.43
50.00 885.60 923.98
50.00 885.76 912.56
50.00 886.02 909.83
50.00 887.44 927.30
50.00 888.37 899.58
50.00 888.79 915.71
50.00 888.91 1086.42
50.00 889.12 932.04
50.00 889.50 890.80
50.00 890.09 917.05
50.00 891.10 963.08
50.00 891.56 949.93
50.00 891.60 906.93
50.00 892.15 942.63
50.00 892.36 1047.19
50.00 893.11 981.01
50.00 893.37 1172.88
50.00 894.08 949.05
50.00 894.08 1074.36
50.00 895.05 905.54
50.00 896.89 972.95
50.00 896.93 914.70
50.00 896.93 1014.23
50.00 897.86 1025.19
50.00 898.91 1058.36
50.00 899.41 914.11
50.00 899.45 932.59
50.00 900.00 1011.29
50.00 900.67 1117.87
50.00 900.76 1010.11
50.00 900.84 1004.36
50.00 901.55 967.49
50.00 901.68 1008.18
50.00 902.56 925.66
50.00 902.86 972.27
50.00 904.03 972.06
50.00 905.67 920.49
50.00 905.75 1023.30
50.00 906.97 920.87
50.00 907.10 948.29
50.00 907.10 1537.94
50.00 907.73 919.44
50.00 908.32 954.68
50.00 912.10 1048.54
50.00 912.10 1056.68
50.00 912.47 928.05
50.00 913.23 970.97
50.00 913.56 980.46
50.00 914.19 1082.51
50.00 915.45 956.61
50.00 915.75 995.37
50.00 916.08 1061.60
50.00 916.76 928.89
50.00 917.05 921.80
50.00 918.06 1026.20
50.00 918.69 932.59
50.00 919.82 948.63
50.00 920.03 991.63
50.00 920.03 992.60
50.00 920.37 946.03
50.00 920.58 945.02
50.00 922.38 1006.92
50.00 923.69 1025.02
50.00 924.11 992.05
50.00 924.19 1115.06
50.00 924.40 1032.24
50.00 924.86 1029.39
50.00 924.95 1014.10
50.00 925.70 1020.15
50.00 926.84 931.66
50.00 927.05 1007.63
50.00 927.97 981.13
50.00 928.47 968.91
50.00 928.47 986.51
50.00 928.52 1051.85
50.00 928.68 936.79
50.00 929.56 940.15
50.00 929.56 971.77
50.00 929.56 1003.18
50.00 930.28 970.76
50.00 930.53 979.41
50.00 930.78 1117.03
50.00 933.26 936.28
50.00 933.64 1012.21
50.00 933.85 993.40
50.00 934.23 1045.01
50.00 934.39 1058.78
50.00 934.52 1508.59
50.00 935.23 986.09
50.00 935.78 993.36
50.00 936.03 1066.64
50.00 937.04 1139.71
50.00 937.25 959.72
50.00 939.06 958.37
50.00 939.27 996.00
50.00 939.31 944.47
50.00 939.43 1170.24
50.00 939.94 987.98
50.00 940.06 1004.40
50.00 941.03 967.44
50.00 941.28 1049.63
50.00 942.29 1023.00
50.00 942.50 968.07
50.00 943.26 1126.98
50.00 943.59 948.55
50.00 943.97 1092.67
50.00 944.47 1071.34
50.00 945.06 1170.32
50.00 945.15 1071.76
50.00 945.27 1144.20
50.00 946.11 1148.11
50.00 946.74 1058.62
50.00 946.74 1092.59
50.00 946.91 1051.14
50.00 948.04 1050.89
50.00 948.38 1139.08
50.00 949.01 981.60
50.00 949.26 968.70
50.00 949.30 1095.91
50.00 949.39 1141.47
50.00 949.64 1048.20
50.00 951.19 977.69
50.00 951.23 1010.07
50.00 951.91 1013.09
50.00 952.75 1121.40
50.00 953.33 1269.64
50.00 953.38 957.83
50.00 953.46 1004.48
50.00 954.13 1057.15
50.00 954.47 999.15
50.00 955.94 967.61
50.00 956.15 1042.11
50.00 957.37 1041.31
50.00 958.37 1020.23
50.00 958.37 1144.83
50.00 958.46 970.59
50.00 959.09 1051.27
50.00 959.55 1060.08
50.00 959.72 993.86
50.00 960.18 1093.93
50.00 960.47 1078.90
50.00 961.23 968.70
50.00 961.36 972.48
50.00 962.15 1007.63
50.00 962.19 1002.85
50.00 962.19 1109.81
50.00 962.32 1023.13
50.00 964.17 1029.34
50.00 965.13 1137.90
50.00 965.18 1089.52
50.00 966.48 1000.24
50.00 967.53 1370.59
50.00 967.74 974.46
50.00 969.25 1068.90
50.00 969.63 977.02
50.00 969.67 1069.41
50.00 969.75 1009.31
50.00 970.26 1202.74
50.00 970.26 1480.29
50.00 970.30 1019.18
50.00 971.10 989.16
50.00 972.57 1274.05
50.00 972.82 1068.99
50.00 972.90 1022.67
50.00 972.95 983.70
50.00 973.20 1093.26
50.00 973.32 1004.65
50.00 973.37 1046.39
50.00 973.41 994.11
50.00 973.53 1097.67
50.00 974.33 1018.30
50.00 974.50 1042.95
50.00 975.26 1102.67
50.00 975.93 978.53
50.00 976.22 1141.05
50.00 976.64 1201.27
50.00 976.98 1053.53
50.00 977.27 1103.42
50.00 977.78 1116.40
50.00 978.15 979.66
50.00 978.40 1018.43
50.00 978.99 1279.09
50.00 979.62 1076.00
50.00 979.79 1210.97
50.00 980.21 980.46
50.00 980.29 1040.05
50.00 980.63 1345.65
50.00 981.01 1116.95
50.00 981.13 985.38
50.00 982.48 1011.87
50.00 982.65 1063.23
50.00 982.81 1023.80
50.00 983.07 1019.10
50.00 983.11 1340.78
50.00 983.19 1080.91
50.00 983.23 1027.79
50.00 983.49 1017.96
50.00 983.74 1732.72
50.00 983.91 994.40
50.00 985.59 1121.10
50.00 985.84 1023.00
50.00 986.09 1127.70
50.00 986.72 993.90
50.00 986.89 1002.72
50.00 987.85 1110.10
50.00 989.87 1167.00
50.00 990.42 1125.55
50.00 990.67 1015.07
50.00 990.79 1004.53
50.00 991.26 1213.37
50.00 992.22 1188.13
50.00 993.23 997.47
50.00 994.03 1071.17
50.00 995.20 1005.24
50.00 996.34 1012.13
50.00 996.59 1013.51
50.00 996.59 1040.56
50.00 996.92 1012.80
50.00 997.01 1209.96
50.00 997.81 1024.26
50.00 998.10 1084.15
50.00 999.02 1009.61
50.00 999.61 1014.65
50.00 1000.87 1190.35
50.00 1002.26 1005.20
50.00 1002.30 1007.89
50.00 1002.51 1108.42
50.00 1004.23 1114.97
50.00 1005.53 1053.37
50.00 1005.79 1071.26
50.00 1005.79 2231.99
50.00 1006.00 1119.17
50.00 1007.30 1150.84
50.00 1007.63 1109.43
50.00 1009.15 1142.77
50.00 1010.49 1110.73
50.00 1011.75 1052.78
50.00 1011.75 1226.17
50.00 1012.84 1023.80
50.00 1012.88 1062.06
50.00 1013.64 1035.85
50.00 1014.10 1119.59
50.00 1014.23 1177.88
50.00 1014.81 1127.40
50.00 1015.02 1017.88
50.00 1015.74 1213.03
50.00 1016.66 1196.19
50.00 1016.96 1078.18
50.00 1017.42 1097.42
50.00 1017.63 1042.87
50.00 1017.67 1127.07
50.00 1018.30 1027.33
50.00 1018.47 1057.78
50.00 1019.90 1069.20
50.00 1019.90 1140.92
50.00 1020.15 1048.41
50.00 1020.78 1072.94
50.00 1021.11 1028.29
50.00 1021.37 1100.95
50.00 1021.53 1155.67
50.00 1023.38 1064.41
50.00 1024.64 1176.87
50.00 1024.81 1081.80
50.00 1026.03 1043.83
50.00 1026.36 1077.30
50.00 1027.20 1111.23
50.00 1027.41 1286.52
50.00 1027.50 1047.91
50.00 1028.08 1142.94
50.00 1028.55 1052.11
50.00 1029.39 1034.59
50.00 1031.91 1122.74
50.00 1032.12 1137.52
50.00 1033.71 1038.42
50.00 1034.38 1040.05
50.00 1034.38 1138.07
50.00 1034.72 1209.29
50.00 1035.10 1065.08
50.00 1035.35 1869.79
50.00 1035.73 1067.14
50.00 1035.81 1204.51
50.00 1038.25 1057.48
50.00 1038.37 1217.15
50.00 1039.05 1067.27
50.00 1039.13 2228.21
50.00 1039.51 1312.68
50.00 1039.76 1054.67
50.00 1040.05 1065.50
50.00 1040.22 1102.25
50.00 1040.85 1169.02
50.00 1040.98 1042.03
50.00 1041.31 1150.96
50.00 1042.45 1083.85
50.00 1042.74 1141.01
50.00 1043.08 1102.96
50.00 1043.20 1353.25
50.00 1043.24 1075.50
50.00 1043.58 1064.91
50.00 1045.85 1102.12
50.00 1047.91 1612.02
50.00 1050.89 1081.38
50.00 1051.94 1290.17
50.00 1052.11 1058.49
50.00 1052.19 1114.59
50.00 1052.48 1189.68
50.00 1053.49 1105.94
50.00 1054.96 1255.82
50.00 1055.05 1169.94
50.00 1055.63 1136.81
50.00 1055.72 1064.70
50.00 1056.47 1079.40
50.00 1056.52 1060.17
50.00 1056.89 2171.18
50.00 1058.57 1189.01
50.00 1058.83 1313.86
50.00 1058.95 1134.88
50.00 1059.08 1212.11
50.00 1059.54 1098.85
50.00 1059.66 1105.44
50.00 1059.79 1077.97
50.00 1060.00 1297.27
50.00 1060.08 1109.26
50.00 1060.55 1195.77
50.00 1060.88 1206.39
50.00 1061.18 1095.23
50.00 1061.64 1116.74
50.00 1061.97 1114.47
50.00 1062.06 1715.88
50.00 1062.94 1261.32
50.00 1063.19 1169.48
50.00 1063.19 1204.76
50.00 1064.20 1084.02
50.00 1066.01 1097.84
50.00 1066.09 1125.01
50.00 1066.85 1109.13
50.00 1066.93 1089.02
50.00 1067.06 2384.06
50.00 1067.14 1156.09
50.00 1067.14 1186.53
50.00 1067.31 1102.71
50.00 1068.27 1182.16
50.00 1068.53 1764.13
50.00 1068.95 1134.92
50.00 1069.28 1078.65
50.00 1072.94 1103.21
50.00 1073.78 1093.01
50.00 1074.41 1086.63
50.00 1075.29 1113.96
50.00 1075.50 1078.77
50.00 1077.13 1094.23
50.00 1077.64 1186.78
50.00 1078.27 1101.37
50.00 1078.27 1131.64
50.00 1078.31 1115.31
50.00 1078.73 1151.93
50.00 1078.81 1186.99
50.00 1079.57 1136.39
50.00 1080.20 1629.24
50.00 1080.24 1172.25
50.00 1080.79 1092.84
50.00 1081.67 1090.45
50.00 1081.67 1133.49
50.00 1082.80 1183.55
50.00 1084.02 1249.40
50.00 1084.32 1164.02
50.00 1084.86 1212.23
50.00 1084.99 1085.11
50.00 1085.53 1101.20
50.00 1085.70 1086.63
50.00 1085.79 1138.78
50.00 1086.67 1156.63
50.00 1087.93 1277.11
50.00 1088.47 1999.97
50.00 1088.60 1119.80
50.00 1089.86 1155.88
50.00 1089.94 1107.33
50.00 1090.03 2267.48
50.00 1090.62 1126.56
50.00 1090.62 1301.77
50.00 1090.83 1217.57
50.00 1091.04 1265.99
50.00 1091.37 1122.28
50.00 1091.67 1225.59
50.00 1091.71 1165.87
50.00 1093.22 1118.33
50.00 1094.56 1148.32
50.00 1094.81 1243.39
50.00 1095.61 1097.17
50.00 1095.95 1101.37
50.00 1096.33 1245.45
50.00 1097.80 1182.42
50.00 1097.96 1239.70
50.00 1098.17 1153.52
50.00 1098.76 1121.23
50.00 1099.31 1187.83
50.00 1100.48 1701.81
50.00 1100.53 1320.91
50.00 1101.49 1212.95
50.00 1101.79 1152.73
50.00 1102.42 1168.35
50.00 1103.34 1117.07
50.00 1103.47 1232.22
50.00 1103.68 1135.97
50.00 1104.81 1112.70
50.00 1105.23 1131.69
50.00 1106.32 1333.14
50.00 1108.25 2030.71
50.00 1109.76 1279.97
50.00 1110.18 1159.49
50.00 1111.65 1163.18
50.00 1112.45 2203.18
50.00 1112.49 1116.69
50.00 1112.79 1133.79
50.00 1112.79 1244.40
50.00 1112.79 1288.87
50.00 1113.04 1154.24
50.00 1113.25 1189.93
50.00 1113.46 1313.10
50.00 1113.67 1384.16
50.00 1113.71 1173.30
50.00 1114.30 1120.81
50.00 1115.73 1211.94
50.00 1116.11 1143.65
50.00 1116.82 1155.04
50.00 1117.03 1128.79
50.00 1118.50 1179.06
50.00 1118.63 1433.29
50.00 1120.98 1871.68
50.00 1121.61 1150.50
50.00 1122.15 1373.32
50.00 1122.28 1126.35
50.00 1123.41 1185.19
50.00 1123.67 1251.16
50.00 1123.75 1239.49
50.00 1124.42 1146.97
50.00 1124.84 2010.85
50.00 1125.85 1252.72
50.00 1125.93 1157.89
50.00 1127.70 1166.12
50.00 1129.00 1179.18
50.00 1129.71 1313.48
50.00 1130.34 2187.31
50.00 1130.93 1248.64
50.00 1132.27 1311.84
50.00 1133.20 1198.67
50.00 1133.74 1225.33
50.00 1134.67 1277.24
50.00 1135.80 2385.95
50.00 1137.48 1151.63
50.00 1137.52 1201.10
50.00 1139.20 1339.98
50.00 1141.85 1151.80
50.00 1141.93 1184.14
50.00 1141.97 1203.96
50.00 1142.31 1148.32
50.00 1142.86 1196.65
50.00 1143.61 1287.65
50.00 1145.84 1238.14
50.00 1145.96 1318.98
50.00 1147.81 1213.74
50.00 1147.94 1197.45
50.00 1148.57 1181.41
50.00 1149.53 1395.16
50.00 1151.93 1182.54
50.00 1152.85 1292.69
50.00 1155.33 1273.33
50.00 1156.72 1189.60
50.00 1157.39 1364.88
50.00 1157.64 1210.47
50.00 1158.77 1188.80
50.00 1159.28 1198.25
50.00 1160.20 1307.94
50.00 1160.45 1168.77
50.00 1163.27 1226.89
50.00 1163.35 1344.60
50.00 1163.43 1221.01
50.00 1166.42 1174.90
50.00 1167.13 1248.10
50.00 1168.31 1206.56
50.00 1169.15 1520.05
50.00 1171.16 1240.28
50.00 1171.29 1205.85
50.00 1172.30 1242.43
50.00 1172.42 1209.80
50.00 1173.47 1174.86
50.00 1173.68 1345.86
50.00 1174.02 1286.19
50.00 1174.31 1225.17
50.00 1174.52 1282.24
50.00 1175.11 1251.16
50.00 1175.57 1251.88
50.00 1176.79 1246.54
50.00 1177.08 1317.72
50.00 1179.56 1941.47
50.00 1179.98 1226.76
50.00 1180.19 1302.73
50.00 1180.23 1232.05
50.00 1181.11 1233.23
50.00 1181.24 1221.89
50.00 1184.10 1204.30
50.00 1184.73 1250.87
50.00 1185.44 1313.19
50.00 1186.03 1226.22
50.00 1186.32 1236.09
50.00 1186.91 1197.70
50.00 1186.91 1225.08
50.00 1186.99 2112.18
50.00 1188.17 1374.25
50.00 1188.55 1314.70
50.00 1192.33 1385.54
50.00 1192.62 1319.11
50.00 1196.57 1204.00
50.00 1196.65 1241.21
50.00 1196.99 1200.77
50.00 1198.12 1322.51
50.00 1198.37 1210.38
50.00 1200.56 1293.45
50.00 1203.37 1350.77
50.00 1204.21 1295.93
50.00 1205.35 1261.11
50.00 1205.72 1252.09
50.00 1205.97 1261.16
50.00 1207.74 1305.29
50.00 1208.37 1438.84
50.00 1209.12 1357.20
50.00 1209.84 1230.96
50.00 1210.13 1220.09
50.00 1210.43 1311.93
50.00 1212.44 1658.85
50.00 1212.65 1254.69
50.00 1214.33 1284.38
50.00 1215.17 1245.20
50.00 1218.57 1239.23
50.00 1218.74 1255.86
50.00 1220.04 1235.41
50.00 1222.69 1227.35
50.00 1223.49 1230.50
50.00 1223.49 1502.29
50.00 1224.66 1785.17
50.00 1224.70 1280.73
50.00 1225.80 1227.90
50.00 1225.80 1232.26
50.00 1226.09 1243.35
50.00 1227.18 1481.92
50.00 1227.22 1457.78
50.00 1227.31 1233.36
50.00 1228.27 1259.10
50.00 1229.62 1366.77
50.00 1230.63 1419.77
50.00 1231.51 1379.46
50.00 1233.06 1373.53
50.00 1233.40 1356.99
50.00 1234.07 1235.88
50.00 1234.45 1249.73
50.00 1235.71 1381.68
50.00 1235.96 1351.19
50.00 1236.04 1362.83
50.00 1236.13 1260.99
50.00 1236.46 1364.97
50.00 1240.83 1302.23
50.00 1241.42 1693.49
50.00 1242.59 1346.74
50.00 1242.80 1467.52
50.00 1243.85 1258.43
50.00 1244.36 1282.70
50.00 1245.53 1591.36
50.00 1245.95 1269.35
50.00 1247.72 1292.74
50.00 1248.43 1304.58
50.00 1249.02 1411.58
50.00 1252.00 1266.57
50.00 1253.05 1262.37
50.00 1253.26 1284.09
50.00 1256.91 1384.12
50.00 1257.88 2238.33
50.00 1260.61 1341.20
50.00 1261.70 1319.19
50.00 1262.79 1587.96
50.00 1264.31 1397.30
50.00 1264.43 1348.63
50.00 1264.81 1671.40
50.00 1266.11 1328.98
50.00 1266.49 1463.11
50.00 1266.91 1321.12
50.00 1267.62 1283.41
50.00 1269.35 1507.67
50.00 1269.77 1281.94
50.00 1270.23 1403.94
50.00 1272.24 1285.01
50.00 1279.30 1289.08
50.00 1279.63 1292.23
50.00 1279.76 1488.35
50.00 1281.52 1310.84
50.00 1283.25 1283.92
50.00 1284.17 1584.73
50.00 1285.18 1465.17
50.00 1286.40 1344.26
50.00 1286.69 1396.93
50.00 1287.28 1350.06
50.00 1287.32 1451.85
50.00 1287.36 1307.85
50.00 1287.49 1311.68
50.00 1288.70 1454.96
50.00 1289.17 1917.41
50.00 1290.59 1531.27
50.00 1292.86 1736.58
50.00 1295.72 1374.00
50.00 1295.72 1519.89
50.00 1297.36 1342.08
50.00 1297.61 1307.90
50.00 1298.74 1351.15
50.00 1299.20 1372.48
50.00 1299.71 1359.97
50.00 1301.72 1359.93
50.00 1304.37 1334.14
50.00 1307.14 1367.32
50.00 1307.73 1458.62
50.00 1310.67 1340.57
50.00 1313.48 1420.36
50.00 1316.67 1593.63
50.00 1317.22 1387.85
50.00 1318.19 1337.29
50.00 1318.86 1364.93
50.00 1320.41 1371.01
50.00 1320.79 1348.42
50.00 1321.29 1490.28
50.00 1322.01 1332.72
50.00 1322.43 1382.73
50.00 1322.64 1331.25
50.00 1324.53 1445.14
50.00 1330.20 1348.88
50.00 1332.17 1914.05
50.00 1335.91 1676.44
50.00 1337.25 1385.84
50.00 1337.54 1365.81
50.00 1339.27 1487.17
50.00 1339.56 1435.90
50.00 1339.64 1521.99
50.00 1339.64 1526.69
50.00 1339.90 1342.33
50.00 1340.36 1934.08
50.00 1344.10 1349.22
50.00 1344.31 1378.15
50.00 1346.49 1419.22
50.00 1351.03 1383.15
50.00 1352.12 1562.30
50.00 1355.48 1440.18
50.00 1358.00 1485.83
50.00 1358.42 1397.47
50.00 1363.20 1464.71
50.00 1363.37 1480.41
50.00 1369.38 1565.62
50.00 1373.24 1679.89
50.00 1375.72 1625.42
50.00 1376.64 1464.83
50.00 1378.07 1838.25
50.00 1378.57 1447.95
50.00 1379.04 1429.68
50.00 1379.33 1383.15
50.00 1381.64 1402.93
50.00 1385.50 1423.00
50.00 1385.63 1489.15
50.00 1386.30 1428.97
50.00 1387.69 1480.96
50.00 1388.82 1433.55
50.00 1390.54 1515.23
50.00 1391.17 1392.81
50.00 1391.30 1500.27
50.00 1392.64 1441.48
50.00 1396.34 1418.17
50.00 1396.38 1784.58
50.00 1399.36 1426.07
50.00 1401.54 1635.62
50.00 1401.96 1450.72
50.00 1401.96 1456.52
50.00 1403.06 1421.16
50.00 1405.41 1938.11
50.00 1407.47 1669.18
50.00 1407.93 1420.06
50.00 1409.36 1527.70
50.00 1416.66 1616.89
50.00 1417.92 1444.09
50.00 1419.27 1420.02
50.00 1422.25 1509.43
50.00 1424.89 1453.24
50.00 1425.02 1451.73
50.00 1428.17 1494.94
50.00 1428.46 1512.37
50.00 1429.47 1474.11
50.00 1433.17 1609.97
50.00 1433.46 1439.00
50.00 1435.14 1623.95
50.00 1438.42 1554.99
50.00 1439.05 1645.37
50.00 1440.31 1503.30
50.00 1443.41 1600.26
50.00 1443.71 1460.51
50.00 1443.75 1558.77
50.00 1445.93 1458.62
50.00 1446.35 1646.12
50.00 1446.73 1567.80
50.00 1447.28 1500.82
50.00 1447.49 1470.88
50.00 1448.58 1452.65
50.00 1449.04 1486.96
50.00 1454.21 1479.49
50.00 1455.63 1705.88
50.00 1456.14 1677.03
50.00 1457.02 1468.82
50.00 1458.41 1467.39
50.00 1462.23 1472.73
50.00 1463.87 1549.28
50.00 1467.01 1477.22
50.00 1469.45 1525.43
50.00 1471.93 1473.06
50.00 1475.08 1501.70
50.00 1476.84 1521.94
50.00 1478.31 1580.65
50.00 1481.59 1572.13
50.00 1482.13 1488.22
50.00 1487.34 1596.44
50.00 1495.61 1761.36
50.00 1495.66 1630.29
50.00 1496.37 1559.45
50.00 1498.51 1639.40
50.00 1500.02 1636.38
50.00 1500.11 1515.06
50.00 1501.79 1527.87
50.00 1503.97 1532.40
50.00 1505.44 1519.59
50.00 1508.21 1539.67
50.00 1509.60 1805.20
50.00 1510.23 1565.83
50.00 1513.59 1641.38
50.00 1513.71 1582.08
50.00 1514.34 1516.99
50.00 1515.56 1538.32
50.00 1517.07 1528.45
50.00 1517.32 1626.43
50.00 1521.61 1676.07
50.00 1522.28 1566.84
50.00 1525.43 1528.03
50.00 1529.25 1565.49
50.00 1529.34 1615.17
50.00 1541.09 1564.11
50.00 1545.13 1684.59
50.00 1546.22 1548.95
50.00 1548.82 1745.15
50.00 1565.16 1667.62
50.00 1567.47 1659.18
50.00 1571.25 1680.35
50.00 1579.02 1709.33
50.00 1580.40 2342.40
50.00 1581.49 1663.63
50.00 1593.25 1635.79
50.00 1595.52 1617.52
50.00 1600.26 1635.04
50.00 1610.26 1722.30
50.00 1612.86 2159.51
50.00 1613.70 1758.25
50.00 1615.55 1814.19
50.00 1616.64 1658.05
50.00 1618.15 1808.52
50.00 1632.10 1680.43
50.00 1638.27 1821.03
50.00 1639.32 1644.57
50.00 1649.15 1669.43
50.00 1656.16 1834.26
50.00 1656.58 1809.10
50.00 1657.84 1796.51
50.00 1674.30 1906.24
50.00 1681.10 1712.85
50.00 1686.35 1701.05
50.00 1686.69 1986.79
50.00 1705.17 1781.85
50.00 1706.60 1785.00
50.00 1708.40 1748.59
50.00 1712.14 1921.27
50.00 1712.39 1762.62
50.00 1715.04 1841.19
50.00 1745.94 1856.94
50.00 1753.25 1834.51
50.00 1761.78 1898.34
50.00 1773.03 1789.49
50.00 1793.65 1847.70
50.00 1797.64 1829.18
50.00 1824.98 1868.23
50.00 1851.27 1915.65
50.00 1854.29 2102.86
50.00 1897.42 2023.03
50.00 1919.72 2067.50
50.00 1921.11 1990.65
50.00 1932.15 1999.59
50.00 1933.20 1942.35
50.00 1968.64 1987.75
50.00 1998.50 2045.79
50.00 2078.25 2210.07


==> Data/Persistence_diagram_example_supplement.txt <==
0.08287231215125881456 0.08407463894953945416
0.09094830320183419636 0.09411895197340798547
0.09330795698177071773 0.10561580090657637920
0.09580628838024950189 0.10566748848240103964
0.10444886102259667848 0.10631393301628339065
0.11266578540577157352 0.11277529987050236016
0.11391492539521171079 0.12175791371479915970
0.11359275918912827008 0.12313693990511767606
0.11790228239998852555 0.12394655384423249045
0.11109247261821951491 0.12394655384423249045
0.11304886832894653348 0.12557106975561296847
0.12810727906266627940 0.12924695153761875388
0.11610749287480141845 0.12968146820379239381
0.11214560451566846222 0.13023739156719496557
0.12566713676742313766 0.13186671916357087242
0.09251946533555886754 0.13257014072281791961
0.13043855181679678279 0.13273715331361418679
0.12579714415304568687 0.13465930778936824330
0.12333847431278761875 0.13491893196390697396
0.12448732818331451067 0.13537535677182530036
0.13424254809587113368 0.14018625832260742103
0.12265094515085069038 0.14053957108591594305
0.12850636986935082273 0.14316050752630787857
0.12560775252755917997 0.14398574104061695467
0.12086016664605557513 0.14398574104061695467
0.13787836375789125354 0.14405908243954596015
0.11818885649288095319 0.14554076033189089490
0.13369820066546075910 0.14572102820331800377
0.13087027511364809906 0.14577620002943031396
0.13357754120273615528 0.14581708722311245707
0.14109387334559661542 0.14584279540631506222
0.14727227329687456181 0.15105909280527318739
0.14302762736806826083 0.15225294910316197750
0.11218025523624340634 0.15290575932570546480
0.13882318993210956970 0.15406753403607648112
0.11899639726830991970 0.15511088228863229022
0.14882910029039808641 0.15564957270566692760
0.15394365166552428925 0.15591079807375310406
0.14800416942869010217 0.15680060907727955133
0.12691759576514152763 0.15717008812883662139
0.13506710410252176224 0.15745446144213184891
0.14757247806876200302 0.15812509953944556274
0.15552653840657282291 0.15993228340759993444
0.13021950123163519852 0.16050455267533245141
0.14931872224725550868 0.16151957146685100297
0.15430926094815641814 0.16329776012681038178
0.16150601389358162918 0.16341249798590332110
0.12515388857302015002 0.16564833744589324560
0.13205752714573484874 0.16573900924720366690
0.15448731021379361050 0.16671694936732253667
0.14134225585750931353 0.16736105657037611549
0.15821902230391013400 0.16942804228940075428
0.15012709171770766137 0.16958364775398673818
0.13746819356690095915 0.17030733081425117326
0.15428477781816077319 0.17157602647568123699
0.15126436301523402128 0.17174181566778429220
0.13846637510133072424 0.17197832339771182419
0.17122766446267576046 0.17207665869617880250
0.16513415444757040262 0.17253066526710814088
0.17234846202141337890 0.17439547360969609446
0.17292100942141261366 0.17543423826514298325
0.17444101527006783403 0.17599254897102423190
0.17178379295185347564 0.17650603722125710049
0.16104869561153792312 0.17677651733432200865
0.15685674747988720412 0.17912343873513891790
0.16550554082020541014 0.17987817338897901798
0.16485559719910078402 0.18047155411356360921
0.17455084640238072158 0.18160006606191470002
0.15290888562595725264 0.18169998198191808503
0.16890640694773040309 0.18179382511575262193
0.17222641702920507556 0.18322440141459614416
0.15838932956704424027 0.18430638207977162457
0.18422257008725093086 0.18476085518026419408
0.13816604580323210705 0.18535561357340110678
0.18152380843421858647 0.18573745862498347581
0.17665878821601574411 0.18605071182983434763
0.17100640169535216706 0.18657116827044387120
0.16144326532179248401 0.18674206343755328508
0.17144688216469705644 0.18738033997443626077
0.18772837068874881350 0.18856173978734691588
0.17656777156868383449 0.19241962859401662289
0.17218380957656923003 0.19243172519027007539
0.17423118647899177303 0.19270238305580306148
0.17743713516657078078 0.19276770625186895325
0.19100814466497137434 0.19345292220117485393
0.16406497728999056007 0.19403009271607354891
0.16927679471429593616 0.19645247428610290719
0.18527774601898092111 0.19650812024854300009
0.19489339060560825767 0.19650812024854300009
0.16285037148730749368 0.19690307927149408584
0.19244194910952300281 0.19766197109649663588
0.15535145301243480365 0.19926973173885698110
0.16336869752118801657 0.19964680884361235558
0.19130452324435701095 0.20299494065483761340
0.19476126611355379370 0.20348366482275959122
0.18871790619888823004 0.20387794133998723978
0.17225957482060322290 0.20603427283308439755
0.13079305989430467516 0.20716409522347978278
0.18731961137188016253 0.20940600315887086813
0.20984624946061475326 0.21090901668844813655
0.19439105807985926355 0.21177582042412762542
0.15396535044414616511 0.21272549671028390117
0.18536979407211087723 0.21433545638069168016
0.16424114476668408291 0.21694531599176161696
0.19763865977955810682 0.21714306831863280922
0.16258320535065118317 0.21743516271947216367
0.21000349938559276231 0.21858865993503071024
0.21761881038456062920 0.21868344895347510692
0.20127202271840974324 0.21958766508550114915
0.18809580004700443556 0.22116780360549431750
0.22065764808217661064 0.22154065327059821455
0.21491994452511517522 0.22193152532302598545
0.17034602658070169268 0.22306103952650566113
0.14178149313260021702 0.22320105229347478315
0.21332555958963306253 0.22494444267784605151
0.16893768927795280166 0.22640797146063884604
0.20972452093206564450 0.22658926363768619461
0.16159042840631956950 0.22772390610766263253
0.21424394604532120967 0.22922164239987138923
0.15878503005175068075 0.22987677520953547772
0.16953669084031408598 0.23115947569242567550
0.16639880946533300299 0.23817471773770940158
0.20819657217759313106 0.23836866930480282711
0.21235170568815917025 0.23870365217275293923
0.21850283052228558489 0.23885580491698260586
0.22827606509954040392 0.23967336817208165223
0.19985038506166447059 0.24014842017498091997
0.23901553642903522467 0.24128099688670071044
0.21269287044801574171 0.24189466480422852634
0.22888029720641372977 0.24354935232116672883
0.14707552042769930778 0.24487128973953106725
0.21969256292320424317 0.24561036901558225276
0.14314105881653310659 0.24605962845937090488
0.23682378681925023156 0.24628706643156186851
0.20899137694050345937 0.24810449512585752707
0.21784944012865894991 0.25012559341028783866
0.20892934480910912987 0.25055841436675535538
0.22063946788282295941 0.25314553735126926748
0.21687079584687576905 0.25584348647259075316
0.24748815659463674343 0.25603035182319711094
0.24873293269331536726 0.25745831194417895249
0.20622413317275148370 0.25790452540915037583
0.21666893708150092301 0.25948707090063799496
0.21701355557656046291 0.26069234826966031227
0.25817752169667579354 0.26115020857970661083
0.20754832363755279512 0.26140001932067630230
0.25967210010580255020 0.26258640890130452439
0.23369071152034942562 0.26350056757812984065
0.18047118002196388398 0.26519563526892420136
0.19845677294503211163 0.26529029579895752056
0.22943943571163555317 0.26550941620649526342
0.14109848822957102299 0.26818607316600362456
0.26495275302053811206 0.26868257433348546881
0.23397253824240124565 0.26941204789322287239
0.20401982716913749649 0.27023451721457608654
0.20502674579098600915 0.27213837772776033885
0.24866303460164590478 0.27321027899115724047
0.20495798671503942523 0.27384668623433960910
0.16437465061088898932 0.27535672930820298543
0.25282464060515663640 0.27710655696872255049
0.27272143315246677453 0.27834951307059707659
0.25224464148207664804 0.28002298066716896363
0.19945608814506868289 0.28053044406153987422
0.20177407848022210768 0.28053044406153987422
0.20027856977157607044 0.28486639650421297087
0.26565182270699344569 0.28534634623569105072
0.28462442417970945652 0.28548301720713359364
0.25126426426678649673 0.28738581963967541055
0.23808602621482649608 0.28752580742858530050
0.20003869804439672331 0.28769908363204560464
0.22362322902665010549 0.28950678531509543845
0.25937718373853502207 0.29271069315701270241
0.19239840339704539218 0.29276608347133259436
0.23951766985407235699 0.29423725239962106315
0.26431944895369563486 0.29522376021739488161
0.24284719090575304645 0.29705538649690943487
0.28730940620648032224 0.29726444003366736535
0.23144500188530847673 0.29769870883028326514
0.21891030938074051981 0.29899693220717354913
0.15914553801300429514 0.29942873785854767776
0.26960461976585969879 0.30055493862221471790
0.18188810208556766002 0.30097960604383405814
0.21668128305419792623 0.30292429979338014734
0.23533265395461291924 0.30316833862864911442
0.29489973958230325524 0.30502626400245874683
0.29287398247667473239 0.30638952010842357421
0.29110954747650663599 0.30848921808576101888
0.18456660421325210564 0.30922414377682155839
0.21423278434684911442 0.31064155115593761192
0.27525337792586052066 0.31308992136242491666
0.23132048702004248675 0.31391002383322313962
0.30165754379273929109 0.31675497669346436291
0.18373945528512170000 0.32231534728317839944
0.13481387347785228625 0.32231534728317839944
0.26198633546041749653 0.32387182055088914456
0.32044940996987975046 0.32635527382474249780
0.32117172710111496770 0.32650402337599193636
0.22844108818989058984 0.32892568442095604375
0.24210859339040516347 0.33126991645978437484
0.19215438471496268380 0.35429765167767945933
0.21099323573624084727 0.37207584875057408969


==> Data/Summary_statistics_042.csv <==
time,total_persistence_p1,total_persistence_p2,infinity_norm_p1,infinity_norm_p2
1,314211,8248,1273,1619434
2,303103,8049,1246,1552170
3,319667,8362,1318,1737367
4,310793,8126,1268,1608550
5,306444,8016,1272,1618686
6,295497,7821,1257,1579706
7,300656,7868,1203,1446565
8,330493,8561,1392,1937205
9,301036,7972,1356,1837406
10,303785,8089,1359,1847210
11,309277,8171,1320,1742131
12,309844,8139,1301,1693367
13,305532,8046,1320,1743572
14,307850,8139,1306,1706837
15,306238,8145,1333,1775994
16,305677,8156,1342,1799690
17,305261,8093,1319,1738806
18,307722,8121,1318,1736481
19,306016,8036,1305,1703546
20,310785,8117,1319,1739028
21,302551,7998,1322,1748122
22,305270,8063,1298,1685397
23,302883,7970,1326,1758019
24,304632,8011,1299,1688343
25,310074,8059,1326,1759356
26,307348,8106,1320,1741355
27,310895,8176,1331,1771744
28,306023,8100,1315,1728963
29,306945,8116,1372,1882882
30,318022,8256,1340,1794623
31,307708,8198,1327,1760804
32,310500,8238,1342,1801944
33,303028,8046,1337,1788103
34,307753,8117,1332,1774540
35,302052,7999,1326,1757351
36,304825,7989,1332,1773645
37,302615,7917,1318,1736703
38,305064,8051,1338,1790126
39,302914,7981,1334,1780026
40,303717,8077,1319,1740468
41,301056,7908,1316,1731394
42,311040,8185,1341,1797550
43,301169,7990,1322,1746901
44,305430,8087,1326,1758242
45,306964,8140,1330,1769620
46,307353,8083,1324,1753345
47,303763,7972,1311,1718268
48,308557,8135,1326,1757797
49,303307,8058,1323,1749233
50,309439,8168,1314,1727528
51,308943,8161,1317,1734490
52,308169,8144,1313,1724328
53,305002,8078,1318,1736371
54,309936,8123,1320,1742463
55,305192,8022,1311,1718378
56,309271,8156,1323,1750121
57,307990,8101,1313,1723446
58,309617,8114,1329,1767275
59,306348,8090,1325,1755570
60,308339,8134,1318,1736039
61,308402,8081,1325,1756015
62,308341,8117,1329,1767275
63,305887,8014,1305,1703437
64,304742,7963,1318,1737256
65,308302,8144,1351,1823883
66,309973,8181,1318,1735928
67,309239,8043,1316,1732278
68,312640,8163,1326,1759356
69,305252,8053,1315,1729405
70,312536,8296,1334,1779130
71,308527,8125,1322,1746679
72,312132,8268,1355,1837065
73,310068,8220,1324,1753456
74,307910,8156,1330,1769173
75,309033,8203,1324,1752233
76,308111,8148,1348,1817650
77,306781,8068,1317,1733716
78,312115,8205,1347,1814028
79,312443,8266,1330,1769732
80,306269,8059,1306,1706617
81,313865,8278,1344,1805328
82,305099,8160,1310,1715846
83,307762,8124,1319,1739249
84,305539,8034,1337,1787766
85,307512,8117,1344,1807134
86,309783,8216,1329,1767163
87,307861,8092,1326,1759579
88,305690,8071,1343,1804538
89,310677,8192,1332,1774875
90,312641,8234,1341,1799465
91,309544,8153,1331,1772750
92,311583,8253,1347,1815499
93,311636,8185,1350,1823089
94,310292,8237,1342,1800817
95,307353,8093,1338,1789451
96,307518,8043,1340,1794286
97,314685,8299,1362,1856125
98,312686,8255,1364,1859674
99,314778,8349,1370,1878045
100,310544,8316,1311,1719369
101,305907,8087,1346,1811653
102,312839,8249,1331,1772303
103,308299,8148,1371,1879541
104,308809,8229,1363,1857727
105,310073,8229,1380,1905771
106,314921,8276,1362,1856010
107,308555,8197,1390,1932649
108,310841,8204,1357,1841849
109,307289,8082,1309,1713537
110,321430,8608,1449,2099937
111,311160,7918,1394,1942703
112,318090,7947,1166,1360505
113,342930,8898,1352,1828537
114,290170,7758,1304,1699274
115,314303,8365,1378,1898010
116,306875,8118,1332,1774428
117,311220,8221,1362,1855324
118,303512,8023,1340,1796199
119,309895,8140,1334,1779914
120,299993,7830,1283,1644864
121,310955,8213,1369,1874018
122,306585,8155,1337,1787430
123,311625,8232,1373,1883919
124,311636,8246,1345,1808602
125,314023,8358,1345,1809167
126,309424,8210,1371,1880923
127,315091,8314,1372,1881499
128,307367,8078,1341,1798113
129,312775,8266,1340,1795073
130,312789,8177,1330,1768168
131,313146,8194,1322,1748455
132,309648,8226,1334,1780474
133,309162,8085,1337,1787766
134,311512,8227,1340,1795186
135,310919,8136,1323,1750677
136,306602,8019,1329,1765154
137,312917,8290,1348,1816065
138,309582,8173,1341,1798676
139,315746,8376,1360,1848352
140,312446,8234,1354,1833879
141,311047,8220,1353,1831945
142,310828,8268,1344,1805780
143,309456,8235,1353,1831150
144,309445,8168,1338,1791362
145,308792,8178,1356,1837862
146,310386,8169,1336,1783950
147,310197,8201,1353,1830241
148,305761,8107,1362,1854294
149,314938,8311,1358,1844015
150,315923,8216,1331,1772526
151,310586,8116,1323,1751344
152,320364,8399,1328,1762700
153,307054,8173,1380,1905423
154,310594,8056,1243,1544436
155,315754,8293,1316,1732168
156,310450,8293,1357,1841507
157,311741,8346,1347,1815612
158,312047,8290,1356,1839456
159,305624,8136,1348,1818216
160,306683,8148,1359,1846525
161,306908,8152,1362,1855896
162,308132,8148,1367,1869307
163,309182,8222,1354,1833082
164,311391,8250,1382,1909018
165,314121,8318,1362,1855324
166,312038,8285,1337,1787430
167,313742,8291,1364,1861851
168,314310,8287,1338,1791474


==> Data/across_cohort_variability/brainmask_sigma1.0_r20.csv <==
time,mean
7,0.24121783817676956
8,0.2036329317245661
9,0.21923182503947025
10,0.17982091203241593
11,0.15115597607054915
12,0.16449480320293472
13,0.20253390758178386
14,0.15004497893641516
15,0.1258316578079898
16,0.23158662413937445
17,0.10808798020863213
18,0.15814569696543296
19,0.24258036286631832
20,0.18452260515525684
21,0.18038118619401106
22,0.15216598612719767
23,0.16120107902649244
24,0.19144994132619192
25,0.12901188346391487
26,0.1529617882144354
27,0.13772611057504186
28,0.2033511774327642
29,0.1330853759785182
30,0.15146262783368158
31,0.16267344066010764
32,0.23373894864876435
33,0.1598216762478104
34,0.17454823062681465
35,0.19875821773144783
36,0.18162669795754943
37,0.2026687742347751
38,0.11892615634536084
39,0.12459754387669549
40,0.14436432497239876
41,0.1644985833388043
42,0.12409999205506153
43,0.19282442948229445
44,0.20263075289602947
45,0.152618408982132
46,0.27845081585838827
47,0.14192245925409291
48,0.1689896387279923
49,0.21488890416743386
50,0.1933873929963837
51,0.1772010271458618
52,0.1735872830071536
53,0.16260163358197244
54,0.1699882670304592
55,0.17510659004173706
56,0.15586208410844338
57,0.25405362380172597
58,0.21022634327640521
59,0.1603720154530484
60,0.25552045276185165
61,0.18385679064484792
62,0.1955658363510593
63,0.16389235687870882
64,0.09166834816758532
65,0.13265363461972254
66,0.1957766190512566
67,0.16900207272483275
68,0.16831475945200403
69,0.16333028325617985
70,0.25119118176680383
71,0.19656910051538487
72,0.20669180112859814
73,0.21139821364657926
74,0.13293502574649646
75,0.2553964893385657
76,0.12351563642062768
77,0.1956174408180937
78,0.1792423810710229
79,0.19685292407398156
80,0.18499848733659882
81,0.23417915728526822
82,0.20844388622350496
83,0.13949886395026664
84,0.2647141430371171
85,0.23207848791032884
86,0.13566536441164442
87,0.18249662590842702
88,0.22095423589044969
89,0.19103278810385396
90,0.24016674154782425
91,0.16959741716282198
92,0.25863253934061053
93,0.26581716072881006
94,0.2943745353021355
95,0.19030884289882197
96,0.12043869345829836
97,0.16622473592142267
98,0.2327039972065076
99,0.15497732937946399
100,0.14062638047309653
101,0.15555689261396832
102,0.1857516644079958
103,0.17760155076725867
104,0.16384403652091856
105,0.16389767356953358
106,0.2848162941507515
107,0.13624701521044935
108,0.21448454735643688
109,0.19570462303812866
110,0.2632173971624718
111,0.1701388078488093
112,0.2878572134411487
113,0.18515320576066624
114,0.15023928548658072
115,0.2762992184162516
116,0.17173127209581351
117,0.17761762896048178
118,0.22290132121710957
119,0.3213074083800761
120,0.2638930620842108
121,0.1435867327361583
122,0.1384181711351846
123,0.20093017931983187
124,0.09875364025061785
125,0.19170309153791568
126,0.18882047429057372
127,0.14004281723021048
128,0.1833103209764755
129,0.16953292281769616
130,0.17474763182139655
131,0.24397150682383412
132,0.19326057879199238
133,0.25792745055127053
134,0.2694007753698954
135,0.19551602818904457
136,0.14120030778170775
137,0.14972800041118992
138,0.1490329184960504
139,0.19657078633408667
140,0.15023632461697795
141,0.16835282145524874
142,0.1428814563227783
143,0.18246017395969513
144,0.15242342600780054
145,0.16869924856899185
146,0.16204355419903865
147,0.14335381276904957
148,0.22097601754518983
149,0.12974717154030405
150,0.19110299025985358
151,0.2173323699678114
152,0.11532449419521773
153,0.2296752856929318
154,0.2553378714671021
155,0.1551900173935637
156,0.1756140612010711
157,0.20796549347028384
158,0.15657533949755734
159,0.24654150227401364
160,0.2328565170737954
161,0.16942563890695558
162,0.1621692238939222
163,0.2793163608695292
164,0.1742057886449423
165,0.34432831426218125
166,0.17108749779150492
167,0.23465961175220185



==> Data/across_cohort_variability/brainmask_sigma1.0_r20_hist.csv <==
delta,mean,sem,std
-3,0.17490733268164788,0.008756265547698767,0.03816767664522575
-2,0.17752518893776548,0.0107251537772871,0.04674986146912801
-1,0.18643488902171595,0.006873209789053873,0.02995962688824035
0,0.1885633354869904,0.008576775205635162,0.03738529638282895
1,0.16548995436795855,0.005721308850413568,0.024938607103737607
2,0.18565992728122344,0.010473801480620378,0.04565424220873091
3,0.19283222083779458,0.009452704499872757,0.04120338365809753


==> Data/across_cohort_variability/occipitalmask_sigma1.0_r20.csv <==
time,mean
7,0.2138890550966987
8,0.16176850747148397
9,0.17812400689443098
10,0.08156482074102989
11,0.22198747359579596
12,0.3534355356078148
13,0.1595078058856214
14,0.19298400646505387
15,0.2494903878066338
16,0.2812805993174628
17,0.1394919847990087
18,0.20114191391510064
19,0.21953881262492728
20,0.1076434055830978
21,0.19393067526242208
22,0.24689698662716736
23,0.13360027493112844
24,0.1489489882460261
25,0.1667798678468269
26,0.2934125199673696
27,0.16652877641588681
28,0.2086934884401993
29,0.24592790754568422
30,0.1270361578816249
31,0.19424183373530168
32,0.2138032808660661
33,0.1058658151665456
34,0.10789968422737524
35,0.14989838869112224
36,0.1712315805758504
37,0.171527882343129
38,0.17076640570297816
39,0.21917013966753185
40,0.23492845686796587
41,0.16100270061190994
42,0.06197676786242663
43,0.06737955351413857
44,0.10371752804810525
45,0.15154175847305082
46,0.14577309101902114
47,0.13711639090726777
48,0.09368219000625315
49,0.09363797938086879
50,0.13623417643311603
51,0.2108901582699972
52,0.17021941915380348
53,0.16927123401497027
54,0.19601836719145754
55,0.176770873712777
56,0.15943609977586615
57,0.15434319570527136
58,0.09286075621945632
59,0.23922355689980543
60,0.17722485421832487
61,0.2154751931235667
62,0.11239537392286075
63,0.17760902335378873
64,0.21419659241210964
65,0.19645984112156425
66,0.17681721960297073
67,0.17453005925762513
68,0.11086812930846986
69,0.18057608331508182
70,0.07221728017248744
71,0.17648162553826305
72,0.0567613285978724
73,0.13582593100940743
74,0.09327380196215276
75,0.12717839378647636
76,0.07092072988582501
77,0.10006345603269184
78,0.19755331866914022
79,0.12532649304583768
80,0.16103650006643325
81,0.12036552117879265
82,0.1163232407398057
83,0.21612810635695368
84,0.15165218523633414
85,0.05548945510849235
86,0.09064114059231074
87,0.10308016243653896
88,0.20455345580555448
89,0.1924481723026538
90,0.05460563198667787
91,0.0883044605252673
92,0.09120287050650612
93,0.1731282754684078
94,0.27644876236091964
95,0.2157657822866908
96,0.19414482038201591
97,0.09793084216329921
98,0.08356171499609763
99,0.20938067678467945
100,0.15572443330620467
101,0.17887542912810572
102,0.21545058810258802
103,0.16519207357394045
104,0.13245866253725339
105,0.20539108913259582
106,0.12721009352277493
107,0.15123970603274697
108,0.1501700535456778
109,0.17973697249079404
110,0.22373468067870247
111,0.1522224720517923
112,0.13392013034936262
113,0.2900508423269421
114,0.20100339852894092
115,0.15564761255528914
116,0.18431371215019954
117,0.13299606248928178
118,0.19840956871771076
119,0.15090339050097745
120,0.22044385709323364
121,0.21297621038745215
122,0.2306717176243799
123,0.19624068354909482
124,0.17879511002740947
125,0.14614895340689263
126,0.18268528489092434
127,0.15743622341491567
128,0.215620131814872
129,0.2331019534579107
130,0.17321482226511623
131,0.18755559530460328
132,0.16930745481033382
133,0.24871762534044087
134,0.26094090468009434
135,0.2655945174856178
136,0.2029445849341074
137,0.2113081966155665
138,0.2657120328371142
139,0.19889445216714674
140,0.15533747197566797
141,0.2005226698146966
142,0.267850230248527
143,0.13096245319221372
144,0.17073142511315553
145,0.16334898396660358
146,0.2035198330983725
147,0.21609735342743547
148,0.25274862133964765
149,0.26792926645679715
150,0.2513132597208595
151,0.21987822635956153
152,0.07264283279710711
153,0.26569339378422197
154,0.23549584585901115
155,0.1741818678299794
156,0.11901855440686314
157,0.20882820123848256
158,0.18997215401933457
159,0.15461096778568498
160,0.1624179501613893
161,0.1538271012928275
162,0.09454615576548787
163,0.22245684858248582
164,0.21986201684966092
165,0.2712694540359983
166,0.22731534315002908
167,0.16311007135674965



==> Data/across_cohort_variability/occipitalmask_sigma1.0_r20_hist.csv <==
delta,mean,sem,std
-3,0.17646183697169582,0.009358584029537948,0.04079312203938958
-2,0.17744032727570613,0.012571617725035901,0.05479841122025621
-1,0.1797724411638295,0.013957377390212947,0.06083879756079771
0,0.16363671999234472,0.011084161422046905,0.048314739512594546
1,0.1727968520436103,0.011219052994961303,0.04890271824726365
2,0.19874151578514496,0.01506398924081452,0.06566240678729447
3,0.176164064758314,0.0113884870896009,0.04964126434338797


==> Data/across_cohort_variability/xormask_sigma1.0_r20.csv <==
time,mean
7,0.24716134449434515
8,0.20070733701869775
9,0.28927682681223704
10,0.1689061170309267
11,0.17407997881936377
12,0.1694569912750825
13,0.12646045000962852
14,0.24998976047381813
15,0.1755104513793139
16,0.23921359059666156
17,0.0652047999688956
18,0.23748242797707114
19,0.14357739209136156
20,0.16587803857388045
21,0.2102320570360645
22,0.16226964936109065
23,0.1581740187271139
24,0.3065776262998228
25,0.18667227423727945
26,0.27850840740441807
27,0.12010996431154446
28,0.11445287009544163
29,0.08566876691216917
30,0.12805965040546952
31,0.1064476141884541
32,0.10110345499825124
33,0.126218884605487
34,0.17113761926237697
35,0.18178052255235785
36,0.17680096951506719
37,0.1772175522690468
38,0.1700593224356384
39,0.09463827235896154
40,0.1462946804585945
41,0.18636984628243175
42,0.11518313188427465
43,0.16760196015614046
44,0.11281824841772417
45,0.1374884623635414
46,0.149131463379334
47,0.15442249909355973
48,0.15425685077208462
49,0.14394534094381908
50,0.1357992414281779
51,0.12087566404355882
52,0.1396996659604116
53,0.1313481474548985
54,0.1453690914752033
55,0.13661695657075823
56,0.10717057008128617
57,0.15627814478619376
58,0.10152202910539193
59,0.13725984357976848
60,0.13371197071464033
61,0.17961343029950605
62,0.2913820225923088
63,0.20524676170995554
64,0.13985628279980822
65,0.18621651473526443
66,0.11374133108568135
67,0.08250804522661637
68,0.09178071244313372
69,0.09290876996607567
70,0.09682190603800041
71,0.08036224491833578
72,0.22692904971783223
73,0.2718943614573372
74,0.16045563246646483
75,0.14598340674722934
76,0.15293104519998146
77,0.0979958365330115
78,0.19063240828159625
79,0.1294354637036994
80,0.1346234063119727
81,0.16832733625674232
82,0.19906165193367475
83,0.12747611123251393
84,0.1123724840140019
85,0.16216112635919136
86,0.13560932660020183
87,0.14639464749357115
88,0.2031257586697301
89,0.22567838878037774
90,0.11080488649103973
91,0.1374622913469165
92,0.08709336209516771
93,0.08981645875363058
94,0.17439275769544307
95,0.217035557512899
96,0.23155588209972408
97,0.2044110767021283
98,0.150830780671607
99,0.10745536733414535
100,0.17955839538736015
101,0.1770788805882815
102,0.16287275395964243
103,0.2851193119561181
104,0.16099351146393642
105,0.2424993291662322
106,0.30028930201543186
107,0.16902681726205462
108,0.1258871278824264
109,0.22465497223921035
110,0.19919281438700137
111,0.19470524505985998
112,0.1593793972261623
113,0.24852537655827356
114,0.21291413842570475
115,0.27500333266007837
116,0.1413601122834883
117,0.1243548282644805
118,0.21791120179837864
119,0.16505800623960296
120,0.13105020996917402
121,0.1447476107530985
122,0.1346944248204217
123,0.10444688823473841
124,0.25881057216418213
125,0.17388474773820883
126,0.1899874512146567
127,0.19550555391833274
128,0.14355405322446832
129,0.07221547565656268
130,0.15748237452125358
131,0.2753212138125103
132,0.15979796706658436
133,0.12077069278343464
134,0.16814535243585588
135,0.2105612507036006
136,0.2045860979706899
137,0.12787594583674858
138,0.2017875913127729
139,0.19099622835846944
140,0.1305652041603814
141,0.11905704221711039
142,0.20675721976335096
143,0.25492250356699664
144,0.18828074644280535
145,0.18931487998031896
146,0.1668497361617849
147,0.1397419920650831
148,0.1504493443021255
149,0.14891504120891935
150,0.15607159323769257
151,0.27285475026266237
152,0.2921535666612928
153,0.1587530194868961
154,0.176814884636002
155,0.2462999837091291
156,0.173323101031553
157,0.21119588083754123
158,0.21072539302542148
159,0.24055326677748387
160,0.24752267200020314
161,0.2884915721283574
162,0.263687371684908
163,0.2365596593833546
164,0.1681543740573491
165,0.1910089918883621
166,0.14983668798125013
167,0.19347706235500112



==> Data/across_cohort_variability/xormask_sigma1.0_r20_hist.csv <==
delta,mean,sem,std
-3,0.16179849010301806,0.011949383958036632,0.05208615711064775
-2,0.1741330431776213,0.010767764033745523,0.04693559527098863
-1,0.17141897920913662,0.011152004856991974,0.04861046218950278
0,0.1737738880714054,0.014400523616700493,0.06277042717926831
1,0.16642252618294398,0.012426786478186902,0.054167106451374424
2,0.17782660171591796,0.011955449809786885,0.052112597545433605
3,0.1631979304957191,0.014354053390025314,0.06256786815730776


==> Data/cohort_trajectories/brainmask_sigma1.0_r20.csv <==
x,y,cohort,time,salience
-0.09670217408412311,0.06560596563862903,0,7,2.0
-0.10184259140842326,0.05332269347275549,0,8,6.0
-0.08518592990330039,0.060491722403818324,0,9,1.0
-0.10171319284065762,0.06498819685296531,0,10,7.0
-0.09574888967185524,0.07330165177915735,0,11,4.0
-0.08535179219944,0.0843595327085436,0,12,4.0
-0.07752669650401571,0.08643096472574405,0,13,7.0
-0.06472676805343243,0.07707499795749097,0,14,0.0
-0.09641958360907386,0.07197636852711345,0,15,2.0
-0.09663157878760568,0.07708092212642646,0,16,7.0
-0.0973195782072961,0.07065695547506987,0,17,10.0
-0.10293403212545327,0.06858679962019772,0,18,3.0
-0.09561860299041076,0.04399023056534734,0,19,4.0
-0.027857939809820854,0.04652770457473321,0,20,10.0
-0.06819983934964263,-0.049279727915288965,0,21,7.0
-0.04717627087507065,0.039570893698928265,0,22,10.0
-0.0835188907566065,-0.07289423027974158,0,23,0.0
-0.08440117471061717,-0.06709153136579303,0,24,7.0
-0.08582722939897683,-0.02525713159050003,0,25,1.0
-0.08219106927181272,-0.03531181890224367,0,26,0.0
-0.09572448347725762,0.0231024556173877,0,27,0.0
-0.09598922622575382,-0.012379183896599737,0,28,2.0
-0.0986910474356251,0.052383974040858455,0,29,2.0
-0.1040301737874718,0.06314610142682632,0,30,1.0
-0.08516259541547597,0.045358989994736025,0,31,5.0
-0.0993000825740657,0.06438006493232327,0,32,10.0
-0.06993545963072786,0.014112892715872004,0,33,3.0
-0.07385724095776153,-0.010123980589263778,0,34,1.0
-0.08947238371599696,-0.04050576340584779,0,35,4.0
-0.08709711891144656,-0.06420169323100847,0,36,8.0
-0.09365903578713765,-0.043590237434282246,0,37,5.0
-0.08596740204240941,-0.03468654667420697,0,38,5.0
-0.0881439881284856,-0.048922703031619774,0,39,5.0
-0.08291120070748395,-0.018862416832188405,0,40,2.0
-0.09186274068658486,-0.06336997444180385,0,41,1.0
-0.07916918746978818,-0.01525105223025751,0,42,4.0
-0.05544395329240437,0.003922062920221654,0,43,4.0
-0.07317092128410689,-0.007239869152300778,0,44,1.0
-0.06743059980327375,-0.0010559151607815523,0,45,3.0
-0.06084590063066529,-0.009368793484213876,0,46,3.0
-0.039313735839770124,-0.007252440833089027,0,47,0.0
0.016294584281279476,0.041974458407065394,0,48,7.0
0.015311008042288141,0.029287735523074506,0,49,0.0
0.03599880985631375,0.03196501051674146,0,50,7.0
-0.03290743151515911,0.00849357502734591,0,51,4.0
-0.056722106031147426,-0.03379689406626681,0,52,3.0
-0.01259899094262094,0.021963054810241668,0,53,1.0
-0.0488076885901952,-0.05162701290446502,0,54,0.0
-0.03189064896900725,0.024429717849430977,0,55,8.0
-0.04035344194994422,-0.04097755523956782,0,56,2.0
-0.02840848934423215,0.016497788422013507,0,57,2.0
-0.024736196256513666,0.019574854147527455,0,58,0.0
0.051364746437279334,0.041889526875952286,0,59,0.0
0.04509740006437836,0.04699204429022553,0,60,3.0
0.05399452681779205,0.04377109216778164,0,61,5.0
0.03671004578089671,0.017545944284037315,0,62,2.0
0.05291551307836742,0.042222524658097595,0,63,3.0
0.05852111994182758,-0.00019331209850055277,0,64,2.0
0.05321555266421117,0.012898210677050747,0,65,1.0
0.05222211259231421,-0.016724426969063004,0,66,1.0
0.014470365758270801,0.022332077163993592,0,67,2.0
0.031431908104432305,0.020646050815301856,0,68,10.0
-0.028130572381126265,-0.032636016484356344,0,69,3.0
-0.011676067122134008,-0.04735478217804353,0,70,0.0
-0.008664798509531156,-0.057772368403038975,0,71,1.0
-0.009953970471489323,0.08947688977798984,0,72,3.0
0.05377988085077417,0.04292094396215205,0,73,1.0
0.06621879966334893,-0.02663769449147934,0,74,4.0
-0.008302205277509522,-0.054080801541675834,0,75,4.0
0.03048784995796797,-0.044866188986351654,0,76,0.0
-0.0058925509920209574,-0.06118887992749375,0,77,1.0
-0.03055968770543754,0.026661389751890918,0,78,10.0
-0.03569507230887765,-0.05472661585847701,0,79,2.0
-0.032440034370684365,-0.05048440238924422,0,80,6.0
-0.07034882916679558,-0.07372596703850559,0,81,0.0
-0.03224973583575826,-0.04934186258532433,0,82,0.0
-0.0025076276597796455,-0.054974720412044854,0,83,1.0
0.044272333747481615,0.0009756742808891282,0,84,6.0
0.049478941448906764,0.020921434403233116,0,85,5.0
0.019419993556910733,0.0232360402828437,0,86,1.0
0.009367800623136842,0.0166861002791345,0,87,0.0
0.04108602510235946,0.10126330789833084,0,88,3.0
0.04525832741743653,0.09680132667299193,0,89,4.0
-0.04149940895206354,-0.049631962761318246,0,90,4.0
-0.013475138952431508,-0.05314649933400901,0,91,0.0
-0.05869101927248488,-0.07285604949174827,0,92,3.0
0.0002563655685390063,-0.061433581859543736,0,93,1.0
-0.042399524031607676,-0.04904770081930701,0,94,1.0
0.02639008453050913,0.015144697522824208,0,95,0.0
-0.07200673193444568,0.016131798041621653,0,96,1.0
-0.004504290801800354,0.02430302680663084,0,97,3.0
-0.017227453992915486,-0.02738270683349009,0,98,5.0
-0.012111839531793648,0.016383845495156278,0,99,5.0
0.04222097313705158,0.032379430867581493,0,100,3.0
0.050333114074089434,0.03916446171747582,0,101,6.0
0.043612355400248645,0.010633489031073548,0,102,4.0
0.06409397324588435,-0.001312245653543686,0,103,4.0
0.04860802004469192,0.04669064800373692,0,104,3.0
0.06148193238710828,0.09279962785338271,0,105,3.0
-0.01349461131883464,-0.056551849852806785,0,106,2.0
0.06796294575243654,0.09672531026688137,0,107,1.0
0.06633001973917714,-0.011730144851972091,0,108,0.0
0.055148242553775075,-0.05350092321187872,0,109,1.0
0.026130953794352367,-0.06040642818120433,0,110,5.0
0.08246315027437186,-0.023229653532036793,0,111,3.0
0.05211271933780378,-0.057455873952325695,0,112,10.0
0.03385645693953231,-0.0452204202318029,0,113,4.0
0.006047923509575699,-0.05999543523188611,0,114,3.0
-0.025845071538195534,-0.014972831516236603,0,115,1.0
0.014044081507015993,0.009154611467017916,0,116,2.0
-0.0015392285978162723,0.008388160116919105,0,117,1.0
-0.016324009753296773,-0.038383798650311766,0,118,1.0
0.027662084383723997,-0.04937424557634408,0,119,5.0
0.017164030107041296,-0.04937456622380426,0,120,4.0
0.029611958763469216,-0.015423201974148187,0,121,5.0
0.0030080204803296993,-0.05537390032127603,0,122,3.0
0.039338101981530274,0.021865863036441086,0,123,2.0
0.011102941899948414,-0.055521590856239124,0,124,1.0
0.04112673908717049,0.0030952225514170716,0,125,1.0
0.038782857752831586,0.02734391849723804,0,126,10.0
0.02131993168769414,0.022723625411340667,0,127,2.0
-0.023365574747610404,-0.0435960987545791,0,128,4.0
0.04471839608670529,0.050044601645727674,0,129,3.0
-0.04833603985618051,-0.012562157890349835,0,130,3.0
0.04501222222796115,0.10486707930727128,0,131,10.0
0.055159153157965934,0.10461293888912832,0,132,6.0
0.03713732424658263,0.0027887985402302393,0,133,3.0
0.061963416199772296,0.09674368675891014,0,134,1.0
0.10543930114560823,-0.02157627793787413,0,135,1.0
0.03198088780766957,-0.052312496029418024,0,136,1.0
0.0174848257741926,-0.04812753582529663,0,137,4.0
0.04525491131461159,-0.055950341683683305,0,138,0.0
-0.014246626478974829,-0.05636137352487699,0,139,6.0
0.013835439542439832,-0.014456049347471947,0,140,8.0
0.03292724686200345,-0.017920967890414242,0,141,0.0
0.05589639710522155,-0.015365936046082732,0,142,1.0
0.03237463091567095,-0.023062708634338888,0,143,3.0
0.0467244714474957,-0.009474605366618533,0,144,0.0
0.06771687521618763,-0.006001958077555369,0,145,3.0
0.10304663285552237,0.028488895841833933,0,146,1.0
0.098626399253703,0.01846930686179144,0,147,5.0
0.022453069012936363,-0.03588327872054892,0,148,6.0
0.0717907849767249,-0.03190578434316495,0,149,4.0
0.08191525679707153,-0.04083166515010518,0,150,5.0
0.10776353600526109,-0.017283731386342437,0,151,3.0
0.11606016805245017,0.008868700321582393,0,152,4.0
0.11441743149616308,0.009066298036243032,0,153,2.0
0.05515995045747155,-0.05098009085438643,0,154,1.0
0.09690728399708332,0.04424454638360213,0,155,1.0
0.02769622813023842,-0.05187619432800503,0,156,5.0
0.0774862868413721,0.06937956469573749,0,157,4.0
0.10732065879065748,-0.021354373238902193,0,158,2.0
0.08406124484505087,-0.038647602974346086,0,159,1.0
0.10653386718442175,-0.013691628759809829,0,160,6.0
0.11462056844056509,-0.009581540596150491,0,161,9.0
0.09881625807878103,-0.03350720929109236,0,162,nan
0.11785408288454297,-0.0033204838354222786,0,163,nan
0.11020454632972038,0.009407047361944336,0,164,nan
0.00925853550088671,-0.06101736456481152,0,165,nan
0.05171749618905113,-0.001823738208986026,0,166,nan
0.037521608624105744,-0.014154799848427504,0,167,nan
0.05747357735077293,0.026031946341843845,1,7,2.0
0.12096952701191675,-0.046571840798247596,1,8,6.0
0.11657551528967693,-0.019076065016538496,1,9,1.0
0.13549407016121054,-0.035089767732334486,1,10,7.0
0.07681918743541616,0.023611891645601724,1,11,4.0
0.12463058248442341,-0.038767095524300764,1,12,4.0
0.1125605633529702,-0.0028110451485242475,1,13,7.0
0.1241846966133163,-0.03125477257626388,1,14,0.0
0.07752821574443931,0.021604984460312403,1,15,2.0
0.06486268184311732,0.03690974933386649,1,16,7.0
0.12458160188953474,-0.017453104563134515,1,17,10.0
0.06453712340053515,0.03983137734598851,1,18,3.0
0.1343367927418234,-0.023825985948178682,1,19,4.0
0.06749679801544814,0.044679605504460304,1,20,10.0
-0.0037450634059133384,0.04274749828284476,1,21,7.0
-0.015870421783960732,0.0477147433665375,1,22,10.0
-0.015778681927553936,0.07407760011933189,1,23,0.0
-0.060120794981402687,0.0336586768159726,1,24,7.0
-0.0018329387100066024,0.04808764943573389,1,25,1.0
0.004829073093589282,0.03565037517547338,1,26,0.0
0.020497647307815014,0.03168427552958469,1,27,0.0
0.08430027218843111,-0.03542972346685519,1,28,2.0
0.053280784036437594,0.03537174418060545,1,29,2.0
0.07456239783802196,0.0015523528864452784,1,30,1.0
0.033567609435801754,0.05680413493645429,1,31,5.0
0.11313169200287428,-0.039747257804982505,1,32,10.0
0.07944183277255383,-0.016946176476649633,1,33,3.0
0.05565770745391135,0.042506181219213186,1,34,1.0
0.07365231001708046,0.026832129737323074,1,35,4.0
0.026894684834551492,0.045073160534900555,1,36,8.0
0.08307296790441542,0.028488995661733695,1,37,5.0
0.07525396021896456,0.03766910969052895,1,38,5.0
0.004721587684833659,0.04726417095670982,1,39,5.0
-0.002007101490677028,0.05176592854639882,1,40,2.0
0.03803148568965661,0.04131671274142917,1,41,1.0
-0.0046651687878251445,0.06091294917159329,1,42,4.0
-0.038077761747637696,0.09987156540570104,1,43,4.0
-0.027635513687281815,0.08526349015216735,1,44,1.0
0.06004115183982502,0.04648341719486527,1,45,3.0
-0.00659417964958823,0.08967656235206413,1,46,3.0
0.04579055044416793,0.04903407846726313,1,47,0.0
-0.01217811943289344,0.04456806593441992,1,48,7.0
-0.01995509215346228,0.005873357119276809,1,49,0.0
-0.03488018344346171,0.08931607819667317,1,50,7.0
0.04738968994864058,0.0304120689261651,1,51,4.0
0.08085075728109026,0.03510554034564843,1,52,3.0
0.04837879412674613,0.046718824758266775,1,53,1.0
0.050766062377144774,-0.013773748685175365,1,54,0.0
0.06306553053757086,-0.030367109639557546,1,55,8.0
0.06469022805371465,0.021351687680671267,1,56,2.0
0.06997696634027936,-0.05259266616280931,1,57,2.0
0.0746603660338814,-0.0032166155832273166,1,58,0.0
0.04935331361061722,0.02753119686531298,1,59,0.0
-0.022234110946572506,0.08837302073893785,1,60,3.0
-0.049692517642773354,0.08327462720460903,1,61,5.0
-0.08689602206353668,0.01388773834099986,1,62,2.0
-0.035539863788439555,0.10052654236381017,1,63,3.0
-0.03753768103311674,0.10114772326079793,1,64,2.0
0.036346675001555924,0.05683500838113808,1,65,1.0
-0.02000822426671796,-0.0029594692130445657,1,66,1.0
-0.013384767788987154,0.07201679627436737,1,67,2.0
0.02468155929405264,0.06161760188463491,1,68,10.0
0.07472659831751102,0.04405140636465364,1,69,3.0
0.054597069057536286,0.03186288183960879,1,70,0.0
0.03143334280291461,0.03995959793786557,1,71,1.0
-0.02528162492851723,-0.010437012529877573,1,72,3.0
-0.010715044405375622,-0.0038862614705853287,1,73,1.0
-0.019431879153914595,0.011954859625772416,1,74,4.0
0.027699394454401255,-0.07674228175827862,1,75,4.0
-0.04335122506057172,-0.026722251354245857,1,76,0.0
0.05884700850758737,-0.067955515131166,1,77,1.0
0.05799753763062793,-0.06614342070037565,1,78,10.0
0.03589071193839722,0.010935275612516197,1,79,2.0
0.0652631120387944,-0.04637109878195321,1,80,6.0
0.08738038936241667,-0.009014553262239784,1,81,0.0
0.06728295577774838,-0.057790301267949304,1,82,0.0
0.05904702352590152,0.033785062286412745,1,83,1.0
0.08397990983740457,-0.06374946598301931,1,84,6.0
0.06593963993817091,-0.06770363296920234,1,85,5.0
0.025747320814792765,0.031061755390725566,1,86,1.0
0.048742922834993034,-0.039941246076961485,1,87,0.0
-0.056882455051399314,0.018238034507644427,1,88,3.0
-0.03950661753473621,0.08893302925052064,1,89,4.0
-0.01033060551521451,-0.030595819335665825,1,90,4.0
0.021374971849758544,-0.014462912636839218,1,91,0.0
0.06189026707583805,-0.052704413293825636,1,92,3.0
0.06698925983616309,-0.054698686020619794,1,93,1.0
0.07464107998935147,-0.06941305885155385,1,94,1.0
0.0707522545191053,-0.07106706353080113,1,95,0.0
0.06278456134284172,0.04096945615965802,1,96,1.0
0.034513583770900684,0.031995584444673576,1,97,3.0
-0.015839336093049102,-0.020906494208931536,1,98,5.0
-0.08389876529753852,0.044239840897073134,1,99,5.0
-0.07674614637078156,-0.03840903363500814,1,100,3.0
-0.07815076020629153,-0.07848844362440557,1,101,6.0
-0.07586359500787004,-0.03588247647305437,1,102,4.0
-0.06240457101657176,0.005520582900630317,1,103,4.0
0.0064575129442163755,-0.05388196594211043,1,104,3.0
0.05763157232408324,-0.06848512964670557,1,105,3.0
-0.012301788210911975,-0.07850040250141989,1,106,2.0
-0.08177126589253073,0.028325271177073785,1,107,1.0
-0.06807187497988729,-0.08412913861007483,1,108,0.0
-0.07742302677708537,-0.07980887170236556,1,109,1.0
-0.06922850019836313,-0.07673176866988152,1,110,5.0
-0.07730292628629631,-0.07056786531687567,1,111,3.0
-0.05747768103653363,-0.09296397823347598,1,112,10.0
-0.07048302992656495,-0.07329546071168555,1,113,4.0
-0.07806933705229842,0.03900806184099405,1,114,3.0
-0.04527099378513205,-0.09528899728059423,1,115,1.0
-0.032264281194107416,0.007996480779968743,1,116,2.0
-0.030983431922010276,-0.07038762825860029,1,117,1.0
-0.033447007698827774,0.00678801850359563,1,118,1.0
-0.030698679427825233,-0.0795198728889006,1,119,5.0
-0.04724386941312799,-0.030608872578196954,1,120,4.0
-0.046827131451673464,0.014186790977706133,1,121,5.0
0.0008933790329433562,0.04501603848582157,1,122,3.0
-0.07428263902679104,-0.036411532375516545,1,123,2.0
-0.07926620820414615,0.041025895391598684,1,124,1.0
-0.05287817247445599,0.027360042918184998,1,125,1.0
-0.0404724008153426,0.0007697855809065499,1,126,10.0
0.03462889566585816,0.026346620479008365,1,127,2.0
-0.014245300584163312,0.006840662013078698,1,128,4.0
0.050169118543420536,-0.07204402982145185,1,129,3.0
0.011294217724438758,0.009943109269243331,1,130,3.0
-0.029449489025755563,2.0169090385342276e-06,1,131,10.0
0.019830128271766116,0.0032682441320816737,1,132,6.0
0.06229502657157787,-0.06950680788445206,1,133,3.0
-0.020581806909205556,-0.011807062470037556,1,134,1.0
-0.07513811773356721,-0.02761023501687094,1,135,1.0
-0.0628131216991462,0.010450043822789933,1,136,1.0
-0.04331009804634147,0.09253077224740221,1,137,4.0
-0.04451998828522127,0.009552365703653578,1,138,0.0
-0.07299869215586473,-0.024794548778601017,1,139,6.0
-0.022575716926635826,0.005231398252071484,1,140,8.0
-0.031943625480964404,0.006987423056776173,1,141,0.0
-0.03252297136023486,-0.011780283372345943,1,142,1.0
-0.06387214879072725,-0.031922592771059737,1,143,3.0
-0.06426165550169269,-0.0140838282763906,1,144,0.0
-0.05234850038128289,-0.03797009307368344,1,145,3.0
-0.05186348070908383,0.019469146534812742,1,146,1.0
-0.07514953001888329,0.01117148088070034,1,147,5.0
-0.07652712737161968,-0.03254227725778453,1,148,6.0
-0.075895646813436,0.028835783113861892,1,149,4.0
-0.06922015083240309,-0.0033119179688185126,1,150,5.0
-0.08432126891556434,-0.006960700553476725,1,151,3.0
-0.08851855624198875,-0.01902652422112206,1,152,4.0
-0.08681746549586734,-0.029202968767912604,1,153,2.0
-0.08700199313762189,-0.00436660987227883,1,154,1.0
-0.08787226760214797,0.003189285930725201,1,155,1.0
-0.06947673135411181,-0.013530040127122849,1,156,5.0
-0.033410402311031366,-0.029246467840536795,1,157,4.0
-0.02987729737959181,-0.023336909203963096,1,158,2.0
-0.05829179571202421,-0.03437811844983572,1,159,1.0
-0.07669561304066473,-0.06286053362178214,1,160,6.0
-0.08662331443094669,-0.051116377313188736,1,161,9.0
-0.07372202739356987,-0.011225408958679496,1,162,nan
-0.07096527121061508,-0.0329629497266338,1,163,nan
-0.08411693311998941,0.001059510144293621,1,164,nan
-0.0559608748004898,-0.0944437841101043,1,165,nan
-0.08662290847505989,0.03267670135216769,1,166,nan
-0.06732638760922152,0.01130918922693094,1,167,nan
0.0652194064474381,0.015802490753642606,2,7,2.0
0.14860168596059015,-0.02628523221491361,2,8,6.0
0.08185397604887935,0.021059421571116517,2,9,1.0
0.14845384615752846,-0.03746907085442691,2,10,7.0
0.14304421329989245,-0.027176069009155,2,11,4.0
0.1536832174540585,-0.033780539804568036,2,12,4.0
0.013690474406407617,0.0029243315917474185,2,13,7.0
0.023528799954494677,0.014780274638403689,2,14,0.0
0.050040435213275176,0.01789364768734554,2,15,2.0
0.015653381734480883,0.015194016158310291,2,16,7.0
0.15274093813103531,-0.035314262860371634,2,17,10.0
0.09938122127101653,0.015764504512913783,2,18,3.0
0.07305315535920032,0.02106806395889795,2,19,4.0
0.05554955261213692,0.02286128839744536,2,20,10.0
0.09955750169075646,0.018054548692963274,2,21,7.0
0.0793953067695439,0.023894276378460883,2,22,10.0
0.07746746184204886,0.0252509295948369,2,23,0.0
-0.07635664546814573,-0.010393047788903799,2,24,7.0
0.07334185033848278,0.026686378742234895,2,25,1.0
0.07542970982024251,0.020264196046252805,2,26,0.0
0.05078327662667675,0.02050502888322262,2,27,0.0
0.1399483452111124,-0.018957126568140983,2,28,2.0
0.10012971417714875,0.01708435201336406,2,29,2.0
0.14072974713807712,-0.019107558609319224,2,30,1.0
0.07013406673066065,0.01248020518217078,2,31,5.0
0.08553449267242368,0.022308558098341334,2,32,10.0
0.0803416330161501,0.017495767715192557,2,33,3.0
0.07137720143045517,0.02527126196491542,2,34,1.0
0.06505459904760066,0.02413688948594041,2,35,4.0
-0.0571291779892417,0.038306334427357466,2,36,8.0
0.06397862820923804,0.027786820245573586,2,37,5.0
0.07456908870759607,0.024529125081053964,2,38,5.0
0.036677636555951194,0.02375243733309807,2,39,5.0
0.046467915977417576,0.03734112433258752,2,40,2.0
-0.02982753080882973,0.030879657545135178,2,41,1.0
-0.06781328795605035,0.03822586948714585,2,42,4.0
-0.11685671522186122,0.015735392389758095,2,43,4.0
-0.035372094027580125,0.04121076439759725,2,44,1.0
-0.051917080709918205,0.04029422259478058,2,45,3.0
-0.1031046728043639,0.02464616293023058,2,46,3.0
-0.06530393946956033,0.038583732216210385,2,47,0.0
-0.04627490178543024,0.04034540457291531,2,48,7.0
0.009869199844537196,0.02759827604931541,2,49,0.0
-0.10657981963962743,0.025153958040194026,2,50,7.0
-0.1109919214291,0.013822487700927099,2,51,4.0
-0.04860716057403043,0.03700130981723702,2,52,3.0
-0.08799030020807579,0.02935563639321799,2,53,1.0
0.009120228791254938,0.03679180583504831,2,54,0.0
0.032736243233180654,0.030840067407126713,2,55,8.0
-0.02283364331371966,0.03946620996790836,2,56,2.0
0.030038034786629295,0.025665958890554,2,57,2.0
-0.06676854106442251,-0.0213991103971544,2,58,0.0
-0.034287668504763134,0.00012537552361000737,2,59,0.0
-0.11055164955481603,-0.007268603024776758,2,60,3.0
-0.027060220418896982,0.02034658149604462,2,61,5.0
-0.0968195289209352,-0.007872459830191142,2,62,2.0
-0.09353666738017592,-0.022014478254322383,2,63,3.0
-0.08239569020308456,-0.026792647724874292,2,64,2.0
0.015348591831077573,0.017436078235161138,2,65,1.0
-0.10941406337186305,-0.010022944752972753,2,66,1.0
-0.0852104081272182,-0.025508339535274302,2,67,2.0
-0.0729247372887231,-0.029941415327513,2,68,10.0
-0.0860889792106915,-0.023269465759118473,2,69,3.0
-0.058717157709207886,-0.02995688445425128,2,70,0.0
0.009318406885036743,0.020921586627684896,2,71,1.0
-0.03207594770975454,-0.023493965992550856,2,72,3.0
-0.0548132692477509,-0.028265404577357784,2,73,1.0
-0.049625105977973615,-0.026272040747015144,2,74,4.0
0.10469170087920944,0.013378907424074398,2,75,4.0
0.029731171050111208,0.03238234742404927,2,76,0.0
0.03757191142827083,0.0177975694125263,2,77,1.0
-0.00557683597711838,-0.00745342132258336,2,78,10.0
-0.027805015060212268,-0.006636477955453409,2,79,2.0
0.020972858121805618,0.014910938695024757,2,80,6.0
-0.03892518111102492,-0.020041682661513474,2,81,0.0
-0.06734379820589784,-0.018159780022582075,2,82,0.0
-0.050324056857733106,-0.029203447950597566,2,83,1.0
-0.02286731813841206,-0.01940359283542077,2,84,6.0
-0.06366247747516245,-0.029054978233251243,2,85,5.0
-0.023063185308186056,-0.02445799034084767,2,86,1.0
0.06255225127576533,0.020945435655264025,2,87,0.0
-0.03664534622712869,-0.03436680966498755,2,88,3.0
0.05959759972454541,-0.019385537054811084,2,89,4.0
-0.025534080627964518,-0.015852610999890014,2,90,4.0
-0.06821064374490007,-0.03142665764925768,2,91,0.0
0.061624509243756405,0.018114027195543017,2,92,3.0
-0.0006814255564168226,0.009255852018115933,2,93,1.0
0.021955838431257303,0.01308424077706955,2,94,1.0
-0.05059433549125658,-0.02817038178976032,2,95,0.0
-0.03549593974863099,-0.022560059940515676,2,96,1.0
-0.054532440930503454,-0.03420340634240967,2,97,3.0
-0.07818202125621711,-0.03213001185323196,2,98,5.0
-0.02016797393062259,-0.021632150395474562,2,99,5.0
-0.029863380614658687,-0.022707515620331346,2,100,3.0
0.020358656009770097,0.018091704097082283,2,101,6.0
-0.04972884149012718,-0.02151394759092203,2,102,4.0
-0.07988275483061195,-0.019729007867328383,2,103,4.0
-0.05622282156595847,-0.02767391659592621,2,104,3.0
0.09090046254715164,0.008908732759861789,2,105,3.0
0.15265656816918183,-0.03238675719001902,2,106,2.0
0.03171818444233583,-0.013282154124883422,2,107,1.0
0.0337455666549926,-0.011576046554107204,2,108,0.0
0.06836482704509694,0.015485682471281098,2,109,1.0
0.004330944481650349,-0.023621828407544163,2,110,5.0
0.13953395290629975,-0.024548055515825694,2,111,3.0
-0.041526493844254976,0.03712472178270752,2,112,10.0
-0.08427441696818902,-0.009534384278903385,2,113,4.0
-0.021851309137766967,0.028457801328572063,2,114,3.0
-0.051043432515830815,-0.03557543168842382,2,115,1.0
-0.05108342097434218,-0.02922596769032489,2,116,2.0
0.04941173548195627,-0.011027485253842477,2,117,1.0
0.023979154927390115,-0.007121641301280258,2,118,1.0
0.0568510883519454,-0.028079327986508727,2,119,5.0
0.03912879170839404,-0.030718232212048637,2,120,4.0
0.04689103164152796,-0.023721822406891482,2,121,5.0
0.0567038324271431,0.016381260772575762,2,122,3.0
0.013359335198533499,0.010369881388252575,2,123,2.0
0.03299700145020117,0.01729192591038874,2,124,1.0
-0.007567019681955038,0.023571217494372444,2,125,1.0
0.11604975815059818,-0.021421627219762245,2,126,10.0
0.13091649766712415,-0.02404973653345443,2,127,2.0
0.04866476676934492,-0.0004925806902830979,2,128,4.0
0.06798691746611588,-0.014803396877007241,2,129,3.0
-0.02309301587196342,0.019053075651885177,2,130,3.0
0.00866019193024971,-0.022302837455095512,2,131,10.0
0.04509288274364587,-0.02499559987025869,2,132,6.0
-0.011488536453985341,-0.02206872867417513,2,133,3.0
-0.10874325844667596,-0.008519801730229953,2,134,1.0
-0.08149630626955069,-0.00806857461813679,2,135,1.0
-0.06234189605281829,-0.01847642527575387,2,136,1.0
0.010850687709953198,0.0165429387802074,2,137,4.0
-0.022731166170073373,-0.017343742281557578,2,138,0.0
-0.00626319247406704,0.020641818373019646,2,139,6.0
-0.022992861461059902,-0.015959283203251615,2,140,8.0
0.11823030061287984,-0.021024409785838888,2,141,0.0
-0.03321120916526642,0.034846273696893006,2,142,1.0
-0.10285611422745314,-0.008760171903667896,2,143,3.0
-0.10052686841264279,-0.00030668564147481956,2,144,0.0
-0.0335255173603274,0.020447268218113247,2,145,3.0
-0.059721226712063084,0.0031145604027229107,2,146,1.0
-0.014493426927715665,0.026185762159670882,2,147,5.0
-0.052602880109802554,0.03215088534305154,2,148,6.0
-0.076362631941868,0.006161401327206524,2,149,4.0
-0.08779049103768369,-0.0023790774812456525,2,150,5.0
-0.06836063843219027,-0.030128507558479935,2,151,3.0
-0.001244493103429617,0.00742325108113555,2,152,4.0
-0.021448675100315878,-0.021157677272901618,2,153,2.0
-0.07790254364889782,0.0018862729080232272,2,154,1.0
-0.10022088029168129,-0.010970968266485678,2,155,1.0
-0.11782427070253199,0.009318538590390049,2,156,5.0
-0.09464686789307342,-0.004870032864366577,2,157,4.0
-0.08135763004971848,-0.004805877970674708,2,158,2.0
-0.10145146093459452,-0.009040547568756847,2,159,1.0
-0.10608520882439768,-0.005301495198425273,2,160,6.0
-0.014233235084962305,0.02632003225033187,2,161,9.0
-0.05761196073566019,0.008171116223282038,2,162,nan
-0.0288176076625152,0.03402565922648784,2,163,nan
0.13060831247351745,-0.03948413411186077,2,164,nan
0.060908566323855315,-0.030666620716160435,2,165,nan
0.11489740246850723,-0.042007298607536124,2,166,nan
0.12701212162806325,-0.042634885682662674,2,167,nan
-0.01983212953399898,-0.06817465834190273,3,7,2.0
-0.05879317706906036,-0.07433139588693745,3,8,6.0
-0.0032816861954517913,-0.061459567722965576,3,9,1.0
-0.0006423525073351183,-0.03260785397858743,3,10,7.0
-0.05537333309640277,-0.07199269832608884,3,11,4.0
-0.0424637518268944,-0.061664230675086786,3,12,4.0
-0.027939807366664963,-0.0638559747618326,3,13,7.0
-0.05106790432309568,-0.05189341101241456,3,14,0.0
0.04963650319763096,-0.05247619813716213,3,15,2.0
0.032844871972244075,0.05889607103438984,3,16,7.0
-0.038020688368871985,-0.029403585218094323,3,17,10.0
-0.051328216059782245,-0.05321528827122069,3,18,3.0
-0.008365029168211234,0.012250336031461155,3,19,4.0
0.013738568506442849,-0.03701912791179446,3,20,10.0
0.02514024111271585,-0.0037020024757714485,3,21,7.0
0.0097478322049205,0.008217126942440364,3,22,10.0
-0.035762130386062504,-0.016518134666429405,3,23,0.0
0.03195969412511998,0.03908615547857858,3,24,7.0
-0.06546921090906706,0.057028149643701856,3,25,1.0
-0.05894194790758202,0.05978059702428011,3,26,0.0
-0.07496775332087417,0.04254214970451296,3,27,0.0
-0.0405533329700815,-0.015862290056107547,3,28,2.0
-0.05462609880679099,-0.0719491877891425,3,29,2.0
-0.05814915322793042,-0.06818141596312234,3,30,1.0
-0.04919572382919292,-0.06765857938564447,3,31,5.0
-0.056837203624958144,-0.05069962942112775,3,32,10.0
-0.03920054458796916,-0.02315300342528916,3,33,3.0
0.028029745208007308,-0.001581323386002026,3,34,1.0
0.029423930138035133,0.019194270702887904,3,35,4.0
0.020008756971718833,0.02680513383529122,3,36,8.0
-0.04296826704992906,0.01097220755941579,3,37,5.0
0.012260354190891002,0.006284108292130003,3,38,5.0
-0.031965434158616565,0.017481587549219267,3,39,5.0
-0.05920269262570917,0.05221355737189329,3,40,2.0
-0.051184023473234544,0.026446853733637397,3,41,1.0
0.027730824636916864,0.06858457275014901,3,42,4.0
-0.04987045589407644,0.02875746216973524,3,43,4.0
-0.027441410539397883,0.030641953604207704,3,44,1.0
-0.03444979248961248,0.0221606925690971,3,45,3.0
-0.018160393685758888,0.023272583414736002,3,46,3.0
0.0010044272168612115,0.04617095224496552,3,47,0.0
-0.0406809457230317,0.032554348573029905,3,48,7.0
-0.032196730334872296,0.07012563316289773,3,49,0.0
-0.06128995367274807,0.018082481410030674,3,50,7.0
-0.0754655487122372,0.05612339391065201,3,51,4.0
-0.06783085054266462,0.0445244739064659,3,52,3.0
-0.05589702573854627,0.056553756172285564,3,53,1.0
0.025801137759785778,0.08871928628501621,3,54,0.0
-0.033972110141881603,0.009305375095481067,3,55,8.0
-0.04400879354902306,0.05317413493594784,3,56,2.0
-0.0595379129870452,0.010822131658390004,3,57,2.0
-0.015384347146518762,0.017954699513101427,3,58,0.0
0.015950714019005646,0.08286503877367231,3,59,0.0
0.030531801470594633,0.0973530197129672,3,60,3.0
-0.02609648631868733,0.039883396881253856,3,61,5.0
0.024517001279124703,0.10124844310920546,3,62,2.0
-0.02247680138213553,0.019088482539133568,3,63,3.0
0.01636620682656011,0.08808522300989291,3,64,2.0
0.019417000952166686,0.09262362301672113,3,65,1.0
0.035688612535740356,-0.03738739235423433,3,66,1.0
0.009425384065325266,0.09054420966202793,3,67,2.0
-0.07006381832397197,0.06137236266542284,3,68,10.0
0.037105142713718016,-0.022940938253872747,3,69,3.0
0.029991784912855163,-0.04136766600440412,3,70,0.0
0.04772878806024556,-0.023572965221352302,3,71,1.0
0.0380651252540187,-0.024179352836591388,3,72,3.0
-0.038424980439486923,-0.03251325265097559,3,73,1.0
0.03335464605757929,0.06417875834979614,3,74,4.0
0.01870274503150624,0.09218025421231478,3,75,4.0
-0.05599500438756848,0.05413221527739508,3,76,0.0
0.016573799580526617,0.08571133095316848,3,77,1.0
-0.07126265043590894,0.012090125789291256,3,78,10.0
-0.06994791639258813,0.003200813649849938,3,79,2.0
-0.05394916028001998,0.05811988307242814,3,80,6.0
-0.005415643713946183,0.022639064130625036,3,81,0.0
-0.020218656639504156,0.007203526259571355,3,82,0.0
4.986729238148076e-05,0.006014816540901041,3,83,1.0
-0.059192325925264834,0.04018125530000711,3,84,6.0
-0.06624951662132113,0.04908813886518121,3,85,5.0
0.02783080103106462,0.08895804654884272,3,86,1.0
-0.07346871868771974,0.055324242022913375,3,87,0.0
-0.07288159855145591,0.02890066104648155,3,88,3.0
-0.07252842417729297,0.04318123547233829,3,89,4.0
0.00927071055471008,-0.04013731668174605,3,90,4.0
-0.07485571321894337,0.05795580437445556,3,91,0.0
0.037502790866457504,-0.04571839241900249,3,92,3.0
0.015321950201314338,-0.04540042087260107,3,93,1.0
-0.07828426299422658,0.059170001422300486,3,94,1.0
0.05375966150259126,-0.052439532480189205,3,95,0.0
-0.002097618169285591,-0.02761972626829699,3,96,1.0
0.05395706862488133,-0.05252517316189061,3,97,3.0
0.026339184527436877,-0.03541940565130716,3,98,5.0
-0.02614712796002671,-0.0059630984868349205,3,99,5.0
0.050615742066599426,-0.03266789730472216,3,100,3.0
-0.06975629341053514,0.030608261549583505,3,101,6.0
0.0204128291075129,-0.045276444204316084,3,102,4.0
-0.07113469072671982,0.04407391737964409,3,103,4.0
0.04087572143197736,-0.012926399639773021,3,104,3.0
0.017252567825218227,-0.07242036862278067,3,105,3.0
-0.0005810605899033114,-0.06785238017395477,3,106,2.0
0.03991900001052033,-0.06470227803731185,3,107,1.0
-0.014552938939827557,-0.041554038204150115,3,108,0.0
0.026912422794946707,-0.08316827643936428,3,109,1.0
-0.013100793258795618,-0.08518549001871653,3,110,5.0
-0.02656437187217913,-0.05186426920713532,3,111,3.0
-0.011163552631889211,-0.08172964787806056,3,112,10.0
-0.013189242175084633,-0.06836781706685496,3,113,4.0
-0.0590365293098711,-0.009806734182006982,3,114,3.0
0.024489071644556736,-0.07511850211555567,3,115,1.0
0.027903553532547885,-0.0840762663232257,3,116,2.0
0.008131431886535197,-0.08094233834211076,3,117,1.0
-0.030753489450581217,-0.03846382800019513,3,118,1.0
-0.02767198849219525,-0.07499893454919355,3,119,5.0
0.03908144995422767,-0.07980605583795126,3,120,4.0
-0.0686791864122507,0.00305244705170147,3,121,5.0
0.019715713701814203,-0.03539139695258668,3,122,3.0
0.17423140013469435,0.0577786370898932,3,123,2.0
0.07402645436461318,-0.03678460719210458,3,124,1.0
0.006006075913159008,0.09037357965208676,3,125,1.0
0.19079143404222676,0.05182301025499747,3,126,10.0
-0.04442112327496583,0.02146172905114195,3,127,2.0
-0.015098036635910994,-0.027673530762177656,3,128,4.0
-0.008793653162214187,-0.004340414392242029,3,129,3.0
0.029159010087998094,-0.057776927219538476,3,130,3.0
0.020604175781883123,-0.06119665549855375,3,131,10.0
0.02736010664324693,-0.06713346539010671,3,132,6.0
0.05771888262641071,-0.04828769669261396,3,133,3.0
0.018668793288444337,-0.06513018934608773,3,134,1.0
-0.002995921208782409,0.08696320144720215,3,135,1.0
0.17852626109543798,0.04303616724859639,3,136,1.0
0.18453496389714785,0.045114470898072925,3,137,4.0
0.07043696548294663,-0.039412603824717576,3,138,0.0
0.022877979949140797,0.09894999422643964,3,139,6.0
0.045577018497153,-0.036012259614384465,3,140,8.0
0.025253718890718514,-0.05825989573919435,3,141,0.0
0.05800842248916675,-0.04210918955257474,3,142,1.0
0.007681068391271041,-0.04152139993999014,3,143,3.0
0.0678352915879313,-0.04069282083234036,3,144,0.0
-0.043610118843466064,0.0004893881889719643,3,145,3.0
0.18927413646128452,0.052916392857895705,3,146,1.0
-0.024104066280579803,0.01104357772540209,3,147,5.0
0.18048052349714336,0.04371809677169134,3,148,6.0
-0.04890107197754357,0.009343062578865882,3,149,4.0
0.006144077138511336,-0.005517175175477641,3,150,5.0
0.018136060886032288,-0.025178679545704324,3,151,3.0
0.0509926473295613,-0.03851345551081227,3,152,4.0
0.015741028164388427,0.09942407398801001,3,153,2.0
-0.008846743912268258,-0.036547610004115084,3,154,1.0
0.0021047930909759392,-0.04066304347852226,3,155,1.0
0.057780844764499226,-0.03910459410527822,3,156,5.0
-0.013632483442017078,-0.018256773884784316,3,157,4.0
0.04430487511782134,-0.034599952085181344,3,158,2.0
0.016176306996426963,-0.06606142963825351,3,159,1.0
-0.006862326202248574,0.07086836384087356,3,160,6.0
0.19704991257323268,0.05325374396373699,3,161,9.0
0.04346260044518127,0.09477063906686475,3,162,nan
0.19814276305755638,0.05282693857121119,3,163,nan
-0.07034563872321509,-0.00813817241737387,3,164,nan
-0.06823993477947653,0.014454589448689293,3,165,nan
-0.02071913263872591,-0.08108356471853201,3,166,nan
-0.0645470947219732,-0.021464831973109146,3,167,nan
0.122014824062017,0.03010389140609714,4,7,2.0
0.1372722717498372,0.04271838836425074,4,8,6.0
0.1283443762675631,0.03522829138331013,4,9,1.0
0.13877974174816748,0.04488908036488849,4,10,7.0
0.12370108089232594,0.03125609249318916,4,11,4.0
-0.0018691731968859262,-0.026229769075803013,4,12,4.0
0.10043768080284703,0.014754711903318715,4,13,7.0
0.09294191571065097,0.009953532817400924,4,14,0.0
0.12930156755098404,0.037395050081393794,4,15,2.0
0.1297345773342744,0.03741125362618737,4,16,7.0
0.1323885249889023,0.03896611019617712,4,17,10.0
0.13615721693914584,0.04287552240455324,4,18,3.0
0.14452360941082726,0.049261350449935196,4,19,4.0
0.13498516738558758,0.04152073079465733,4,20,10.0
0.10617464748085076,0.018179660749301173,4,21,7.0
0.11363135566135296,0.023721304187223173,4,22,10.0
-0.04382455039642512,-0.009369401814177778,4,23,0.0
0.08314244206694797,0.002875740021835827,4,24,7.0
0.06294118698206969,-0.005874723350416631,4,25,1.0
0.0461480557880128,-0.014659895960922266,4,26,0.0
0.07832326473462403,0.0015110808766409297,4,27,0.0
0.1285444722680153,0.0339932625716973,4,28,2.0
0.0718806614378702,0.001297462318232043,4,29,2.0
0.07717286795055175,0.0021047073850179636,4,30,1.0
0.09037859436082117,0.008182626929620011,4,31,5.0
0.142118774116215,0.047118357634890924,4,32,10.0
0.111291472296842,0.023552852865222785,4,33,3.0
0.13172257223450595,0.03961318028985615,4,34,1.0
0.092458287894579,0.009842174237785523,4,35,4.0
-0.04447383038347672,-0.00884785145037022,4,36,8.0
-0.1001102401480376,0.026030641245404582,4,37,5.0
-0.04487566592053788,-0.009201720017913523,4,38,5.0
-0.03762356119398577,-0.01229568653670154,4,39,5.0
-0.0747871443781134,0.00863667252586292,4,40,2.0
0.0008669809041784529,-0.02916308094012319,4,41,1.0
-0.039874717392178155,-0.012860746802995697,4,42,4.0
0.0302084324025039,-0.020034204544298093,4,43,4.0
0.06287086676023337,-0.006161066354762646,4,44,1.0
-0.057179370435883094,-0.004325255236125879,4,45,3.0
0.11364346883693748,0.022897428461141206,4,46,3.0
0.03572205893000963,-0.013147024142123289,4,47,0.0
0.08507951378222897,0.00252627053882211,4,48,7.0
0.10416866663299665,0.01374737519647137,4,49,0.0
0.04774216583305412,-0.015184351732580427,4,50,7.0
-0.04943991030331241,-0.00857208571144425,4,51,4.0
-0.10502975132612873,0.029414527717337335,4,52,3.0
-0.06145848198809829,-0.0010779322771799706,4,53,1.0
-0.06379982924761961,-0.00012118148709844395,4,54,0.0
0.0652911075574679,-0.006238375653321613,4,55,8.0
0.010347349850004631,-0.025923818374893735,4,56,2.0
-0.11951315803374177,0.04194390361812059,4,57,2.0
0.0789469992241304,-0.0004312797676512811,4,58,0.0
-0.03234734680312985,-0.015394880250138384,4,59,0.0
0.05913014119820462,-0.009400786758233963,4,60,3.0
0.07583393481794062,-0.011500235012701811,4,61,5.0
-0.07482437178527632,0.005210169154466117,4,62,2.0
0.009501779183332643,-0.019927391398882287,4,63,3.0
-0.07043145020178851,0.0020800265407844853,4,64,2.0
0.008771083004463207,-0.021071134124197772,4,65,1.0
-0.06980983042413716,0.004205740252999949,4,66,1.0
-0.12824470922196185,0.05013678448269882,4,67,2.0
-0.019682517779456614,-0.01937016363619451,4,68,10.0
-0.1092828596585144,0.0328436580742022,4,69,3.0
0.07035853813779192,-0.012787024617311488,4,70,0.0
0.016574171134202877,-0.02711653238306639,4,71,1.0
-0.023764071331699207,-0.01824317713072217,4,72,3.0
0.040650923906802666,-0.017324501585850253,4,73,1.0
-0.07758182274097726,0.009030972905673909,4,74,4.0
-0.06468586190004148,0.0006795650399335668,4,75,4.0
-0.028387943033871075,-0.017099695060771924,4,76,0.0
-0.0549500986765698,-0.00573031737151996,4,77,1.0
0.013847567844890524,-0.021735708601981128,4,78,10.0
0.00931785871841571,-0.0226816388019177,4,79,2.0
-0.04850887956093054,-0.008799287452703397,4,80,6.0
-0.0715532213722112,0.002775143136076552,4,81,0.0
-0.06809115152735426,0.0030889316378111265,4,82,0.0
-0.051862716650030255,-0.00722836778960331,4,83,1.0
0.035019391530525114,-0.018561340619154765,4,84,6.0
-0.07006797883947437,0.0037558162588176617,4,85,5.0
-0.06217224384262131,-0.0019446782046991654,4,86,1.0
-0.02786658890653533,-0.01665364185140133,4,87,0.0
-0.01701549568490973,-0.01961445194539196,4,88,3.0
-0.076272906294949,0.006578877393765905,4,89,4.0
0.0809369847185642,-0.0034646599269882554,4,90,4.0
-0.006220872263394428,-0.020486763112618732,4,91,0.0
0.004834510312973344,-0.021790148851070872,4,92,3.0
-0.11441355812542219,0.03720162567491147,4,93,1.0
-0.023395575561931687,-0.01781341213467296,4,94,1.0
0.000958023759540494,-0.021029671265640495,4,95,0.0
-0.009590263128375746,-0.01997284992753087,4,96,1.0
-0.011536099754364523,-0.02003026268029619,4,97,3.0
-0.07604634988273602,0.007021265207824676,4,98,5.0
0.07708937203228555,-0.003957236771149316,4,99,5.0
-0.004875647559709643,-0.021857614404315853,4,100,3.0
-0.01953470071414592,-0.019768759141503958,4,101,6.0
-0.07311918993216425,0.003969537171673833,4,102,4.0
0.046841267624671605,-0.014391783858439984,4,103,4.0
0.010933670204314464,-0.024976806882277592,4,104,3.0
-0.014350511764221089,-0.019764929439583568,4,105,3.0
-0.10510924050614091,0.029279900002638644,4,106,2.0
-0.1015091928900932,0.026789795384938087,4,107,1.0
-0.03447609633563598,-0.01475346181249385,4,108,0.0
-0.04392713080515454,-0.012669484183854158,4,109,1.0
-0.03752991339087592,-0.013891203038581167,4,110,5.0
0.02138190923054129,-0.021361628412883193,4,111,3.0
-0.07554708399233623,0.005708041226843918,4,112,10.0
-0.06268447335004623,-0.00414638103034768,4,113,4.0
0.0216404134007607,-0.022347180346817423,4,114,3.0
0.010627158532268744,-0.018915318662242317,4,115,1.0
-0.07685462713536086,0.004561714604903246,4,116,2.0
-0.03659602210554204,-0.01438023806490242,4,117,1.0
0.02817803294750478,-0.02270256369175796,4,118,1.0
0.061729280563390006,-0.016100310251496358,4,119,5.0
0.06622098892711843,-0.015482128232473987,4,120,4.0
-0.07424796162037291,0.0043200313493422845,4,121,5.0
0.0017102027462032458,-0.01909382778485975,4,122,3.0
0.005949667359698895,-0.01922293792874255,4,123,2.0
-0.12047302946673538,0.04302063246793402,4,124,1.0
-0.07538345197287957,0.004586508811795036,4,125,1.0
0.002969993467197024,-0.018206782224057735,4,126,10.0
-0.11712299640660696,0.039582151690812646,4,127,2.0
-0.07308554922917339,0.0034022693976933074,4,128,4.0
0.040920894795272805,-0.021261021554841008,4,129,3.0
8.163178502120117e-05,-0.020870849651806776,4,130,3.0
-0.0021031575688162754,-0.021122666838886767,4,131,10.0
-0.004150818466460609,-0.020641191764326716,4,132,6.0
0.013219965785614437,-0.0219763567734548,4,133,3.0
0.0465591262210109,-0.02072497484364106,4,134,1.0
0.006036947803438569,-0.022510538729678304,4,135,1.0
-0.09482582068148211,0.019775590081954376,4,136,1.0
-0.08248790215097991,0.010873692424592008,4,137,4.0
-0.010856132421868848,-0.023029979898121247,4,138,0.0
-0.09614113440066774,0.021570468025133092,4,139,6.0
-0.10145255205905365,0.024208076848564956,4,140,8.0
0.07732031062928141,-0.011026247194036163,4,141,0.0
-0.06627872404882557,-0.002347141499475325,4,142,1.0
0.018864495844141037,-0.02096551139896441,4,143,3.0
-0.08171777290225095,0.010059417017961128,4,144,0.0
-0.109984052050369,0.033397110092389645,4,145,3.0
-0.060087936729109906,-0.004675015941256098,4,146,1.0
0.019393975242236284,-0.02238663050227895,4,147,5.0
0.03607030030059102,-0.02133748377312464,4,148,6.0
-0.07083300923162196,0.00163240392148673,4,149,4.0
-0.009029397173810644,-0.021873208612732713,4,150,5.0
0.07182911633070492,-0.014472388463501963,4,151,3.0
-0.043705640441425844,-0.014039727608030178,4,152,4.0
0.0029197789191754892,-0.023870749823387327,4,153,2.0
-0.1320116705620181,0.05365130846155853,4,154,1.0
0.0305645034691553,-0.019861742668191466,4,155,1.0
-0.05991971193733424,-0.0033029472882842217,4,156,5.0
0.01627384153230267,-0.021768157918999987,4,157,4.0
-0.06959582326653123,0.0034754060135155766,4,158,2.0
-0.07819209065583048,0.009615027578819194,4,159,1.0
0.01739507717115171,-0.022132020385754212,4,160,6.0
0.011603332734746051,-0.02120737151424208,4,161,9.0
-0.07574110632840067,0.005573307982627738,4,162,nan
0.019929621852852446,-0.020493133301789618,4,163,nan
-0.1261169238828253,0.04804726307195729,4,164,nan
-0.13424461894285014,0.05574539840418448,4,165,nan
0.0841192963037686,0.002931818417415268,4,166,nan
0.07286108152261503,-0.0015288740287925547,4,167,nan
0.1714160830147628,0.02406973020346018,5,7,2.0
0.16912676170490706,0.022597638571947045,5,8,6.0
0.16398664911481206,0.01930811044420455,5,9,1.0
0.16987444164809426,0.021631847526062457,5,10,7.0
0.14080799680502218,0.009001471900798141,5,11,4.0
0.14576301340856945,0.010409375296045107,5,12,4.0
0.040170679829949395,-0.021833518853096905,5,13,7.0
0.180405427865955,0.02973853483698387,5,14,0.0
0.17933811454754092,0.028218363241425702,5,15,2.0
0.1886836964377224,0.03490971717271046,5,16,7.0
0.1569220608542521,0.0142769251457159,5,17,10.0
0.18310038457814728,0.03138129524349359,5,18,3.0
0.1732529870080647,0.02509772689231883,5,19,4.0
0.17719737940687122,0.02729297779193697,5,20,10.0
0.1703919537420715,0.024493026378266065,5,21,7.0
0.09576361981930795,-0.01059919422943728,5,22,10.0
0.07834837991839923,-0.011125740617266058,5,23,0.0
0.0698018793527242,-0.011937291441096948,5,24,7.0
0.09376889065600219,-0.0063590321872792135,5,25,1.0
0.11353479838459847,-0.0070900352027714235,5,26,0.0
0.09970237709250844,-0.013033102400663547,5,27,0.0
0.08984464650564213,-0.012241886243244808,5,28,2.0
0.10731000126609429,-0.008738404848057353,5,29,2.0
0.14206321832119756,0.0047683102203353415,5,30,1.0
0.12737913373382262,-0.0017227267843582961,5,31,5.0
0.1455738665508387,0.00747585631689164,5,32,10.0
0.09392333995687017,-0.008767981502391414,5,33,3.0
0.12530030592671,-0.0011971705399301533,5,34,1.0
0.07897146514175635,-0.0100730742695183,5,35,4.0
0.08397683084173499,-0.018515608972380842,5,36,8.0
0.07865168239559067,-0.018617217342988313,5,37,5.0
0.08838194446871692,-0.018911310582266756,5,38,5.0
0.072467158004459,-0.01777524133062533,5,39,5.0
0.0699661904110582,-0.01892998004220265,5,40,2.0
0.032891061753699276,-0.019791977926582997,5,41,1.0
0.0647501662193594,-0.019194291290710618,5,42,4.0
0.050215389031252944,-0.018127124592172104,5,43,4.0
0.08466212941808682,-0.011134389449309716,5,44,1.0
0.04719665636681014,-0.012945832178787734,5,45,3.0
0.07763971036324042,-0.011399666383485281,5,46,3.0
0.06550319371627324,-0.014328198371954991,5,47,0.0
0.06831323690700015,-0.011470400752019869,5,48,7.0
0.04407563824785502,-0.012894269124867517,5,49,0.0
0.05835020141727598,-0.014361799496789854,5,50,7.0
0.010725811043538246,-0.0071763950707702875,5,51,4.0
-0.009605311418985426,-0.02216843711966663,5,52,3.0
0.006553130073105618,-0.01990991916516985,5,53,1.0
-0.010565641959290929,-0.011861649688801145,5,54,0.0
-0.013821451669590298,-0.006411441159754472,5,55,8.0
0.015106177597301583,-0.014583477892440324,5,56,2.0
0.05525527092075504,-0.014248512682375066,5,57,2.0
0.01932214329336518,-0.01045065570457505,5,58,0.0
-0.016048735103566268,0.0050856085664013366,5,59,0.0
0.006333944127101189,-0.012684710598307553,5,60,3.0
-0.005480878973848829,-0.025830584773672154,5,61,5.0
-0.008046018732542676,-0.019715448679354382,5,62,2.0
-0.014255934886065837,-0.0238297692815205,5,63,3.0
-0.011079499809573061,-0.022967072427599333,5,64,2.0
0.011071290265505273,-0.005788416776490416,5,65,1.0
-0.009867848514208572,-0.014122740661556988,5,66,1.0
-0.05066573403731987,0.0020719611009027547,5,67,2.0
0.02344303714024524,-0.012332334715938831,5,68,10.0
-0.03380556365218638,0.006870534156499517,5,69,3.0
0.03131161250074148,-0.013305547130690381,5,70,0.0
-0.0007232618950539572,-0.018544354547135496,5,71,1.0
0.004934330640838652,-0.0035406665715417575,5,72,3.0
-0.03998372577397831,-0.004650336145248728,5,73,1.0
0.013127468771081369,-0.013797786696520568,5,74,4.0
-0.00532830545746307,-0.021110479030932126,5,75,4.0
-0.03718445493443595,0.006291229782882115,5,76,0.0
0.00045324157954867403,-0.022333781781800576,5,77,1.0
-0.03859809595089704,0.0022970251502581487,5,78,10.0
-0.05620009312267936,0.0019256429534159447,5,79,2.0
-0.04602537399717148,-0.0014601150674843542,5,80,6.0
-0.048974766962167106,0.0009554162790950006,5,81,0.0
-0.01504863089920541,-0.010928498683287071,5,82,0.0
0.010345716066497942,-0.012382058465601819,5,83,1.0
-0.016641619549215624,-0.006099950960788045,5,84,6.0
-0.06269496355587484,0.004819056800322557,5,85,5.0
-0.031298169255750546,-0.005959138439317786,5,86,1.0
-0.039281370384282734,0.009445408685645864,5,87,0.0
-0.041711253138248285,-0.002489078754597524,5,88,3.0
-0.06296273781945776,0.013677659828854218,5,89,4.0
-0.04674703898157751,0.0027555640170103734,5,90,4.0
-0.04156312286122445,0.01146895304778371,5,91,0.0
-0.047943395692014494,0.013071401666520557,5,92,3.0
-0.05749078851445672,0.01630292525552831,5,93,1.0
-0.03813871370137844,0.0037788206684036003,5,94,1.0
-0.042574204153064114,0.00912719005976587,5,95,0.0
-0.06859060502771559,0.01714859226439697,5,96,1.0
-0.035879820074485494,0.006876753705164434,5,97,3.0
-0.05731358015084056,0.016471507742605973,5,98,5.0
-0.028247260579972896,0.020470534527300945,5,99,5.0
-0.04946773189365915,0.013044152242148561,5,100,3.0
-0.030959960099707036,0.01036589801069162,5,101,6.0
-0.0534204409380811,0.010143873913077361,5,102,4.0
-0.0740262443753096,0.01551801133902732,5,103,4.0
-0.07380130977259788,0.015335845338552043,5,104,3.0
-0.05569034699337959,0.0148077938283327,5,105,3.0
-0.06141762433870224,0.010928841367172091,5,106,2.0
-0.06140561974211739,0.015463904713389296,5,107,1.0
-0.08339803673246289,0.024062731368152422,5,108,0.0
-0.07380895350373962,0.021242740342785536,5,109,1.0
-0.07482864534557615,0.022347368593576982,5,110,5.0
-0.08440281583001853,0.02416191090963518,5,111,3.0
-0.06312331174735374,0.011840358810519591,5,112,10.0
-0.06921685580623343,0.007557884167143829,5,113,4.0
-0.0454386520518555,-0.0071525562680569655,5,114,3.0
-0.05954903255181302,0.006678873423758421,5,115,1.0
-0.0610513863534549,-0.0028663518891314786,5,116,2.0
-0.05777090831710214,0.014232016856222846,5,117,1.0
-0.059125484834567685,-0.0030320081226945243,5,118,1.0
-0.07032215949987879,0.0015809450844011378,5,119,5.0
-0.07705330447065623,0.0028197045227687356,5,120,4.0
-0.07387835805978407,0.0028064664734670248,5,121,5.0
-0.055114973331263445,0.004118129892542622,5,122,3.0
-0.03505753263085007,-0.010189256860615297,5,123,2.0
-0.07008669245855273,0.020259730144496016,5,124,1.0
-0.05489209434839046,0.010659831624257557,5,125,1.0
-0.07326924736970467,0.009983452613239524,5,126,10.0
-0.07073293107890782,0.015516350303445187,5,127,2.0
-0.07402086152777167,0.011952249950634862,5,128,4.0
-0.07988836339122156,0.005681158852790806,5,129,3.0
-0.07816337990190353,0.006516483843432002,5,130,3.0
-0.07092537268339906,0.016052515537387388,5,131,10.0
-0.07751933199595999,0.013496012580368238,5,132,6.0
-0.06646358204168022,-0.005464399694455542,5,133,3.0
-0.06644325165665303,-0.0078386957603896,5,134,1.0
-0.06592269094596756,-0.0033128407569302594,5,135,1.0
-0.05823053281733497,-0.009987787205747809,5,136,1.0
-0.07752966934173314,0.0014264743125751897,5,137,4.0
-0.07192240025863787,-0.005327169289165696,5,138,0.0
-0.055857790411090964,-0.011767341795476607,5,139,6.0
-0.02090600022989286,-0.015279868679144831,5,140,8.0
-0.028924627954420728,-0.0004860264713086951,5,141,0.0
-0.05885091099061421,0.013725389629910203,5,142,1.0
-0.029660512579385213,0.002065943475122329,5,143,3.0
-0.06303668821618559,0.011151102436680242,5,144,0.0
-0.0681393329614779,-0.004280446642813658,5,145,3.0
-0.061031741093684484,-0.0011905151691428922,5,146,1.0
-0.05432411000161761,0.0005056582469318532,5,147,5.0
-0.07419283882601453,-0.0014701936921906345,5,148,6.0
-0.05643776623032782,0.01036403792772796,5,149,4.0
0.010605124711371643,0.0002635521432281929,5,150,5.0
-0.06582596267974213,0.01089750341464264,5,151,3.0
-0.06491224405080795,0.006253139947037734,5,152,4.0
-0.06360770568309253,0.008827613226711705,5,153,2.0
-0.06364946871583434,0.0008599484163636654,5,154,1.0
-0.05212025024031514,-0.005457262964239877,5,155,1.0
-0.04926769299604586,-0.0049795692645355225,5,156,5.0
-0.023101011896647032,0.00270901615216499,5,157,4.0
-0.052840106119283664,-0.007213406278504322,5,158,2.0
-0.08269703896989723,0.001263510242453784,5,159,1.0
-0.04578552994327825,0.001135273426903468,5,160,6.0
-0.06853814392177686,-0.0009352736507873355,5,161,9.0
-0.02917946148615078,-0.00829676539136658,5,162,nan
-0.08601811147514976,0.00016281632099639286,5,163,nan
-0.01641963020805321,-0.02398523596139257,5,164,nan
-0.006038454089038757,-0.017190112018524106,5,165,nan
0.016492136949046065,-0.0190096507512951,5,166,nan
-0.0027539836380739554,-0.015856349201115748,5,167,nan


==> Data/cohort_trajectories/brainmask_sigma1.0_r20_LOG_MMNorm_w_0_complete_flat_pool_events_adults.csv <==
0.5363817380031375,0.5520963807148951,0.8719090122011516,0.5950505631919951,0.4086084428928309,0.6089886508127996,0.5202672573315783,0.4612450293368808,0.4269284238141087,0.7700073848142197,0.3605868682275119,0.32092876894355804,0.5847284688510441,0.4125903588627236,0.5901817756369453,0.4052338564615823,0.6192844084061615,0.3540829590288904,0.4648895369415693,0.5027805722091542


==> Data/cohort_trajectories/brainmask_sigma1.0_r20_LOG_MMNorm_w_0_complete_flat_pool_events_non_adults.csv <==
0.4423794352263743,0.8436712498074084,0.3668188858271447,0.9390787716643132,0.3101391615480789,0.3890256961363397,0.5361310105208198,0.656772481555448,0.3312676363765071,0.7178591892950305,0.4809291685995,0.5371617672644551,0.5086329072387363,0.4636644252536424,0.4628332834143005,0.8978276416680091,0.4145569897356317,0.5872817404143741,0.37087179202383946,0.4920360281055682,0.31536736681679806,0.3095416119305092,0.331862904201214,0.4400363176319293,0.3098561592494019,0.4609985500591178,0.5977402475052905,0.8625685203533673,0.6582430659793508,0.9079124656485268,0.39617930464526185,0.2482389012806049,0.4427694770934902,0.7754919936054341,0.3900712791161437,0.2716244169534827,0.18378935024812385,0.3511670506228225,0.3170764925126202,0.1596634798551497,0.3232119979692236,0.4814074555453503,0.3587946580633611,0.2360707790516337,0.20475847660757174,0.3812939647935423,0.24690271167889066,0.3222605170716786,0.3667958276120084,0.2835597781057832,0.2937465275860608,0.3202901024341992,0.2924202678980457,0.2955723420465959,0.2130973156884207,0.2875250993016386,0.3372708586931469,0.3998363323060386,0.17328207200135431,0.288893498340771,0.6761480666816446,0.3658727732589199,0.6415802325226749,0.4559973458921602,0.16316034826299414,0.5621751996313069,0.19896282736070894,0.2809604824402187,0.3987345756772081,0.3639211667389085,0.34100682070864713,0.3962777481336425,0.4430527151437215,0.5498593144991615,0.3770112398647306,0.3864267880671692,0.4895589301201807,0.5734337532403788,0.3610492028504794,0.3238960152868442,0.2422224874603523,0.5119471015645388,0.03754968147493914,0.3707918836921368,0.863341297756481,0.20572767870295888,0.2624198203443019,0.565912399958047,0.3706450152563833,0.7641472466512419,0.3830326740180183,0.4431026296532067,0.4699381335395783,0.4506699963924925,0.18477909598313194,0.3110124593031091,0.5477610602813916,0.5180084597089027,0.5974826154998499,0.5264555272472263


==> Data/cohort_trajectories/occipitalmask_sigma1.0_r20.csv <==
x,y,cohort,time,salience
0.11111895571277382,0.050951676099753505,0,7,2.0
0.06731082182755906,0.02316135001035626,0,8,6.0
0.06532296988551967,0.0012601054264759631,0,9,1.0
0.06973056857818971,0.016299743986899123,0,10,7.0
0.09859385765614141,0.03318828169543796,0,11,4.0
0.12732253587768957,0.0595369848533644,0,12,4.0
0.08417075363949264,0.02429474229956143,0,13,7.0
0.09194622864707797,0.019258613512202483,0,14,0.0
0.12602405392041563,0.055901101325985955,0,15,2.0
0.12900707149468757,0.049326223899254396,0,16,7.0
0.09289250352354006,0.019696607240748593,0,17,10.0
0.0625482480668758,0.004790113843694769,0,18,3.0
0.06788424565105616,0.010779087235406836,0,19,4.0
-0.0813590608497381,0.012819546693737483,0,20,10.0
-0.02755300775361088,-0.010094840296391261,0,21,7.0
0.01048969528594373,-0.03126309414252514,0,22,10.0
-0.039632271710979036,-0.007262266556142332,0,23,0.0
0.02292343666741204,-0.03314838959647555,0,24,7.0
0.03944275531513212,-0.025268110962419797,0,25,1.0
0.12821533428764242,0.05779087771422525,0,26,0.0
0.10824812190868477,0.04649150815339967,0,27,0.0
0.12042303752347011,0.0562823927926856,0,28,2.0
0.10879709115332845,0.046977374765656284,0,29,2.0
0.04956276571902952,0.022376326014455074,0,30,1.0
0.07325040416626126,0.01580267183135904,0,31,5.0
0.07677764317823063,0.02286276374295578,0,32,10.0
0.07458135104701107,0.015562450506595235,0,33,3.0
0.024714299779849482,-0.013318305616459025,0,34,1.0
0.07824581102992517,0.0067243679639944764,0,35,4.0
0.121493272902823,0.014277934756633632,0,36,8.0
0.11638753396692322,0.008723612074806725,0,37,5.0
0.0930023388900801,-0.004671782826610633,0,38,5.0
0.11929789306197101,0.012012425333413937,0,39,5.0
0.12512380885562735,0.020813232662335632,0,40,2.0
0.10495984144800996,0.0007771608670454309,0,41,1.0
0.09152746172537116,-0.007046090728956002,0,42,4.0
0.06812284976578623,-0.01807572989474197,0,43,4.0
0.11024664901763571,0.004755411150932024,0,44,1.0
0.12081187003262182,0.015232950704242632,0,45,3.0
0.11704184955332306,0.02152602139486827,0,46,3.0
0.08960909184101742,-0.008759717972855423,0,47,0.0
0.08437472406735001,-0.007326755655366531,0,48,7.0
0.04538034329491875,-0.02727145481660175,0,49,0.0
0.017684401683878574,-0.02961507496303856,0,50,7.0
-0.030463019345556317,-0.028207234453482555,0,51,4.0
0.026905008991140546,-0.031779198855083575,0,52,3.0
0.04877709710729529,-0.02212499349663842,0,53,1.0
0.09976668341857882,0.022380098303562253,0,54,0.0
0.11947502613393413,0.014175729467322061,0,55,8.0
0.07367311061886313,-0.01343567800456344,0,56,2.0
0.012326207466045251,-0.023352134329934066,0,57,2.0
-0.009289256039915487,-0.018962993758855073,0,58,0.0
0.1154663968006563,0.008410164923573424,0,59,0.0
-0.005728779799817615,-0.025010051355522332,0,60,3.0
-0.04401712268712326,-0.02446024427647743,0,61,5.0
-0.03450512466238435,-0.031115182199810753,0,62,2.0
0.011965225321081317,-0.03295161838752004,0,63,3.0
0.034744738124468946,-0.02682972216744283,0,64,2.0
0.05330124549778188,-0.023340971458102187,0,65,1.0
0.0004649741668162825,-0.0020684153141866573,0,66,1.0
0.03901982413388774,-0.02422520573369838,0,67,2.0
-0.04812161133161382,-0.01062254336563885,0,68,10.0
-0.0339443116621675,-0.006409703647154887,0,69,3.0
-0.03872658415780276,-0.026479178822813587,0,70,0.0
-0.019057088214812126,-0.02631675217211754,0,71,1.0
0.06321052628647757,-0.00919804496743683,0,72,3.0
-0.0458890928672649,-0.012191865782193875,0,73,1.0
-0.023730343592942,-0.027409887857448554,0,74,4.0
-0.009793921977934907,-0.028300955562789682,0,75,4.0
-0.045027005147395764,-0.013031596164396685,0,76,0.0
0.03140635060120435,-0.020005552740385416,0,77,1.0
0.03252330023807298,-0.027546372837930756,0,78,10.0
-0.03247592071616273,-0.016899297142469887,0,79,2.0
0.011504686923730011,-0.03486517092989638,0,80,6.0
-0.026680355038665435,-0.02076370141818826,0,81,0.0
-0.03998250725623188,-0.007833509711758838,0,82,0.0
-0.022026081718020157,-0.022505101505353675,0,83,1.0
0.032214696842223806,-0.0271766882510482,0,84,6.0
0.02057002708420011,-0.03612692153516144,0,85,5.0
0.013573574957805203,-0.03809239861878572,0,86,1.0
0.06750724136750613,0.01145207902102971,0,87,0.0
0.018230250334163103,-0.026998571252359396,0,88,3.0
0.025306664633287096,-0.016734509280148198,0,89,4.0
0.04502546078048027,-0.012970062795518952,0,90,4.0
0.037591192121383364,-0.021122611996338622,0,91,0.0
0.041429437011438044,-0.020443919429688102,0,92,3.0
-0.06679140718777726,-0.010081253640616069,0,93,1.0
0.043353543388600924,-0.02325025515500336,0,94,1.0
0.009379950468201585,0.0072957592261063695,0,95,0.0
0.044243713487808416,0.008932468736381316,0,96,1.0
0.04988146373993868,0.003140786680870464,0,97,3.0
0.03353610112359686,-0.001043041389902492,0,98,5.0
0.03402192238911123,-0.007912034729781952,0,99,5.0
-0.022278743969855283,-0.013094382334480424,0,100,3.0
-0.041060445087455065,-0.007710041319508914,0,101,6.0
-0.014225680011332259,-0.002689917941839265,0,102,4.0
0.02969812602653466,-0.00975124769263049,0,103,4.0
0.034954166009357086,-0.007971907694179157,0,104,3.0
-0.051165134571416304,-0.022467052269283774,0,105,3.0
-0.0727542223015595,-0.00424539350557853,0,106,2.0
-0.045435453444404035,-0.010902987796235341,0,107,1.0
0.016928009808974045,-0.037918755993452374,0,108,0.0
-0.01226151917207976,-0.04789380186959565,0,109,1.0
-0.009649723951419373,-0.04613408095609196,0,110,5.0
-0.021017781396531973,-0.04739795713022867,0,111,3.0
-0.015410856651307358,-0.04870564990847942,0,112,10.0
-0.05270468754642729,-0.026926418230757507,0,113,4.0
-0.02458845846159038,-0.04526515998148648,0,114,3.0
-0.0511999052646478,-0.0251775473763664,0,115,1.0
0.026114295179105844,-0.030558437815566317,0,116,2.0
0.013274069037319999,-0.030810776784215527,0,117,1.0
-0.032711521820741385,-0.0070426725140382345,0,118,1.0
0.01600043788149911,-0.034008057447545245,0,119,5.0
-0.06324556847233306,-0.019779485153321622,0,120,4.0
-0.07264339956814013,-0.0120375680486084,0,121,5.0
-0.09413600056845339,0.010636216047352482,0,122,3.0
-0.03949814802186511,-0.027095826253736133,0,123,2.0
-0.08088005853335573,-0.0018652624280489892,0,124,1.0
-0.07646433330240288,-0.009966789779439695,0,125,1.0
-0.09906223568811237,0.019342526306239508,0,126,10.0
-0.08562859963462441,-0.0001327053209733003,0,127,2.0
-0.09938603333373999,0.025372239618501564,0,128,4.0
-0.07473881488126684,0.019633368155812486,0,129,3.0
0.07813631582640523,0.01609439587213578,0,130,3.0
-0.06012277907755086,0.016183574346685374,0,131,10.0
-0.09853202219086712,0.03646297945314342,0,132,6.0
-0.12332713838871816,0.05965000352295749,0,133,3.0
-0.12476701216041217,0.06053737486920573,0,134,1.0
-0.12818045687453622,0.062436951045478244,0,135,1.0
-0.0839038380820002,0.00921114002442321,0,136,1.0
-0.08082620936485481,0.015216165529573038,0,137,4.0
-0.06812136761450839,0.01949936764881521,0,138,0.0
-0.06100000740907863,0.021964603297398032,0,139,6.0
-0.05126970284540407,0.015306970078586576,0,140,8.0
-0.07853550822946406,0.025879293581972475,0,141,0.0
-0.08893797174425297,0.033056964925081596,0,142,1.0
-0.06090074794170929,0.0014163826489640204,0,143,3.0
-0.04673166706143668,-0.006129099499657894,0,144,0.0
-0.04192058407185047,-0.0022989623406803926,0,145,3.0
-0.05455117504513032,0.002442518827790685,0,146,1.0
-0.07138819920644779,0.009809804185202522,0,147,5.0
-0.0875675660901848,0.022710221496567186,0,148,6.0
-0.11802074142251982,0.054567104539560915,0,149,4.0
-0.12417424947558563,0.056224717523849554,0,150,5.0
-0.11808502619032014,0.04187620093828233,0,151,3.0
-0.07805028339485882,-0.011129036341707673,0,152,4.0
-0.09673738837828055,0.014460142080895449,0,153,2.0
-0.10511868301499147,0.018421910528198998,0,154,1.0
-0.096707827489767,0.008970071477032906,0,155,1.0
-0.048352088869400796,-0.008742477565173311,0,156,5.0
-0.09629147970966562,0.029428629500192392,0,157,4.0
-0.10309195111317838,0.02524670390794096,0,158,2.0
-0.095625953990828,0.005977188050661633,0,159,1.0
-0.0450589089124614,-0.03513872028055347,0,160,6.0
-0.08773425097693979,-0.002032130705072659,0,161,9.0
-0.0720990368534506,-0.01851662476980815,0,162,nan
-0.12558552397689193,0.05772943822945578,0,163,nan
-0.09389605786219447,0.028742829299408818,0,164,nan
-0.0817502316738454,0.028249064625004622,0,165,nan
-0.03913954902616337,0.022317221592510376,0,166,nan
-0.02706516787652626,0.023738664884358062,0,167,nan
0.17760555867262234,-0.013308241539319022,1,7,2.0
0.20794058722761574,-0.005275805458274291,1,8,6.0
0.06793721739172366,-0.021190127056860488,1,9,1.0
0.13515140340865162,-0.001505107591599077,1,10,7.0
0.17231405591789092,-0.020434360672235585,1,11,4.0
0.1967253183727268,-0.010845157654924671,1,12,4.0
0.16114550559011565,0.005392555109500346,1,13,7.0
0.12173186831233469,0.017790602015223766,1,14,0.0
0.09835607938283143,0.043158920489737025,1,15,2.0
0.1847700235453199,-0.01290604146119796,1,16,7.0
0.11610231201729647,-0.001445954594978476,1,17,10.0
0.06548424862540937,-0.027740059280384196,1,18,3.0
0.05857330206951774,0.0411885519921904,1,19,4.0
0.04719734884728284,0.061382389221238856,1,20,10.0
0.02908825738412373,0.05604356047434477,1,21,7.0
0.00949351841636308,0.052299909649559946,1,22,10.0
-0.001492656634123847,0.06494982606186375,1,23,0.0
-0.011498625017165972,0.059708567884187505,1,24,7.0
-0.007081249135246837,0.06898810151879382,1,25,1.0
0.03457768798985637,0.028212763379770557,1,26,0.0
0.1285789621246128,-0.005038368535543333,1,27,0.0
0.1947602272420921,-0.008883542254388475,1,28,2.0
0.07883880972652409,0.021382444906014774,1,29,2.0
0.197408574308453,-0.007116783162017205,1,30,1.0
0.18438904861953603,-0.005058209576688412,1,31,5.0
0.2129787806469592,-0.007886910479914003,1,32,10.0
0.09492528627269854,0.014457530672345847,1,33,3.0
0.0241464563880255,0.03910383503423969,1,34,1.0
0.02584645118445676,0.07102763876857199,1,35,4.0
0.051516387288857574,0.061144155001481265,1,36,8.0
0.03843923890670769,-0.03276726329429039,1,37,5.0
-0.002964111396129907,0.05229328659626415,1,38,5.0
-0.02777580805232296,0.05873646552289614,1,39,5.0
-0.0011418699092304273,0.06904060117105015,1,40,2.0
-0.010693324007516198,0.0635862715586065,1,41,1.0
-0.005956540038197379,0.025734891407693132,1,42,4.0
-0.0347159120272283,0.044143508681124696,1,43,4.0
-0.019022338009825977,0.0007073554796481416,1,44,1.0
0.014330249831514609,0.05939294511301337,1,45,3.0
0.011535012126279814,0.038117704874332185,1,46,3.0
0.01136537192062103,0.05741836502597439,1,47,0.0
-0.06215599640360644,0.04245229868480792,1,48,7.0
-0.06523317140611883,0.038674084055751186,1,49,0.0
-0.05028675964790147,0.04981877455051634,1,50,7.0
-0.08087706491985429,0.018050468460958046,1,51,4.0
0.07594150482353633,-0.03469682500670767,1,52,3.0
0.0827639581206555,-0.010836029626510927,1,53,1.0
0.07644784732556785,0.00961930748471131,1,54,0.0
0.04635593345487567,0.027622106901347688,1,55,8.0
-0.00017040928885230107,0.030888388427760545,1,56,2.0
0.03315342874406999,0.007106763488402966,1,57,2.0
-0.006243663147945053,0.009322543429404239,1,58,0.0
-0.007990573180916456,-0.011461004940396724,1,59,0.0
-0.07297042397813186,0.04194034006414683,1,60,3.0
-0.046602816153018055,0.04133232135939722,1,61,5.0
-0.04702650709685628,0.045100133018347296,1,62,2.0
-0.024225687116790347,0.026999115920604975,1,63,3.0
0.0031404738088913497,0.012148377050530214,1,64,2.0
0.004488493060204637,0.012099300171872463,1,65,1.0
-0.07873109113024679,0.029087327306985947,1,66,1.0
-0.07676244863751316,0.021915195240940707,1,67,2.0
0.006143804790896563,0.032696298237002645,1,68,10.0
-0.016184436202582024,0.02311224247231595,1,69,3.0
0.002574416665236974,0.05049778470279391,1,70,0.0
-0.06446169653604741,0.04079935966118994,1,71,1.0
0.013697107903522583,0.029796978018841288,1,72,3.0
-0.02695690786070043,0.03321946072775601,1,73,1.0
0.01075811709434307,-0.042065354874789636,1,74,4.0
-0.0041856202451872205,0.024803273762983833,1,75,4.0
0.007314124491040021,-0.03211971424249666,1,76,0.0
0.007367939387407235,-0.0142303716469519,1,77,1.0
0.06711528419667896,-0.01205648938671607,1,78,10.0
-0.004772308540005808,0.028835888405144772,1,79,2.0
-0.008758404715445124,0.027895736268830344,1,80,6.0
0.029950754084829525,0.03394790663534732,1,81,0.0
0.054080209993030016,-0.01749745565903765,1,82,0.0
-0.043682306663377586,-0.031686619386316554,1,83,1.0
-0.0017549439727755274,-0.0522890440141609,1,84,6.0
-0.00443378465266211,-0.04897022976994083,1,85,5.0
-0.007243844722846688,-0.02684571337372635,1,86,1.0
0.008739956362900552,0.010232370989046053,1,87,0.0
-0.07795628153010051,0.01334639752195546,1,88,3.0
-0.0635892319155221,-0.016980369532959293,1,89,4.0
-0.05642312280505171,-0.004901551145238924,1,90,4.0
0.017335163008988606,-0.04917072941563408,1,91,0.0
-0.00807901876045924,-0.03216052315467995,1,92,3.0
-0.05718646931117754,-0.02736291563761467,1,93,1.0
0.06252112693929571,0.0007617511436402531,1,94,1.0
0.15507363031815705,-0.026374193847092036,1,95,0.0
0.00799867583733104,0.005838379552128151,1,96,1.0
-0.04778874170286888,-0.012007268680645212,1,97,3.0
0.003591901935913317,-0.04348981924033643,1,98,5.0
-0.008298280893574128,-0.04963439402296457,1,99,5.0
-0.05686860517634043,-0.0028858287273656144,1,100,3.0
-0.07039945547317332,-0.008036848155651238,1,101,6.0
-0.062212729631751694,-0.023893561983844246,1,102,4.0
0.005263986206878803,0.004831126461815314,1,103,4.0
-0.01613205738859238,-0.0199984681915243,1,104,3.0
-0.03220683380393013,-0.01705876425914274,1,105,3.0
-0.06611464846661178,0.0056686741598474776,1,106,2.0
-0.047954999008978434,-0.019491055805343476,1,107,1.0
-0.00022253923548211607,-0.02965709706416684,1,108,0.0
-0.03690184776456927,-0.028591751855825343,1,109,1.0
-0.0152577415004107,-0.04014679090373786,1,110,5.0
-0.08809249262249647,-0.01123233471461008,1,111,3.0
-0.04472411164465538,-0.03452311682051678,1,112,10.0
-0.045669575674041424,-0.03955170763819401,1,113,4.0
-0.09287115187402041,-0.002317787766536818,1,114,3.0
0.03672095835504007,-0.015097621214020512,1,115,1.0
-0.08905568037705314,-0.00791478338051728,1,116,2.0
-0.05556081611071725,-0.029937896293678247,1,117,1.0
-0.042847168953823164,-0.029501690522934564,1,118,1.0
-0.03172626872880658,-0.029228156571682255,1,119,5.0
-0.015495917188332877,-0.05298096766669258,1,120,4.0
-0.03624825984741298,0.0030848407511366474,1,121,5.0
-0.07709294117596717,-0.01650909650743639,1,122,3.0
-0.06326265729538175,-0.021880918771263833,1,123,2.0
-0.03897183512303364,-0.03252847518506505,1,124,1.0
-0.07138899773630364,-0.012914169909526332,1,125,1.0
-0.020540791358799507,-0.020630912957909756,1,126,10.0
-0.04497511117439525,-0.009004974731283002,1,127,2.0
-0.027358859708549246,-0.036815854342267716,1,128,4.0
0.01637500410477034,-0.044656500462192286,1,129,3.0
0.021621600159996385,-0.042923724715286785,1,130,3.0
-0.01819130406505132,-0.029904307919811007,1,131,10.0
0.0016171951526329075,-0.04305689528435417,1,132,6.0
-0.061663338112564844,-0.002647285431745902,1,133,3.0
-0.08875156510072614,-0.006087178351371294,1,134,1.0
-0.05714747188743879,-0.003859054012929246,1,135,1.0
-0.08658195056120394,0.004834937419471843,1,136,1.0
-0.01624237467213184,-0.03279557904083293,1,137,4.0
0.05542915827465347,-0.04498372328683585,1,138,0.0
-0.034213436660833894,0.0034524514256556284,1,139,6.0
-0.04786013109210679,-0.00027903016052957915,1,140,8.0
-0.00974716632802424,0.051884577695204694,1,141,0.0
-0.029311356486649457,-0.024308626292161586,1,142,1.0
-0.04293298392451762,-0.02014295984804238,1,143,3.0
-0.022830817165623237,-0.036187625838302095,1,144,0.0
-0.02823769769415243,-0.006267551106561695,1,145,3.0
0.0024199720821325116,-0.048739605327051794,1,146,1.0
-0.019499224978244474,-0.048074702832737064,1,147,5.0
-0.03170433105600842,-0.03328530300348376,1,148,6.0
-0.033046767034203985,-0.03241760912440237,1,149,4.0
-0.02799633312933871,-0.03612938066722674,1,150,5.0
-0.06947715863369545,0.009913436369689608,1,151,3.0
-0.04273171402231409,0.05536386845499971,1,152,4.0
-0.024407684782263742,-0.04101980865102439,1,153,2.0
-0.0852147429119267,-0.000479234767797481,1,154,1.0
-0.09186572868899677,-0.0022887714551435355,1,155,1.0
-0.06805899235573697,-0.016719659727752228,1,156,5.0
-0.015438383275713058,-0.04174874940453644,1,157,4.0
-0.023739891485280107,0.0019835542026511417,1,158,2.0
-0.0801895529108887,-0.005442819818896546,1,159,1.0
-0.04760428865432678,-0.03231363499230567,1,160,6.0
-0.08270090816566521,0.0019421071727016095,1,161,9.0
-0.07783323903164525,-0.004773185750833346,1,162,nan
-0.0691140964856912,-0.016995171325314883,1,163,nan
-0.05777896621238964,-0.008353209945212053,1,164,nan
-0.03905130582403205,-0.00885229812283872,1,165,nan
-0.04408100041827774,-0.015449574574191483,1,166,nan
0.039519568773916575,-0.036571053038328624,1,167,nan
0.18383023074319027,-0.005805820501742024,2,7,2.0
0.18424944203126342,-0.017958315460852473,2,8,6.0
0.16918573288099995,0.0033844114395346985,2,9,1.0
0.17241565133666822,-0.018589565863898233,2,10,7.0
0.005409880027883861,-0.015022011512209554,2,11,4.0
0.07163536003333582,-0.02739594837241911,2,12,4.0
0.16973423893326356,-0.00939633436114448,2,13,7.0
0.16361317425589078,-0.011058028608310986,2,14,0.0
0.1646939246216136,-0.00894645279186291,2,15,2.0
0.13441534141349706,-0.02170685197906946,2,16,7.0
0.15331608037551528,-0.01059537612572416,2,17,10.0
0.1705577402596879,-0.0076938087063877615,2,18,3.0
0.17393013367123264,0.004802212373977748,2,19,4.0
0.157002706232366,-0.001438805804774253,2,20,10.0
0.1563096955371702,0.0091912568522681,2,21,7.0
0.17002119778214836,0.00594267464337926,2,22,10.0
0.16795221470489033,0.006598780612560789,2,23,0.0
0.07012912886679408,0.021408473059656385,2,24,7.0
0.03737512839569983,0.02635355455022849,2,25,1.0
0.06988740852999982,0.02506495435845637,2,26,0.0
0.11135552912496229,0.00771848522515384,2,27,0.0
0.17600314329286276,-0.013677202875042467,2,28,2.0
0.12266709552556992,0.007716723285951548,2,29,2.0
0.1559039845412976,-0.006604481452148989,2,30,1.0
0.07703620273744534,0.019861479777731728,2,31,5.0
0.11189370544914158,-0.01727217442562171,2,32,10.0
0.14444447621951542,-0.015162761438559092,2,33,3.0
0.1363950686072255,-0.012454564955293863,2,34,1.0
0.018682839059400113,0.034206396010029214,2,35,4.0
0.01617985111341684,0.026245415794228708,2,36,8.0
0.04479143295260902,0.025499630812019624,2,37,5.0
0.008936306058981963,0.018682386918691146,2,38,5.0
0.018176332439782977,0.023125701721152383,2,39,5.0
0.03488148672043657,0.02594515727705312,2,40,2.0
-0.0007270900960078842,0.02586840253672661,2,41,1.0
0.021641540806152545,-0.0125678787215939,2,42,4.0
0.003448117232786866,0.008650239087082776,2,43,4.0
0.009409639036471677,0.01626458200728342,2,44,1.0
0.0009966068270993906,0.020319389655374987,2,45,3.0
0.024829361210929133,-0.010938369915381123,2,46,3.0
0.01845322786850195,-0.010686101693227052,2,47,0.0
0.012277149248089274,-0.016985998739563735,2,48,7.0
-0.05002898692334924,0.014936370143380336,2,49,0.0
-0.047188046341926776,0.02159325315766746,2,50,7.0
-0.021639021016304702,0.04000951064339732,2,51,4.0
0.005596846252971538,0.03132607787351505,2,52,3.0
0.0013007005352336921,-0.012405515261440942,2,53,1.0
-0.0040568217027673395,-0.012858645482923951,2,54,0.0
0.015221988988441003,-0.004783706504602502,2,55,8.0
0.04190737559200557,0.02317102702272521,2,56,2.0
-0.04353009362985376,-0.019867336072979636,2,57,2.0
-0.051224624906644124,-0.02020375058197497,2,58,0.0
-0.05982295667982123,-0.034749021156818,2,59,0.0
-0.03825823443778198,0.02259552120873824,2,60,3.0
-0.01146893626387797,0.04097837232894403,2,61,5.0
-0.04829821215380474,0.022553657130877185,2,62,2.0
-0.06390040612112503,0.015598459080592224,2,63,3.0
-0.014643800355108025,0.009781220420781498,2,64,2.0
0.0013484587197360597,-0.0018960880007624719,2,65,1.0
-0.05394004243915943,0.004310543367785733,2,66,1.0
-0.027017525747967716,-0.008706234788726848,2,67,2.0
-0.049794621212436344,0.0023629334345682744,2,68,10.0
-0.003556466307060094,0.02338407979660424,2,69,3.0
-0.06793393095156204,-0.017059088972759852,2,70,0.0
-0.07116857083680261,-0.01883411219856744,2,71,1.0
-0.05528177160598742,-0.03361703654774639,2,72,3.0
-0.03188622449273005,-0.001763069529635742,2,73,1.0
-0.007127503131291684,-0.006996628999134141,2,74,4.0
-0.019488773473379097,-0.00831342325172263,2,75,4.0
-0.027716016860890362,0.0020405354290278623,2,76,0.0
-0.015048733127746561,0.008618711263514033,2,77,1.0
-0.036666828174966366,0.0025648190656217037,2,78,10.0
-0.028516586440085548,0.01202780421112514,2,79,2.0
-0.0206918781045821,-0.003890814562726971,2,80,6.0
-0.03850267632255233,0.002586490475208848,2,81,0.0
-0.060013831115363944,-0.011481889849707902,2,82,0.0
-0.029101040210647182,-0.009558520091514847,2,83,1.0
-0.020449159616028775,-0.018436355367902457,2,84,6.0
0.007543288624543861,-0.02641476233826945,2,85,5.0
0.0001406521407540645,-0.029501164822911385,2,86,1.0
-0.014484239716383046,-0.0032250454732746124,2,87,0.0
-0.061572559706419894,-0.02242766315453587,2,88,3.0
0.01696812156912895,0.012891264535171242,2,89,4.0
-0.05778925633141478,-0.007504630018372949,2,90,4.0
-0.023803695742127373,-0.010953213422388515,2,91,0.0
-0.046561149056201574,-0.0016182509234964634,2,92,3.0
-0.04294476854256463,0.011727999833290804,2,93,1.0
-0.027060519803517768,0.008994469524879109,2,94,1.0
-0.05352960524992292,0.0003966851810699525,2,95,0.0
-0.018580441241135868,0.038469262968291215,2,96,1.0
-0.052855705830538655,0.006491983575416393,2,97,3.0
-0.07212054613483575,-0.025388546221072394,2,98,5.0
-0.028460085392972158,-0.004469991032612961,2,99,5.0
-0.04449774267514376,-0.0012005707666206636,2,100,3.0
6.609354929161923e-06,0.028210479585208087,2,101,6.0
-0.020261008657431672,0.04272026230579669,2,102,4.0
-0.0330509900184814,-0.02496706711752576,2,103,4.0
-0.06617358041311239,-0.03159714761150584,2,104,3.0
-0.008768044156463744,-0.040535119378134754,2,105,3.0
-0.05587543271329759,-0.02997741283628453,2,106,2.0
-0.07284778284730996,-0.023221724609651283,2,107,1.0
-0.010464892439498044,0.03637925093197882,2,108,0.0
-0.04110964847163621,-0.02395198960082321,2,109,1.0
-0.008341839375163956,0.04181453336629714,2,110,5.0
-0.029843713565919232,-0.03978925828579715,2,111,3.0
-0.06526837596729404,-0.004365633143005595,2,112,10.0
-0.020174847465613162,0.04103901870029871,2,113,4.0
-0.03390991706054497,0.020576352848761317,2,114,3.0
-0.07199601112498402,-0.011375749528649294,2,115,1.0
-0.052150330929497224,-0.03832351113517074,2,116,2.0
-0.06371907471295161,-0.03566907281202052,2,117,1.0
-0.055052917483312806,-0.03504524060516145,2,118,1.0
-0.01826476165526048,0.009015969951761071,2,119,5.0
-0.008343536034105063,0.021670195247841736,2,120,4.0
-0.05046005985428197,0.022818423012188255,2,121,5.0
0.01156228291950903,-0.015164781443786335,2,122,3.0
-0.04915533107365524,0.012748515362855746,2,123,2.0
-0.013016045006941448,0.012706293488661079,2,124,1.0
-0.06953133205964009,-0.011059358268596487,2,125,1.0
-0.0504002134388505,-0.008128600925707547,2,126,10.0
-0.05015123425036279,-0.019329046882736307,2,127,2.0
-0.05878652086130813,-0.0117958909198881,2,128,4.0
-0.05649303402010135,-0.01964570959381344,2,129,3.0
-0.046985879548430316,-0.018640165264707617,2,130,3.0
-0.010169304341009598,-0.01029452808478128,2,131,10.0
-0.05434197567098643,-0.013931315848617268,2,132,6.0
-0.05399661269042594,0.004087385162661727,2,133,3.0
-0.061840978980510386,0.014956136383952899,2,134,1.0
-0.04402726660106184,0.013155396974598223,2,135,1.0
-0.06003527520700855,0.016136624767348156,2,136,1.0
-0.05728921304169735,0.016543560065997942,2,137,4.0
-0.04652213967757945,0.024149679457427884,2,138,0.0
-0.06037571526643837,0.018589621804884066,2,139,6.0
-0.00789550355926245,0.007931190603469192,2,140,8.0
-0.05658102267206203,-0.01764527443854498,2,141,0.0
-0.058373123050932195,-0.01122608542748231,2,142,1.0
-0.06410863360283886,0.013415426001837674,2,143,3.0
-0.06805448815627718,0.002929580309650841,2,144,0.0
-0.06443132627880113,-0.011575823664376822,2,145,3.0
-0.03477936671325379,0.037669720452579866,2,146,1.0
-0.03024032601538613,0.03480110958621942,2,147,5.0
-0.03357262175643961,0.03810863637358101,2,148,6.0
-0.02029089650475068,0.03922078533387088,2,149,4.0
-0.038846206210292285,0.012901378456797426,2,150,5.0
-0.008360293047712011,0.027301571219975975,2,151,3.0
-0.06783311441706537,-0.015663464900575883,2,152,4.0
-0.06902308639331009,-0.021865472919634952,2,153,2.0
-0.048698033703458724,-0.006876734438896135,2,154,1.0
-0.06991420486232279,-0.008866125505607777,2,155,1.0
-0.06605846454374661,-0.01515106294055123,2,156,5.0
-0.058112576494700044,-0.014919011167389721,2,157,4.0
-0.05292888721529593,-0.004073146778476942,2,158,2.0
-0.06264189697807189,-0.01626727173562339,2,159,1.0
-0.04853871318322695,-0.005443343436193321,2,160,6.0
-0.07227281293096445,-0.0068350222791075275,2,161,9.0
-0.06882055921479184,-0.02368567531579074,2,162,nan
-0.07126224846461382,0.008975420848250783,2,163,nan
0.15684239704607264,-0.018993900846336103,2,164,nan
0.12817543008303062,-0.013588332152931386,2,165,nan
0.18455965940645566,-0.017952995307620456,2,166,nan
-0.051458349064066045,-0.015314881423952093,2,167,nan
0.18933585918963258,0.04521565756574212,3,7,2.0
0.1720122609144171,0.030645311586213076,3,8,6.0
0.14039310656433204,0.020698020229381976,3,9,1.0
0.1773023348717561,0.04198659812092094,3,10,7.0
0.18165178989775835,0.044986554256810765,3,11,4.0
0.1855851092867688,0.04803533288657915,3,12,4.0
0.1871996309153334,0.04795317590970985,3,13,7.0
0.17502782630548727,0.04123553623775821,3,14,0.0
0.15033094665353378,0.029399520503255415,3,15,2.0
0.13777903442069117,0.008167246647224142,3,16,7.0
0.1313644677738145,0.004366652774687716,3,17,10.0
0.10578879754701616,0.005119854733751059,3,18,3.0
0.11685604622390544,0.0055426008421269055,3,19,4.0
0.12590666155647007,-0.001241093248037305,3,20,10.0
0.03480215189983526,-0.02573083594651258,3,21,7.0
0.07678932726293577,-0.019165898765081187,3,22,10.0
0.04679067289200968,-0.025337318555300473,3,23,0.0
0.03479829098834148,-0.02283267438778448,3,24,7.0
0.05258352052305854,-0.0239567577817221,3,25,1.0
0.14542446070659626,0.00899020126791945,3,26,0.0
0.14893837153554343,0.019992337249036866,3,27,0.0
0.15061486056497683,0.01146157146579465,3,28,2.0
0.16730428999556546,0.02307262202410985,3,29,2.0
0.06205482780344948,-0.021758623033861123,3,30,1.0
0.1453736604316178,0.007139959299910157,3,31,5.0
0.09782639011877484,-0.013390817731002116,3,32,10.0
0.058746349127825,-0.023471039540277065,3,33,3.0
0.0655464685298063,-0.022296050737681015,3,34,1.0
0.030946311880235007,-0.023939840003913523,3,35,4.0
0.013873458642925732,-0.020966750844098426,3,36,8.0
0.047281416927480925,-0.024694841948513777,3,37,5.0
0.09841224204130788,-0.014576854881899337,3,38,5.0
0.13074138725944098,-0.0015674955466283512,3,39,5.0
0.11385328190541676,-0.009668722198755928,3,40,2.0
0.046119521014376275,-0.024776633274736556,3,41,1.0
0.023858730105042282,-0.022445488514419177,3,42,4.0
0.026898236985982805,-0.02288926594990897,3,43,4.0
0.044232577783092246,-0.02442408584377233,3,44,1.0
0.01771273071574278,-0.02201961770842148,3,45,3.0
0.08320755906553981,-0.01829914344021037,3,46,3.0
0.08702622063033696,-0.017714644524208074,3,47,0.0
0.07363213520087851,-0.019943346245635683,3,48,7.0
0.013382750261994994,-0.02243011336660375,3,49,0.0
-0.0004341498449399589,-0.019086280381222603,3,50,7.0
-0.03198093088695884,-0.006246916799289356,3,51,4.0
0.03411614443815558,-0.023956461421395972,3,52,3.0
0.11164645406738882,0.002287861352983296,3,53,1.0
0.15292315793037523,0.011112099353457527,3,54,0.0
0.06477365199621414,-0.021581168117807224,3,55,8.0
0.04572609778729891,-0.022724126904684186,3,56,2.0
0.011187415538988107,-0.020598422447943496,3,57,2.0
0.027289502702364975,-0.022794936054956333,3,58,0.0
-0.003931836771448009,-0.017417937575264893,3,59,0.0
-0.01972083946097886,-0.009771220010806698,3,60,3.0
-0.04069981151221394,0.002187458692368974,3,61,5.0
-0.01931637648901795,-0.001217971111874628,3,62,2.0
-0.04195148434512545,0.0023115594915761473,3,63,3.0
-0.046465631321265986,-0.0007040516533427253,3,64,2.0
-0.05620620207111662,0.0017781450544746761,3,65,1.0
-0.028462604955684284,-0.009847322067851272,3,66,1.0
-0.07906054394250732,0.020071567541394553,3,67,2.0
-0.015397505641791676,-0.012296947540543763,3,68,10.0
0.0032909686827371147,-0.018957774422583586,3,69,3.0
-0.011601772777008005,-0.015485675968730924,3,70,0.0
-0.04526808503116214,0.003130812534139982,3,71,1.0
-0.01933195512329668,-0.014168635800558445,3,72,3.0
-0.0289188137016118,-0.006638881868718054,3,73,1.0
0.007467854449054616,-0.013221920158480468,3,74,4.0
-0.03225876629927094,-0.0010051693532756227,3,75,4.0
0.0005207366032976372,-0.012282788025348781,3,76,0.0
-0.008429772613640255,-0.011733826965239367,3,77,1.0
0.03758210294935763,-0.009838178032372769,3,78,10.0
2.134640383547164e-05,-0.01588519390681428,3,79,2.0
-0.032076519001012896,-0.009419179277154603,3,80,6.0
0.01948829339352562,-0.02007411837993857,3,81,0.0
-0.03957255346281223,-0.003666935593697681,3,82,0.0
-0.05708781167765768,0.004867525799226643,3,83,1.0
0.020037223933355847,-0.023297947967817503,3,84,6.0
-0.025106831589686424,-0.01010439036247272,3,85,5.0
0.011029970382889604,-0.02298942811893721,3,86,1.0
0.006787605293813689,-0.019496904014241444,3,87,0.0
-0.06896737181799648,0.013145772693326372,3,88,3.0
-0.04424116898887723,-0.005182489235338791,3,89,4.0
-0.014926368906266498,-0.010399065128055213,3,90,4.0
-0.004258199405030873,-0.018840022561557195,3,91,0.0
-0.0470410036846399,-0.004479017238550163,3,92,3.0
-0.04893879306952843,-0.0028839754993450423,3,93,1.0
-0.05078949550512719,0.0038317844595265166,3,94,1.0
-0.04045001472079225,-0.006629231663534583,3,95,0.0
-0.03825921667568596,-0.00792604021528381,3,96,1.0
-0.02512610361799422,-0.012702515352777761,3,97,3.0
-0.028291798342186186,-0.01235945069838496,3,98,5.0
-0.01742466354267108,-0.010995564410063833,3,99,5.0
-0.05047362518770195,-0.004092548178161493,3,100,3.0
-0.028188382488851874,-0.0035997528511083564,3,101,6.0
-0.03967421230851923,0.0002646381952724399,3,102,4.0
-0.07674641031038873,0.01665898968857723,3,103,4.0
-0.05796765763852394,0.00694202008088354,3,104,3.0
0.0003102084872383559,-0.022266733243983462,3,105,3.0
-0.03613571582348417,-0.015434137780938207,3,106,2.0
-0.04160628897142926,-0.0038341452749253426,3,107,1.0
-0.04333599401828896,-0.00840651280048213,3,108,0.0
-0.06661079698577653,-0.0012291662949303935,3,109,1.0
-0.04728831920438768,-0.011208366312482343,3,110,5.0
-0.06357851402203372,0.004306827562214655,3,111,3.0
-0.07120172173581628,-0.004970221534829249,3,112,10.0
-0.07004954985946395,-0.002298547202576508,3,113,4.0
-0.06553437993292567,-0.006672708109064293,3,114,3.0
-0.0629207425980388,0.003753636063130512,3,115,1.0
-0.053457490606098154,0.0028089675600259283,3,116,2.0
-0.04945364850984707,-0.011445613983126945,3,117,1.0
-0.05860045596683818,0.004869663416033151,3,118,1.0
-0.061158947472594705,-0.007712975065587267,3,119,5.0
-0.06916936004116067,-0.004196172004035475,3,120,4.0
-0.08001323036097471,0.021414799746295714,3,121,5.0
-0.09194536097675048,0.03108136534390447,3,122,3.0
-0.09000202356907626,0.029148031175090114,3,123,2.0
-0.03058794336177243,0.003376120286266151,3,124,1.0
-0.06508588718492349,0.012134638576650977,3,125,1.0
-0.06968407128424822,0.01980689372719626,3,126,10.0
-0.08838812751113902,0.029432647410408155,3,127,2.0
-0.02363678470103706,0.0009066428847482121,3,128,4.0
-0.0393089554026857,0.0016031582007642084,3,129,3.0
-0.014654182367537388,-0.011651080463792877,3,130,3.0
-0.008501756656360224,-0.015399764700227405,3,131,10.0
-0.018814781711853256,-0.0024292576233813437,3,132,6.0
-0.019238942870875082,-0.0027671743782385727,3,133,3.0
-0.07054454134158457,0.019080176258866807,3,134,1.0
-0.07378227390620004,0.014971867849699044,3,135,1.0
-0.09534530825503756,0.03450357807056409,3,136,1.0
-0.07324710114712289,0.021043005267353643,3,137,4.0
-0.06642254656091778,0.019168098140212985,3,138,0.0
-0.039851851860332174,0.0065962568048576215,3,139,6.0
-0.02677642994858447,0.0023073246752157986,3,140,8.0
-0.058842231710496684,0.013863976265319072,3,141,0.0
-0.055733863217058435,0.014190435240955954,3,142,1.0
-0.04639394743133143,0.012177583301215907,3,143,3.0
-0.05807958227689012,0.017262888995764475,3,144,0.0
-0.06349545289129202,0.016497804410099657,3,145,3.0
-0.037608303262252764,0.00823982446194402,3,146,1.0
-0.08419756099285791,0.02675647756501581,3,147,5.0
-0.08471547577516769,0.02419017484637096,3,148,6.0
-0.05773069701653001,0.00986788920144458,3,149,4.0
-0.09576218246334604,0.035952311154206336,3,150,5.0
-0.07602848145105082,0.025486179924801518,3,151,3.0
-0.020225877125191444,-0.005079794308200969,3,152,4.0
-0.08495563307992153,0.025663738984482525,3,153,2.0
-0.07866675489910811,0.018757570094376976,3,154,1.0
-0.05195666300303154,0.009813931486716491,3,155,1.0
-0.0496814829652318,0.0070545606536349574,3,156,5.0
-0.017364178211009815,-0.004850681508973676,3,157,4.0
-0.06260764978362002,0.008323881136583736,3,158,2.0
-0.04886713512505085,0.004614065484429875,3,159,1.0
-0.07679616057009363,0.020580842266275354,3,160,6.0
-0.09010799947415829,0.033307462654438375,3,161,9.0
-0.09693466819945173,0.03689539760864517,3,162,nan
-0.07191997429590766,0.015439943945099281,3,163,nan
-0.0424555382170442,-0.009766260855066898,3,164,nan
-0.04654094879255388,0.004216141941027179,3,165,nan
-0.025216602938814232,-0.01979499422555332,3,166,nan
0.02435954666570722,-0.026513124155578712,3,167,nan
0.17465697463154728,0.026819814326912723,4,7,2.0
0.13523487604469256,0.003063164624316849,4,8,6.0
0.1589419467897333,0.01675231429511683,4,9,1.0
0.1497955558405757,0.011608936341621284,4,10,7.0
0.21270730723788095,0.05609933597498648,4,11,4.0
0.08274620315314037,-0.016786875882178115,4,12,4.0
0.1551446583868208,0.014080746194329304,4,13,7.0
0.2093136743546537,0.053302282276443666,4,14,0.0
0.21113004963674403,0.05487561250618531,4,15,2.0
0.19740556428850498,0.04394951084186579,4,16,7.0
0.15060838867313658,0.010624235920725445,4,17,10.0
0.1405387508495335,0.005816634470264972,4,18,3.0
0.051369002973230375,-0.019384522912701548,4,19,4.0
0.08463308544706154,-0.015357985670643582,4,20,10.0
0.1568961032625928,0.01541299603302796,4,21,7.0
0.07008403119187906,-0.018178599567577437,4,22,10.0
0.14478810078996956,0.008046378317606276,4,23,0.0
0.0655593747118257,-0.018162126560203478,4,24,7.0
0.06469002258115988,-0.020332662579967783,4,25,1.0
0.0644612846938116,-0.024446954720671633,4,26,0.0
0.10108549560271987,-0.01211213192971965,4,27,0.0
0.1887444962224093,0.037737717367381574,4,28,2.0
0.15719932079107296,0.01506022301702447,4,29,2.0
0.14068484478787924,0.004907686835720493,4,30,1.0
0.10826061561846712,-0.00957758255991994,4,31,5.0
0.1158878008600705,-0.006988045782480548,4,32,10.0
0.1069856395071853,-0.011014102260110884,4,33,3.0
0.0818586899253879,-0.017306823786786732,4,34,1.0
0.03652632572202227,-0.006081622181046114,4,35,4.0
0.06009500560573311,-0.019799977713364843,4,36,8.0
0.07890691571357057,-0.01769320826797927,4,37,5.0
0.1142706632803089,-0.007181804131385857,4,38,5.0
0.08616686482659158,-0.01725282151376948,4,39,5.0
0.058980127404664504,-0.020277635472849928,4,40,2.0
0.02889516579448274,-0.008540937821916937,4,41,1.0
0.035600806108820236,-0.016930337892716765,4,42,4.0
0.0063758984101697155,-0.009867707473655354,4,43,4.0
0.00779774163745429,-0.01503772544374372,4,44,1.0
0.039354971961778444,-0.02094174941105361,4,45,3.0
0.03197881200028675,-0.016148463317312192,4,46,3.0
0.034583831620893214,-0.017472444742009843,4,47,0.0
0.029190201096154875,-0.019269363948577516,4,48,7.0
0.03277526602277149,-0.019298611366963755,4,49,0.0
-0.06939004029590636,0.03204211412429066,4,50,7.0
-0.07291266194919141,0.03041556740699996,4,51,4.0
-0.032874378203273304,0.004399231445206754,4,52,3.0
-0.0031671044035036272,-0.013260287811069242,4,53,1.0
0.006768528898770171,-0.02187009467719373,4,54,0.0
0.015903111282163297,-0.02097664974610959,4,55,8.0
0.02314627003663349,-0.01665653307320632,4,56,2.0
-0.0330915546584479,0.008256990436716162,4,57,2.0
0.047138954181913786,-0.018525200996639776,4,58,0.0
-0.07508379823422857,0.03210279625508659,4,59,0.0
-0.04015956892024189,0.02626866388659074,4,60,3.0
-0.07384373671783893,0.029186940128757246,4,61,5.0
-0.06310384838981332,0.02099696573647263,4,62,2.0
0.0019559497100332217,-0.015346454939811351,4,63,3.0
-0.03710497253060431,-0.00719501227334355,4,64,2.0
-0.01959665762194533,-0.018956944023441523,4,65,1.0
-0.029408788387629902,-0.024806357107813166,4,66,1.0
-0.05844956336599135,0.006390858647240831,4,67,2.0
-0.021468114345590185,0.008758704888383128,4,68,10.0
-0.061970671483887414,-0.005100604148665794,4,69,3.0
-0.028249322498180844,0.01463712199121666,4,70,0.0
-0.04126231209985182,-0.010508866763471356,4,71,1.0
-0.012234714163401052,0.00327423891689371,4,72,3.0
-0.02701570120159527,-0.01915672604315211,4,73,1.0
-0.01266169723216592,-0.004728000975525893,4,74,4.0
-0.003607229091012796,-0.022933816008087922,4,75,4.0
0.002109199244751641,-0.022717128571294157,4,76,0.0
-0.0058172498013174334,-0.018781270463507735,4,77,1.0
-0.06072667122920927,0.004017492437209377,4,78,10.0
0.01990380380865617,-0.02309962370037505,4,79,2.0
-0.06940717604136716,-0.000548860318065746,4,80,6.0
0.03312887179737584,-0.024680290859356642,4,81,0.0
-0.013836317451110126,-0.03165682574619381,4,82,0.0
-0.045541565344782355,0.003244348575228994,4,83,1.0
-0.024097455925736908,-0.00482998654663382,4,84,6.0
-0.01445893474506519,-0.02046968615422521,4,85,5.0
0.003416210633949063,-0.02178958581004101,4,86,1.0
-0.039438389714504064,-0.018548953694919497,4,87,0.0
-0.05897987040207427,0.009381034588078723,4,88,3.0
-0.03654071482945886,-0.01802370113307702,4,89,4.0
-0.014594946872443795,-0.0015891302988829089,4,90,4.0
0.0033910912143955505,-0.019309668337306424,4,91,0.0
-0.04255251211345356,-0.010769393883499805,4,92,3.0
-0.01437633577082399,-0.015986271084860254,4,93,1.0
-0.05464880424611998,0.008522161792254594,4,94,1.0
-0.006741391359429364,-0.025419878264349473,4,95,0.0
-0.019838764018813806,-0.028683327425456352,4,96,1.0
-0.010078728942719892,-0.026397918015817787,4,97,3.0
-0.0016938946951243503,-0.028314774187212205,4,98,5.0
-0.043116531900593696,-0.013135061720890693,4,99,5.0
0.025228786558633847,-0.025337263220534267,4,100,3.0
-0.06597379149204621,-0.0031463520174815633,4,101,6.0
0.013383274570494735,-0.006951474138965227,4,102,4.0
-0.021302868355014555,-0.02782093303692785,4,103,4.0
0.014982760687473664,-0.023846748553407165,4,104,3.0
-0.024263585159625733,-0.019747316358062542,4,105,3.0
-0.011298600428844365,-0.019660506344675137,4,106,2.0
-0.060796117041402184,0.011212929810529425,4,107,1.0
-0.013541202544381587,-0.013322398983107551,4,108,0.0
-0.0492694562063826,0.009546501247098976,4,109,1.0
-0.06821228547104811,0.01745073823962324,4,110,5.0
-0.027614213556167062,0.015248407236336947,4,111,3.0
-0.05567113106392974,0.017978924905563565,4,112,10.0
-0.06729578819635734,0.022538875833996226,4,113,4.0
-0.05886171321105721,0.0028106121015954487,4,114,3.0
-0.06306678552801095,0.024118945231069056,4,115,1.0
-0.07110852200276868,0.0047230346555611,4,116,2.0
-0.0779789298663331,0.005731044781998206,4,117,1.0
-0.07506584167561425,0.010706399892130783,4,118,1.0
-0.04412897216679843,-0.007571632860765937,4,119,5.0
-0.06881857261773797,-0.004550228988552311,4,120,4.0
-0.07417304588871318,-0.0027961129394646323,4,121,5.0
-0.08168633819484168,0.031033596239915653,4,122,3.0
-0.0729334598333063,0.008953012735015002,4,123,2.0
-0.052350065858883806,0.019634314351882978,4,124,1.0
-0.05974423761827069,0.006010063046498177,4,125,1.0
-0.061891947166998314,0.01591009887962576,4,126,10.0
-0.0070509142329270545,-0.015528181109482791,4,127,2.0
-0.07496927564842558,0.009444423931499293,4,128,4.0
-0.07425295100276126,0.007852565671125121,4,129,3.0
-0.0675640769749179,0.006518797512436685,4,130,3.0
-0.04379635691113161,-0.006016731504744655,4,131,10.0
-0.0067060691191570725,-0.009843916119556151,4,132,6.0
-0.06647112909886382,0.024434665195819483,4,133,3.0
-0.07009946355870034,0.026052931827101083,4,134,1.0
-0.07595544694982481,0.02605661616642542,4,135,1.0
-0.0693757961843451,0.013605536605932823,4,136,1.0
-0.04632841760110944,0.021371960185560552,4,137,4.0
-0.07593500296854629,0.013856705165173674,4,138,0.0
-0.07211845884153763,0.011746357667070747,4,139,6.0
-0.03993801074977398,0.01246796085524419,4,140,8.0
-0.027712523587920243,0.014138078342170884,4,141,0.0
-0.07501821586235022,0.029837926921968353,4,142,1.0
-0.050606364742657305,0.017156659882530612,4,143,3.0
-0.07031829608829186,-0.004152581843081217,4,144,0.0
-0.06040158293734633,0.016372069576136055,4,145,3.0
-0.056397956977472394,0.021448041501192918,4,146,1.0
-0.0626615608149297,0.022437379867859358,4,147,5.0
-0.05284395576138095,0.019044018432662266,4,148,6.0
-0.05925306174109622,0.022906751157132216,4,149,4.0
-0.06554968970966328,0.0010614747080416862,4,150,5.0
-0.05247596376164591,0.0026221520975438202,4,151,3.0
-0.03255256096080572,-0.006977500486367529,4,152,4.0
-0.0484672906561219,0.005217164689300808,4,153,2.0
-0.07351743195450332,-0.0009172275170652722,4,154,1.0
-0.06048507590500571,0.009631347936327448,4,155,1.0
-0.04452606344787765,0.003988568545232396,4,156,5.0
-0.03619479596581668,-0.012610065568150341,4,157,4.0
-0.03546531783035173,0.00046841744517159034,4,158,2.0
-0.06850365555493862,0.025320977669020334,4,159,1.0
-0.0583880700334558,0.002125530564388556,4,160,6.0
-0.061494039193344445,0.003511393370466516,4,161,9.0
-0.038444628711185334,-0.013363804010518256,4,162,nan
-0.011293888421354877,-0.005886348669754431,4,163,nan
-0.017372095820144182,-0.011389230334512428,4,164,nan
-0.06441909192669681,0.028455294950675808,4,165,nan
0.05700815521410236,-0.02553512516303622,4,166,nan
0.1647392866526258,0.020375301253209386,4,167,nan
0.14497586398606013,0.025200127947281388,5,7,2.0
0.14206829424646372,0.023256726060400947,5,8,6.0
0.14318873090072348,0.026674635588457354,5,9,1.0
0.14040407000609606,0.02283653995080717,5,10,7.0
0.11620125834810592,0.010114012602044338,5,11,4.0
0.14357332458567676,0.024291682835484836,5,12,4.0
0.1272830085179808,0.014189883937848483,5,13,7.0
0.14776825430543786,0.02836183382745956,5,14,0.0
0.14666595873114435,0.02745221233670062,5,15,2.0
0.15115732532371445,0.03098300118402053,5,16,7.0
0.1501060521870143,0.030385304342798448,5,17,10.0
0.14785140025428517,0.028925959156043544,5,18,3.0
0.10931029556760433,0.0027888123750763535,5,19,4.0
0.10901565493331945,0.007826307610824592,5,20,10.0
0.09957292278706979,0.002296885519480437,5,21,7.0
0.13780421458909345,0.023432057377559972,5,22,10.0
0.09169677531326814,-0.0047688118615103565,5,23,0.0
0.12518233064990417,0.015583625908753571,5,24,7.0
0.13718279727746546,0.021495435182206837,5,25,1.0
0.12758986428717192,0.016620338214893147,5,26,0.0
0.12811448663320835,0.013939731071130505,5,27,0.0
0.12758618661586815,0.014493117709408816,5,28,2.0
0.10934739984852684,0.003510261460253541,5,29,2.0
0.1182135064755473,0.008784340471387563,5,30,1.0
0.08730579277019629,-0.00416932774368628,5,31,5.0
0.09076865374879227,0.0007535995946632762,5,32,10.0
0.10174518382557388,-0.0014050306592403097,5,33,3.0
0.09980048278965699,-0.0017655293487998645,5,34,1.0
0.09708737482855444,-0.002119940839557542,5,35,4.0
0.09645095569100154,-0.003910395118054881,5,36,8.0
0.08270304303759139,-0.0075909565322233715,5,37,5.0
0.0875854608673731,-0.006248409397147048,5,38,5.0
0.08645487709416762,-0.006154062112070187,5,39,5.0
0.09493217266231285,-0.004131582354019933,5,40,2.0
0.07014245598886386,-0.007420962272318953,5,41,1.0
0.08770707230729204,-0.0057357364330774116,5,42,4.0
0.06808613937198571,-0.010753201478627676,5,43,4.0
0.0857532740772376,-0.005106638695363403,5,44,1.0
0.069278750227313,-0.01086643509313924,5,45,3.0
0.06922468274187035,-0.013010465460126653,5,46,3.0
0.05150476027732379,-0.014837051254015424,5,47,0.0
0.0565386568515136,-0.015006441224215555,5,48,7.0
0.07445723604359558,-0.009866265846473153,5,49,0.0
0.06327690798522292,-0.012208851810499025,5,50,7.0
0.052096407050020596,-0.015312744835260702,5,51,4.0
0.04059035440534204,-0.016583588717774253,5,52,3.0
0.04584959098221167,-0.016289436387608842,5,53,1.0
0.019867531056406255,-0.015747701170825672,5,54,0.0
0.034456662187175156,-0.017415871335097442,5,55,8.0
0.033705172254403844,-0.01692727137937336,5,56,2.0
0.0321065367324236,-0.018269164388864893,5,57,2.0
0.03998088066080998,-0.017824143219895772,5,58,0.0
0.031194431766054555,-0.017308163656654715,5,59,0.0
0.005597480601873649,-0.01769871125982088,5,60,3.0
0.0012809129310019521,-0.01983018669434918,5,61,5.0
-0.006779201703994752,-0.018980038682879702,5,62,2.0
-0.004788699416107793,-0.0177667598605375,5,63,3.0
-0.01566431246542081,-0.016873276000713443,5,64,2.0
0.017400340476494934,-0.01973078981157574,5,65,1.0
0.0169874965521136,-0.019237739073956137,5,66,1.0
0.006400958156893302,-0.019678100673378964,5,67,2.0
0.04001925587723515,-0.014484325864697238,5,68,10.0
0.009261370508549239,-0.02009501184259263,5,69,3.0
-0.005271484571985909,-0.014458313890160033,5,70,0.0
-0.0045089243918267,-0.017186915047204612,5,71,1.0
0.0051168768192695014,-0.010103226143751679,5,72,3.0
0.003786973280710939,-0.016043225523486176,5,73,1.0
-0.02026049963309227,-0.01177780185514742,5,74,4.0
-0.010986268399316637,-0.015606009451452223,5,75,4.0
-0.02275064449171388,-0.013380166028108379,5,76,0.0
-0.01687323365011243,-0.015914845275058546,5,77,1.0
-0.005544949492840482,-0.018724426859052918,5,78,10.0
-0.006284702011332901,-0.016614485247631594,5,79,2.0
-0.021844085293569133,-0.011678449512451219,5,80,6.0
-0.03561172847492856,-0.0014948417196367911,5,81,0.0
-0.04566632686265972,-0.003499687090146562,5,82,0.0
-0.014928639059746845,-0.01691844279100644,5,83,1.0
-0.002681550589671136,-0.014662718861098763,5,84,6.0
-0.01572949174099208,-0.01492253526120707,5,85,5.0
-0.024057766764880105,-0.011446028973833955,5,86,1.0
0.018822115121496594,-0.0155903705540806,5,87,0.0
0.003760609095891312,-0.01417083619861508,5,88,3.0
-0.026664400600383217,-0.007470040395974,5,89,4.0
-0.04484525665754685,0.0005018976850719568,5,90,4.0
-0.05035717196080711,-0.005040434849697938,5,91,0.0
-0.06389925523790725,0.005016601092231763,5,92,3.0
0.05633417642641126,-0.013053957406625676,5,93,1.0
-0.06568127948773075,0.007148102708289908,5,94,1.0
-0.06783642262302941,-0.0053543481529410445,5,95,0.0
-0.05620395378597437,-0.010212666764013119,5,96,1.0
-0.06138300348789347,-0.009763633000938991,5,97,3.0
-0.059032907570068925,-0.007073687300683313,5,98,5.0
-0.042454210765325136,-0.012346049146630666,5,99,5.0
-0.03560581887892487,-0.012926077696751198,5,100,3.0
-0.031077240868525934,-0.012831938039429896,5,101,6.0
-0.022976720785898016,-0.00486004862943477,5,102,4.0
-0.06286295249339786,0.0010924057922323527,5,103,4.0
-0.006987628335888119,-0.011452007139526293,5,104,3.0
-0.03873991025259449,-0.010531327005763135,5,105,3.0
-0.04699797384606417,-0.008423377526915247,5,106,2.0
-0.047119159933581546,-0.010163128998105325,5,107,1.0
-0.045649029534298904,-0.008007846685995877,5,108,0.0
-0.036303507703500305,-0.010554538723195263,5,109,1.0
-0.03121891191858282,-0.011400705885180214,5,110,5.0
-0.05179463800606725,-0.0061876264656914185,5,111,3.0
-0.04189152536638474,-0.007421290307716623,5,112,10.0
-0.028881117680634123,-0.010126216467085393,5,113,4.0
-0.07504110673557937,0.009996081284887166,5,114,3.0
-0.06078331385123233,0.0012336206101152757,5,115,1.0
-0.048551134135060306,-0.0032349797504443753,5,116,2.0
-0.06829921024721526,0.009302245098297806,5,117,1.0
-0.06836110063080193,0.00793821015698928,5,118,1.0
-0.05518028363378667,0.004643576433672321,5,119,5.0
-0.07325199679695067,0.006305247890091766,5,120,4.0
-0.06820483179217804,0.002820526008840861,5,121,5.0
-0.06321254135504592,0.0068715197054326,5,122,3.0
-0.06984842338526782,0.01559007516275844,5,123,2.0
-0.046234864019107695,0.001783855435943659,5,124,1.0
-0.06995621555698872,0.009788777822230062,5,125,1.0
-0.06774441306841485,0.003506568785907301,5,126,10.0
-0.07600266808830454,0.00022809678761102193,5,127,2.0
-0.06664427275336372,0.0022961945239400616,5,128,4.0
-0.06587459717635338,0.0020336912220833597,5,129,3.0
-0.05998941333959225,-0.0034530694548914275,5,130,3.0
-0.04697409852945498,-0.009247727316974395,5,131,10.0
-0.06015276709159928,-0.006985899121602034,5,132,6.0
-0.053390744929356845,0.00159315047903384,5,133,3.0
-0.05309644101306623,0.0005578692564282417,5,134,1.0
-0.07699751346894089,0.006640420925771278,5,135,1.0
-0.07453844263556883,0.006084969762502996,5,136,1.0
-0.08514623946229832,0.011351297383851305,5,137,4.0
-0.07989080757160405,0.0021405266813219323,5,138,0.0
-0.07252024660522907,-0.0005137616886861984,5,139,6.0
-0.07265825954303487,-0.0002740904462620016,5,140,8.0
-0.07121802913431162,-0.0003536270372118187,5,141,0.0
-0.07195804700902789,-0.0015067672943022499,5,142,1.0
-0.0720403565503235,-0.0019076046442609333,5,143,3.0
-0.06445054886298959,0.003489633012425305,5,144,0.0
-0.07442930560847276,-0.0009818253644617715,5,145,3.0
-0.08959050173743856,0.018917387988051388,5,146,1.0
-0.07944582304802297,0.006732766580669463,5,147,5.0
-0.0862408795952878,0.012561471387677428,5,148,6.0
-0.08409672051056546,0.014106121886611835,5,149,4.0
-0.09369073842028476,0.024090758775614465,5,150,5.0
-0.10306333284384776,0.027417126609790933,5,151,3.0
-0.09466440840668237,0.022124085241763763,5,152,4.0
-0.1018156715872584,0.0317805046058947,5,153,2.0
-0.10424735585049644,0.031989946646214386,5,154,1.0
-0.09635946358835795,0.02357808022816166,5,155,1.0
-0.10698002828981334,0.03013517255421444,5,156,5.0
-0.085809765827386,0.021208444425414003,5,157,4.0
-0.09990573674770557,0.028044010770363687,5,158,2.0
-0.10659148425374819,0.034071899475053284,5,159,1.0
-0.11131818602283579,0.03696951432081747,5,160,6.0
-0.09185097013515141,0.02526395706863567,5,161,9.0
-0.10754424427020577,0.03083316270082507,5,162,nan
-0.058987182751330657,0.010195515701175963,5,163,nan
-0.049796727697128354,0.004194432768458126,5,164,nan
-0.010747189491255738,-0.006572560276294431,5,165,nan
0.014853473752404617,-0.015793680329720883,5,166,nan
-0.0300483638028569,-0.0050169677217941355,5,167,nan


==> Data/cohort_trajectories/occipitalmask_sigma1.0_r20_LOG_MMNorm_w_0_complete_flat_pool_events_adults.csv <==
0.18157772009799,0.3168462751532475,0.3710296951169548,0.26608409770814045,0.3696769888579815,0.3185773267762211,0.577086178905318,0.4061775843441491,0.9863557055515808,0.444033797148817,0.35084477715799345,0.2788264811523479,0.4929825887341222,0.1973153907077194,0.14245335100561668,0.2477889738140745,0.397033183319556,0.19807011433979416,0.45002897225904015,0.4599688106256543


==> Data/cohort_trajectories/occipitalmask_sigma1.0_r20_LOG_MMNorm_w_0_complete_flat_pool_events_non_adults.csv <==
0.2528748046573349,0.24172128211792435,0.5780276479728526,0.3856459800909169,0.5959259793582102,0.3376820971245553,0.4760794965732318,0.6455143905960656,0.1512523667855636,0.3985037413405873,0.31552553511467496,0.6694442755620789,0.4008967103711414,0.3512173831567508,0.5677526530947584,0.3543345870046713,0.5177641819176961,0.5118219891031148,0.5453725611962121,0.3651231686133288,0.05579997204849727,0.3372033369303483,0.6155261419819921,0.3390673970745602,0.4946262220485528,0.5992033535828489,0.6176623366103686,0.13266941005218014,0.4145095034675003,0.43814999498058654,0.3765672518006365,0.5755631049135478,0.4149877582710241,0.37836726378321545,0.35081567175425005,0.4460846316116927,0.5689050562919015,0.7382413109043733,0.5757088684123078,0.34674735404614065,0.4376387709798216,0.6136825638290829,0.5575572179518952,0.5980367536897111,0.4097164221073021,0.3610890534162452,0.6959430055380003,0.5961263491362215,0.3477373073144158,0.6363549024339354,0.3816944951621329,0.5537884202568569,0.4186700326684035,0.3259646698447444,0.8201727075001448,0.7794014142251646,0.6028270880962225,0.763755118232544,0.4914959651844266,0.4111094082747921,0.29958005403528104,0.16367999576979314,0.13410551778480753,0.34552492582980443,0.09323347515874288,0.5571322530920114,0.4020109682983978,0.17752598073423873,0.829591421320553,0.42379764906701467,1.0,0.18099650682352408,0.6233710389883995,0.4944401430773512,0.4733621131861976,0.38410663400383016,0.19431226452877468,0.34764431084820274,0.38541158622399213,0.5216396178549325,0.31221516783764514,0.5340893157870311,0.5667634773658043,0.6678863587799386,0.7179148559374641,0.4423331175640495,0.6258877004423211,0.13042863301476731,0.4473193839206364,0.4553236839078516,0.3200630839153746,0.0,0.4326172914857794,0.8275966694980461,0.6252240498886128,0.5129373226748507,0.6651080394161084,0.8406091062798486,0.7989909214030553,0.6905091768959069


==> Data/cohort_trajectories/xormask_sigma1.0_r20.csv <==
x,y,cohort,time,salience
0.055292372257263966,-0.050769630726512194,0,7,2.0
0.08240896138853455,-0.019143590071640564,0,8,6.0
0.08499502408318325,-0.01138421695718671,0,9,1.0
0.08854232146717562,-0.013542874105566998,0,10,7.0
0.08126747208330311,-0.021084233252714964,0,11,4.0
0.06997669475398112,-0.03261283941776239,0,12,4.0
0.05758804542027233,-0.03459141966576218,0,13,7.0
0.05247508492734042,-0.05425990836032556,0,14,0.0
0.0822085499082138,-0.01972151173201001,0,15,2.0
0.07141121545091923,-0.01570446551746458,0,16,7.0
0.08513957587661579,0.013419962612558041,0,17,10.0
0.07206361157346619,0.01830517792476916,0,18,3.0
0.12477811325072256,0.0405282957602076,0,19,4.0
0.06858628302712931,0.03273282693406319,0,20,10.0
0.1395084262022136,0.05681846680917941,0,21,7.0
0.06114050374306275,0.02905543394628181,0,22,10.0
0.13958614147810056,0.05750328996864366,0,23,0.0
0.1282721123013477,0.052889208567384015,0,24,7.0
0.14335581940821907,0.058552503133364006,0,25,1.0
0.1322800915253399,0.045756265331142486,0,26,0.0
0.11673038392308607,0.027353660821542152,0,27,0.0
0.09972015356166875,0.01025236443616731,0,28,2.0
0.08461620694130846,-0.013798212686911704,0,29,2.0
0.0631052372310979,0.02136626211016861,0,30,1.0
0.08781671539641368,0.01756607370862101,0,31,5.0
0.0567119236508655,0.018007695127463613,0,32,10.0
0.09658220696072733,0.01685686515557902,0,33,3.0
0.10684581762317975,0.028766629670753805,0,34,1.0
0.12587898403377926,0.04577185121204052,0,35,4.0
0.1397835447752506,0.05731899714170972,0,36,8.0
0.10538419291939063,0.027793605471858124,0,37,5.0
0.09360399006664398,0.01694784552353174,0,38,5.0
0.10193283011913049,0.02643281972947813,0,39,5.0
0.10258759250275117,0.031611529450210916,0,40,2.0
0.11274255832843502,0.032257896284302076,0,41,1.0
0.06380888938028846,-0.008537160077773,0,42,4.0
0.08683239281831606,0.010204716476235207,0,43,4.0
0.09508683780171852,0.01865871027152116,0,44,1.0
0.06300153476232404,0.0017148027971699827,0,45,3.0
0.04595498466562251,-0.022782838093764312,0,46,3.0
0.04469343367661652,-0.02303175491426206,0,47,0.0
0.03867921747495283,-0.03203304333351912,0,48,7.0
0.022214360953330427,-0.038781760340053345,0,49,0.0
0.011228574270753577,0.009951261047531083,0,50,7.0
0.10084366562084156,0.034167540992561675,0,51,4.0
0.08502120845146573,0.015532852398405031,0,52,3.0
0.04835230525581606,0.00809214729957028,0,53,1.0
0.052204181553096446,-0.02239413798609777,0,54,0.0
0.037760728538349116,-0.009809418179918341,0,55,8.0
0.03956567205896703,-0.019876806709220245,0,56,2.0
0.03576481710109401,-0.028608978057409137,0,57,2.0
0.042114221582825836,-0.033186430148936644,0,58,0.0
-0.025554194493332412,-0.008586405177909411,0,59,0.0
-0.01904038648072864,-0.01893162977643366,0,60,3.0
-0.06037148268240964,0.008223863509311391,0,61,5.0
-0.023217401841104015,0.017295661089842578,0,62,2.0
-0.007110942568811752,0.020540148922221155,0,63,3.0
-0.015915782265700375,0.0008426232309381175,0,64,2.0
-0.007387462032226188,-0.017254270390037334,0,65,1.0
-0.02257468998480493,0.004945457190981447,0,66,1.0
0.009596962769114651,-0.014940853127000277,0,67,2.0
0.013915786438077424,-0.023352234115623875,0,68,10.0
0.007932726531057794,0.017214703590144306,0,69,3.0
0.0047483297648596556,0.005556658227460424,0,70,0.0
0.008872256146990809,-0.013018148479991842,0,71,1.0
0.03800954069640763,-0.04410420861106363,0,72,3.0
0.024455296102495406,-0.048769414025410254,0,73,1.0
-0.033747785283231156,-0.02866925381837675,0,74,4.0
0.009120364908764998,-0.01835454631228617,0,75,4.0
-0.004212493202384857,-0.019477677785405483,0,76,0.0
0.0022287403673542957,-0.016887346317237678,0,77,1.0
0.021103870534030865,-0.024821544491636396,0,78,10.0
0.018414132862763395,0.012069458228083784,0,79,2.0
0.019083635821213835,-0.021062815066997007,0,80,6.0
-0.04778780906682933,0.0229286596696787,0,81,0.0
0.024422159938493785,0.016360303079781986,0,82,0.0
-0.06603241239074963,0.02348842104895769,0,83,1.0
-0.03400535249892507,0.008659366295277386,0,84,6.0
-0.040384466443302076,0.009674943409661347,0,85,5.0
0.00972513229947431,-0.019627511044521224,0,86,1.0
0.02340830440451481,-0.037907365502986005,0,87,0.0
0.040961070483785035,-0.05197505659475867,0,88,3.0
0.03898758050173963,-0.04612727368428981,0,89,4.0
0.06389254849159776,-0.005729357865464027,0,90,4.0
-0.010315357094440444,0.012789553580226916,0,91,0.0
0.05522956801066775,0.025610649474327302,0,92,3.0
-0.03883684448930163,0.013698596690144308,0,93,1.0
0.032544868540594754,-0.021956652542138973,0,94,1.0
0.04837649755073417,-0.03799541253178658,0,95,0.0
0.04655829885178099,-0.04858193219353267,0,96,1.0
0.045090371661414136,-0.045658085625648714,0,97,3.0
0.01904145983714457,-0.016876716694430863,0,98,5.0
0.02371381422786686,-0.01946733041894007,0,99,5.0
-0.0006822886481265213,-0.026857755599488123,0,100,3.0
0.018610721791158972,-0.0201181335442063,0,101,6.0
-0.033943780667697404,-0.024756078936032898,0,102,4.0
-0.05370960969381808,-0.01934152280760865,0,103,4.0
0.00886840774157405,-0.02383071483590645,0,104,3.0
0.019913532665780276,-0.026018118177955393,0,105,3.0
-0.08013563763773542,0.02819791393594145,0,106,2.0
-0.06567077715409991,-0.008665750575356889,0,107,1.0
-0.08811418306103767,0.003885465438945849,0,108,0.0
-0.11434920956256814,0.02276813523285874,0,109,1.0
-0.09695929766193624,0.03033267347508092,0,110,5.0
-0.11551406553990655,0.0340230052052832,0,111,3.0
-0.12001154939492616,0.034577952515702726,0,112,10.0
-0.12557554212036579,0.03433680873979688,0,113,4.0
-0.11759455703127726,0.0352086721997851,0,114,3.0
-0.06350179734300235,0.027641200758365684,0,115,1.0
-0.07046848943478257,0.02252516896690336,0,116,2.0
-0.03861978107117959,-0.0020383368926801,0,117,1.0
-0.05612050245599052,0.02249673961707318,0,118,1.0
-0.08322840951345173,0.0207373634375967,0,119,5.0
-0.0574396970536206,0.018967078288831856,0,120,4.0
-0.06912254742020679,0.017511961480127583,0,121,5.0
-0.06693542616718394,0.015838609788163652,0,122,3.0
-0.06609949410564993,0.013274818936425266,0,123,2.0
-0.06334265443689138,0.018679920614233316,0,124,1.0
-0.06344619135004893,0.007657684512401125,0,125,1.0
-0.05170773514816792,0.00571958476857254,0,126,10.0
-0.021962009271903737,-0.014300612709247994,0,127,2.0
-0.04912632517363001,0.022260890390589098,0,128,4.0
-0.04121620205471013,-0.013826600013546872,0,129,3.0
-0.0013529876849897374,-0.023044607306049986,0,130,3.0
0.052455938094078676,-0.057418079612,0,131,10.0
0.004950474433656439,-0.030657438653079964,0,132,6.0
-0.0118289309473227,0.016159803099343353,0,133,3.0
-0.050089664646464416,0.0009238569195231905,0,134,1.0
-0.06872742785396174,-0.0055118189583717725,0,135,1.0
-0.05841567341363994,0.014152372758078093,0,136,1.0
-0.034833625487438166,-0.0076671467036962294,0,137,4.0
-0.07314034285444694,-0.02232245666838726,0,138,0.0
0.015511195647655482,-0.035664019136139626,0,139,6.0
-0.004255330593498725,-0.025463974256151968,0,140,8.0
-0.0432480851082714,-0.011105583552826148,0,141,0.0
-0.07404407462019642,-0.0013727093926132374,0,142,1.0
-0.06451781946841965,-0.00976412938620351,0,143,3.0
-0.06288000145337222,-0.011471736094596731,0,144,0.0
-0.05212626521889619,-0.013928494513664536,0,145,3.0
-0.05940222162834021,-0.015281011277547487,0,146,1.0
-0.05703922332398941,-0.0180956989181384,0,147,5.0
-0.04407509228322372,-0.013464181923775633,0,148,6.0
-0.07680289459303707,-0.002772204245125014,0,149,4.0
-0.09210408470084176,0.0063805010384697415,0,150,5.0
-0.12977504050830005,0.028287779732181724,0,151,3.0
-0.10740895375123141,0.006995776959664197,0,152,4.0
-0.0954438801281493,0.002041804031787974,0,153,2.0
-0.08815176906767894,0.009279465633017101,0,154,1.0
-0.10294214774976058,-0.0001533339201118326,0,155,1.0
-0.06080653774036519,0.012105612342426618,0,156,5.0
-0.07553095455281378,-0.008203111768946178,0,157,4.0
-0.12384057172543136,0.02671301168357391,0,158,2.0
-0.12186737112475676,0.017519264581514028,0,159,1.0
-0.13130303124682544,0.03034300990416136,0,160,6.0
-0.13528954229797688,0.026314629554664088,0,161,9.0
-0.13247386052353113,0.020659358561855933,0,162,nan
-0.11421850916255766,0.009145877583321317,0,163,nan
-0.08295671099757866,-0.018066489947363415,0,164,nan
-0.08411744328487981,-0.018273662407759995,0,165,nan
-0.08066050243078135,-0.0178255117091533,0,166,nan
-0.07102617707818577,-0.02268110106486308,0,167,nan
0.08252284403469445,-0.022543161078008078,1,7,2.0
0.060439421675856565,-0.033533091016541554,1,8,6.0
0.11734991813259073,-0.026111291334158567,1,9,1.0
0.1339767609008342,-0.03472420389995904,1,10,7.0
0.08858106355365311,-0.03003039398023779,1,11,4.0
0.12296929780695334,-0.02379788113349557,1,12,4.0
0.12168295731778718,-0.03523657089700861,1,13,7.0
0.14022914296464806,-0.022626710656177964,1,14,0.0
0.10985341658398583,-0.03149767607291864,1,15,2.0
0.1172170997686266,0.012237552454472493,1,16,7.0
0.1395791984732448,-0.03349864524885687,1,17,10.0
0.1289154696914659,-0.009518395312643606,1,18,3.0
0.14330830469884911,-0.03713975921130721,1,19,4.0
0.11423303150098103,0.019086708021514,1,20,10.0
0.09000466347291902,0.03453178617168102,1,21,7.0
0.07300264816515988,0.03808678231787376,1,22,10.0
0.08207705987334597,0.03781343190337226,1,23,0.0
0.06964421837583408,0.03824353722137703,1,24,7.0
0.09191363775989088,0.03933793685570481,1,25,1.0
0.09623385548624155,0.028778658667690797,1,26,0.0
0.057518631374586994,-0.008329712272027948,1,27,0.0
0.07188221517391546,-0.01938934308040259,1,28,2.0
0.11010566729666992,-0.02227416516895172,1,29,2.0
0.11635376023949967,-0.02533339374493155,1,30,1.0
0.10695663444279271,-0.017436264466889725,1,31,5.0
0.09490627733926332,-0.027101071981687822,1,32,10.0
0.11100265687629088,-0.023139662278696207,1,33,3.0
0.12592691549261645,-0.0028768326574083666,1,34,1.0
0.12351844808012816,0.00255117760872882,1,35,4.0
0.08175278358176215,0.008357568812579028,1,36,8.0
0.11104264108282885,-0.005329332261578267,1,37,5.0
0.13066506789234233,0.009122960351899858,1,38,5.0
0.09148280663353582,0.034514404240104456,1,39,5.0
0.08528342236572993,0.040190896206144605,1,40,2.0
0.013045374952976231,-0.03194136038433328,1,41,1.0
0.09182534940796278,0.03960714515392933,1,42,4.0
0.0529473045090823,0.03410687927893706,1,43,4.0
0.06341165021044992,0.0329114563248942,1,44,1.0
0.1059872006845401,0.03183651507240584,1,45,3.0
0.09985565322607097,0.022672776520809068,1,46,3.0
0.1054147510243239,0.025956695323041512,1,47,0.0
0.05089959619443571,0.021541616931710396,1,48,7.0
0.05422066346184555,0.02935589780573172,1,49,0.0
0.015881477813774136,0.024697174194961608,1,50,7.0
0.0918826968696943,0.02231841354021986,1,51,4.0
0.13502821919961538,0.0007981658442246419,1,52,3.0
0.05292212071806935,0.01116459789337557,1,53,1.0
0.0070041601451363055,-0.021020942964265748,1,54,0.0
-0.009755366844614715,-0.017573783153682725,1,55,8.0
0.005521759064324751,-0.010552254880976606,1,56,2.0
0.008883036911915956,-0.01855553513792981,1,57,2.0
0.021324599648383416,-0.0172611214564234,1,58,0.0
0.028672922016556496,-0.019513982740668696,1,59,0.0
-0.02248545223941698,-0.013150300707837978,1,60,3.0
-0.05052655393828365,-0.00496725316175301,1,61,5.0
-0.0695721180597048,0.0007935860654700426,1,62,2.0
-0.06447046325816216,0.0016992191753638353,1,63,3.0
-0.04103319424810354,-0.0018679949187935564,1,64,2.0
-0.020924428229102236,0.015117148357527756,1,65,1.0
-0.031023033966296965,-0.005341666029908296,1,66,1.0
-0.026499195496058028,-0.0006171271641876226,1,67,2.0
0.041685258883002306,-0.00642320387268097,1,68,10.0
0.0579970374467159,-0.016683424227525837,1,69,3.0
0.06680236794503631,0.008509728422022099,1,70,0.0
0.07083090825480563,0.021337151402882344,1,71,1.0
-0.04839030871970962,-0.0067406269789603524,1,72,3.0
-0.02014172981301639,0.005731217409774382,1,73,1.0
-0.05063757129770016,-0.0030824300825199515,1,74,4.0
-0.06348225709762025,0.006295085235306182,1,75,4.0
-0.04563165534416046,-0.005392260796784676,1,76,0.0
0.011341454070407457,-0.01314719687907126,1,77,1.0
0.04039219469867925,-0.02317672676338229,1,78,10.0
0.05869246788148002,-0.01930372949167231,1,79,2.0
0.10910658206995555,0.019378889893148978,1,80,6.0
0.029863453706300325,-0.015040867953502589,1,81,0.0
-0.027027856076292673,-0.008086433593169694,1,82,0.0
0.002279296333028047,0.010787859983635113,1,83,1.0
-0.003805080767922625,-0.02238498179634831,1,84,6.0
-0.01139802939391158,-0.022330458377571943,1,85,5.0
-0.02060985950913879,0.0035590596593765757,1,86,1.0
0.01756309419758398,-0.027006479016899516,1,87,0.0
-0.08110768737583005,0.007862824199300308,1,88,3.0
0.09421642660656422,0.03230613286321963,1,89,4.0
0.09461711328080125,0.032441807860571645,1,90,4.0
0.02442931842415472,-0.027558138185803757,1,91,0.0
0.018960648379830084,-0.026485793463917304,1,92,3.0
0.016794661535410833,-0.024025530751205792,1,93,1.0
-0.009353383150645439,-0.029001189428246733,1,94,1.0
-0.04987898428309721,-0.02003562861386753,1,95,0.0
0.024480721342508706,0.0052002855629023305,1,96,1.0
-0.06391415859509844,0.009472291457333573,1,97,3.0
-0.05643700656447272,0.0127242276667756,1,98,5.0
-0.07127049141609937,-0.00011767019419216848,1,99,5.0
-0.08701943242078895,-0.00667917493551726,1,100,3.0
-0.06300898963040395,-0.0023800615752940244,1,101,6.0
-0.08719286388941752,-0.012099980027401194,1,102,4.0
-0.07408492776457781,-0.008469272836804261,1,103,4.0
-0.06612679126896787,0.004641098665376232,1,104,3.0
-0.03482960593871925,0.009975191184024018,1,105,3.0
-0.04247105892045442,-0.006670453327312677,1,106,2.0
-0.07248613865974124,0.01077846484912212,1,107,1.0
-0.07602499744582818,0.0066097044727583,1,108,0.0
-0.09430805324208129,0.009506610800826494,1,109,1.0
-0.07420465665746132,0.008847469383863837,1,110,5.0
-0.09041936343202599,0.009665682128473019,1,111,3.0
-0.027730874272672026,-0.016515479150657292,1,112,10.0
-0.047013939509296596,-0.021188627296025768,1,113,4.0
-0.07950371293854393,0.00921626985183142,1,114,3.0
-0.03989933911521777,-0.013012561734332517,1,115,1.0
-0.07078851347900954,0.012129545280267592,1,116,2.0
-0.05767581883973815,0.0055735110303580014,1,117,1.0
-0.07330567399856143,0.00631680313271015,1,118,1.0
-0.055782250145870585,0.0007393139490799952,1,119,5.0
-0.03396055295265719,0.012087859197533397,1,120,4.0
-0.03162495303274934,0.010116533465483508,1,121,5.0
-0.044337873566046196,0.015471474298393937,1,122,3.0
0.007761724470500009,0.01703683040887352,1,123,2.0
-0.07518183192188752,0.004555403580982036,1,124,1.0
-0.06184612157113222,0.011616847472711916,1,125,1.0
-0.0698883826267675,0.010061444954826129,1,126,10.0
0.00458299014709966,0.0012299538777540157,1,127,2.0
-0.053562045533921486,0.0016336268958269465,1,128,4.0
-0.008833335593040217,-0.0034465457834709297,1,129,3.0
-0.04002862698281698,0.013842648500909924,1,130,3.0
-0.08202860627157976,0.004303400623627698,1,131,10.0
-0.05403258816684247,0.014492299264637519,1,132,6.0
-0.04132452660857421,0.013564585388590436,1,133,3.0
-0.07184095032975756,0.004885028857154915,1,134,1.0
-0.06720743091851047,-0.003275653594401131,1,135,1.0
-0.08430763170785484,0.005821265438565169,1,136,1.0
-0.058670101558971656,-0.007418233057393107,1,137,4.0
-0.08028127211140498,0.002941398700565447,1,138,0.0
-0.08365474606154336,-0.0009179388597490809,1,139,6.0
-0.03131870586060833,0.013103365786813339,1,140,8.0
-0.06165348601295636,-0.0012047827051232054,1,141,0.0
-0.07786029056116575,-0.0019219451245466206,1,142,1.0
-0.10652653416293428,-0.00531671299237946,1,143,3.0
-0.09461258343667296,-0.009424807027943601,1,144,0.0
-0.07510034910469304,-0.007461267166865225,1,145,3.0
-0.07624096484112071,-0.005775640721246831,1,146,1.0
-0.005806682265859016,0.025175115285294765,1,147,5.0
-0.026113170591108074,0.02052169692629125,1,148,6.0
0.0033397969543197247,0.027235129014180723,1,149,4.0
-0.01824760113349597,0.017002476794376612,1,150,5.0
-0.09853279406024956,0.006601731921185812,1,151,3.0
-0.08164983790819087,0.008199514902226718,1,152,4.0
-0.08537516515981151,0.010194760170666266,1,153,2.0
-0.08296895168516004,-0.005902721366781673,1,154,1.0
-0.10447531629170301,-0.00574635025499733,1,155,1.0
-0.0664004387625929,-0.007342734568581677,1,156,5.0
-0.09887119268599551,-0.0030296164088942728,1,157,4.0
-0.08536140557773927,-0.0010797436578153384,1,158,2.0
-0.07823526940105176,-0.004908988015899819,1,159,1.0
-0.09744879224446135,-0.008362605374272955,1,160,6.0
-0.09951297804209039,-0.006048504839660118,1,161,9.0
-0.04417238121557829,-0.022366159209959165,1,162,nan
-0.07097348771936095,-0.014922219063924307,1,163,nan
-0.05991775366449614,0.01369557501373721,1,164,nan
-0.10147688136839479,-0.011418264131839813,1,165,nan
-0.10365709565232391,-0.008766714916386007,1,166,nan
-0.09422343661715409,-0.009499470754446477,1,167,nan
-0.12704119499653518,-0.02042117155573423,2,7,2.0
-0.12505182244559515,0.0021894768927526575,2,8,6.0
-0.12834935770443756,0.009792143079660635,2,9,1.0
-0.12255929483190421,0.013227104788029638,2,10,7.0
0.006055151065807149,0.010397211650449087,2,11,4.0
-0.11693059577226046,-0.030453854353606532,2,12,4.0
-0.12660568343236797,-0.04678215589143174,2,13,7.0
-0.11352707529402904,-0.04241183998133747,2,14,0.0
-0.07761236595740913,-0.03719142145042943,2,15,2.0
-0.09231962141857729,-0.037740419608205705,2,16,7.0
-0.11592987489492951,-0.0183740260953032,2,17,10.0
-0.1110019668106295,-0.04505066390189605,2,18,3.0
-0.12432111271315256,-0.047249680496433716,2,19,4.0
-0.08795653439375256,-0.05196289770058837,2,20,10.0
-0.12268249013864715,-0.03732858075192182,2,21,7.0
-0.057215275680583606,-0.045884975661788854,2,22,10.0
-0.0649264646056275,-0.015489483893312794,2,23,0.0
0.01661117253589569,-0.036459451413608596,2,24,7.0
-0.04932463687986371,-0.03534020181324404,2,25,1.0
0.016743269176721254,-0.005723435220893025,2,26,0.0
-0.06294047960175132,-0.022980333101944757,2,27,0.0
-0.0772516936956643,-0.014676924725158313,2,28,2.0
-0.10807536231318726,-0.022437173123505662,2,29,2.0
-0.09780683766284894,-0.027547748465204042,2,30,1.0
-0.1261423362985553,-0.045673710859634696,2,31,5.0
-0.12307454154139957,-0.04321591831346534,2,32,10.0
-0.12034185703171481,-0.04453774526129997,2,33,3.0
-0.11173386960413652,-0.05256932643505039,2,34,1.0
-0.10762939417137866,-0.05101436669361546,2,35,4.0
-0.04835793917148218,-0.044676636490841574,2,36,8.0
-0.06548861856506416,-0.05306195816659557,2,37,5.0
-0.06521577089435847,-0.051889992550329764,2,38,5.0
0.0068661744936629986,-0.03273190937805406,2,39,5.0
-0.006776203228335374,-0.033951968219458575,2,40,2.0
0.07667282266487398,-0.025090055599031293,2,41,1.0
0.07787591169199205,-0.025457261545244286,2,42,4.0
0.07190346377008548,-0.024031794569641298,2,43,4.0
0.07965524909165411,-0.01862738540289594,2,44,1.0
0.06811953065499773,-0.015168132238461113,2,45,3.0
0.0518003689840418,-0.0198855300337295,2,46,3.0
0.04631134149398223,-0.019776769773134695,2,47,0.0
0.0898642520994077,-0.013985328217424412,2,48,7.0
0.07488782827903108,-0.016312096118698872,2,49,0.0
0.07313731795971484,-0.020456564761236945,2,50,7.0
0.08232546123595212,-0.01877673704946904,2,51,4.0
0.08348372114442669,-0.01799457058613549,2,52,3.0
0.06046890548106894,-0.012257809681664405,2,53,1.0
0.06686879617364636,-0.013730497173138356,2,54,0.0
0.05466278536626272,-0.017194938908755116,2,55,8.0
0.04754953631579829,-0.0022957473151776447,2,56,2.0
0.04909223647550797,-0.007005108037394085,2,57,2.0
0.030175977610719558,0.003398482731233118,2,58,0.0
0.0038673885812195523,-0.011801881656350502,2,59,0.0
0.06380511760632565,-0.01958178813724699,2,60,3.0
0.057068449067776826,-0.0074701609021578476,2,61,5.0
0.0763070615645351,-0.01696776172591631,2,62,2.0
0.07932475122817546,-0.01688318664026729,2,63,3.0
0.06948136850021211,-0.017845676812348,2,64,2.0
0.033171246337186176,-0.005794633709898766,2,65,1.0
0.05472247370118594,-0.015866262996551358,2,66,1.0
0.04140725150397648,0.002311940697853898,2,67,2.0
0.03424719377117015,0.0022685883063678666,2,68,10.0
0.044525868595916084,0.0008851158448910976,2,69,3.0
-0.04039598685288076,-0.0003582044251286756,2,70,0.0
0.03745124101603413,-0.003511198450453058,2,71,1.0
0.05938349813245095,-0.007091930756462245,2,72,3.0
0.010320609204187321,-0.003813100073539953,2,73,1.0
0.029326342628460268,0.011425065507006418,2,74,4.0
-0.03906483547461372,0.004810789368790307,2,75,4.0
0.02925330219286088,0.007591386188287638,2,76,0.0
0.022579783692742827,0.003254609640535704,2,77,1.0
0.05557915761181715,0.005663831126849852,2,78,10.0
0.04589159172932782,-0.003140492268024885,2,79,2.0
0.047552411563232526,-0.0015004990731176024,2,80,6.0
0.008232236381639437,-0.0034057054473044693,2,81,0.0
0.049881979202984546,0.001824507369868553,2,82,0.0
0.04497044939529694,0.004590389865207322,2,83,1.0
0.011274046689065126,0.02085780462432376,2,84,6.0
0.01791940344072766,0.009591184773233697,2,85,5.0
0.016246581661691722,0.01991264742062444,2,86,1.0
-0.06528316360136421,-0.00951725435722955,2,87,0.0
-0.04069124669900994,0.06434553556747923,2,88,3.0
-0.03155671921888707,0.05824243911326323,2,89,4.0
-0.06003943855060048,-0.0013861957773224976,2,90,4.0
-0.02198647817433484,0.009997237947334332,2,91,0.0
-0.03491541585150501,0.007422489943868796,2,92,3.0
-0.05348390876279532,-0.000181747827507068,2,93,1.0
-0.05925109403927354,-0.0016908025785995018,2,94,1.0
-0.009369568611993697,0.021595052949504576,2,95,0.0
-0.025611154662262586,0.01929364887402371,2,96,1.0
-0.01613667196189028,0.017738078652120206,2,97,3.0
0.04918119974668525,0.005410652621585279,2,98,5.0
-0.02747400234743682,0.01592213887986508,2,99,5.0
-0.027020521823982593,0.012161425602622069,2,100,3.0
0.02087506795434267,0.012625449454514142,2,101,6.0
0.0016056714189178478,0.014895842264326317,2,102,4.0
0.09096811053410339,-0.002757068073455663,2,103,4.0
-0.04411069252936104,0.022226393370742902,2,104,3.0
-0.1158841162537384,-0.012585631786684844,2,105,3.0
-0.11845266388993772,0.012175664817367515,2,106,2.0
-0.078723070393318,0.008950030814066548,2,107,1.0
-0.03609536067965822,0.015843639219419104,2,108,0.0
-0.04763849352260073,0.013620049602778388,2,109,1.0
-0.06321186152638145,0.010899853893672361,2,110,5.0
-0.052680190587711846,0.01698349008637065,2,111,3.0
0.07754722195990271,-0.013046089842721936,2,112,10.0
0.07405788554207327,-0.009471006314919128,2,113,4.0
0.03341177382137668,0.015247177413455968,2,114,3.0
0.014180573933877253,0.019382460186331805,2,115,1.0
-0.05833513277176381,0.019738563570993448,2,116,2.0
-0.042493821752758974,0.040436514780173356,2,117,1.0
-0.04019421366728983,0.022489009261222145,2,118,1.0
-0.054376493379438014,0.07599746743348927,2,119,5.0
-0.06631918965261994,0.07716128597804105,2,120,4.0
-0.07697440759697903,0.044512974221684674,2,121,5.0
-0.03500073963866805,0.016909000781745197,2,122,3.0
-0.03632875409356222,0.01259729470534254,2,123,2.0
-0.01256700649624098,0.015241587158127309,2,124,1.0
0.03511289592759338,0.007119451790015041,2,125,1.0
-0.0075511704279865996,0.016730096921235983,2,126,10.0
-0.08482944966005217,0.030320699838056346,2,127,2.0
-0.01882747380072961,0.025156686855999328,2,128,4.0
-0.04803503154046829,0.028397150357693933,2,129,3.0
0.030282380507365814,0.012006566800818602,2,130,3.0
-0.007840761232866415,0.033595240940742746,2,131,10.0
-0.04942045802601427,0.07048407972701032,2,132,6.0
-0.017839113889634516,0.04280566073586541,2,133,3.0
0.06139846223411151,0.00013789717665220802,2,134,1.0
0.06316199151581378,0.0024128048565659243,2,135,1.0
0.0696726649715679,-0.01752004006515003,2,136,1.0
0.0532990626914582,0.013348890100639048,2,137,4.0
0.08104675110500971,-0.006227581854385266,2,138,0.0
0.04836686548403401,0.01447770142153288,2,139,6.0
0.09468780145787216,-0.003163564408847697,2,140,8.0
-0.04016607196599632,0.032233761983064,2,141,0.0
0.04189616210616415,0.01979177713822196,2,142,1.0
0.08103811102074425,0.005307414794127695,2,143,3.0
0.10667554386569346,-0.00408509197644367,2,144,0.0
0.03966020466031918,0.014318861501806715,2,145,3.0
0.046196315838944145,-0.0038858552118491937,2,146,1.0
0.006271204806041356,0.02502272509939403,2,147,5.0
0.1292273901251423,-0.0009505777384811745,2,148,6.0
0.09757843209068304,0.005726579133635398,2,149,4.0
0.1184384859771927,-0.0012346380895697426,2,150,5.0
0.08271557477056911,-0.003194293307116887,2,151,3.0
0.028617682123052282,0.023639373886157476,2,152,4.0
0.025545714467259083,0.022253511354340758,2,153,2.0
0.09099646335130948,0.0039541150872587204,2,154,1.0
0.12469561473265171,-0.0025739895178917677,2,155,1.0
0.12622259590322105,-0.004316579774713312,2,156,5.0
0.11909482882651205,-0.003073557944385212,2,157,4.0
0.08905333716184369,-0.0015381477705701228,2,158,2.0
0.11967556153087862,-0.002882361655954525,2,159,1.0
0.13239265899083497,-0.0025667903205235424,2,160,6.0
0.10410455489951141,-0.0011678441086567133,2,161,9.0
0.066568155430145,-0.007968878861269943,2,162,nan
0.07715718340506908,0.005756540117493863,2,163,nan
-0.07876714338649318,0.06894963282631122,2,164,nan
-0.08027843254713032,0.08299565841001616,2,165,nan
-0.08695366123799744,0.0888685478154517,2,166,nan
-0.09123478112492736,0.08502821511253876,2,167,nan
0.002399973725899156,0.0772681383326398,3,7,2.0
-0.044160678514833095,0.0819268722772638,3,8,6.0
0.03730285459199716,0.07195578745485494,3,9,1.0
-0.04289301509326886,0.06774601099270322,3,10,7.0
-0.056057160844345755,0.057122729954372745,3,11,4.0
-0.0639338688929686,0.07414305826094904,3,12,4.0
-0.056908969250489626,0.07750255239839518,3,13,7.0
-0.0738618386338097,0.07279878418744364,3,14,0.0
-0.03940174095483985,0.07678144457283254,3,15,2.0
-0.05289562181027836,0.014563180543937241,3,16,7.0
-0.07578306998965205,0.054464369345592296,3,17,10.0
-0.07256985089730106,0.07041952796700149,3,18,3.0
-0.07272920118696966,0.04430040890622335,3,19,4.0
-0.05753832932819489,0.028018440906326957,3,20,10.0
-0.06876842285102353,0.07101836617475826,3,21,7.0
-0.07016533246653328,0.012541113314396678,3,22,10.0
-0.0740101183593459,0.05712304729736613,3,23,0.0
-0.06040454159720126,0.015947549797956075,3,24,7.0
-0.07907598890248817,-0.01680270174361153,3,25,1.0
-0.07848101129158556,-0.01945635738473702,3,26,0.0
-0.08086615538587964,-0.020964927172298187,3,27,0.0
-0.08152545643185927,0.03351566857742546,3,28,2.0
-0.06580307649644065,0.06978845356036657,3,29,2.0
-0.08302182755376589,0.03714734663481157,3,30,1.0
-0.06817404978900905,0.06154980984233572,3,31,5.0
-0.08142837626935025,0.0425202705016573,3,32,10.0
-0.08234568275399376,0.05093880652335195,3,33,3.0
-0.05339718093178293,0.04272740208606947,3,34,1.0
-0.04348440968543837,0.03230599673293758,3,35,4.0
-0.012201411383679967,0.020624798976546916,3,36,8.0
-0.08558266804247151,0.03992946300753222,3,37,5.0
-0.05186769799823324,0.04168493822132546,3,38,5.0
-0.08078766176534918,0.018423794227282308,3,39,5.0
-0.06413737270007945,-0.03995176851601332,3,40,2.0
-0.07586621517406686,0.01606367295727318,3,41,1.0
-0.06363795189126815,-0.021993426767998245,3,42,4.0
-0.058383418068255,-0.058220583822565786,3,43,4.0
-0.08092185340309833,-0.028258801062361488,3,44,1.0
-0.06277937207849071,-0.005098844757677861,3,45,3.0
-0.06359145445136632,0.029747364461111432,3,46,3.0
-0.07146322193554819,0.04542668049566266,3,47,0.0
-0.06361778471871285,0.020946735759458143,3,48,7.0
-0.06529312644515242,-0.04878974602591322,3,49,0.0
-0.040498778534080924,-0.06329312046525498,3,50,7.0
-0.05958846545709695,-0.05218515573736717,3,51,4.0
-0.05393486941641435,-0.036006287712730164,3,52,3.0
-0.05584116122588488,0.0029702225221318007,3,53,1.0
-0.023036971596510997,-0.02570252829858992,3,54,0.0
-0.03377429269290792,-0.02643364573242583,3,55,8.0
-0.052101217262068254,-0.01746819773595873,3,56,2.0
-0.04463304405417949,-0.012842899547575847,3,57,2.0
-0.03756416005224351,-0.004538312186940427,3,58,0.0
-0.05003407932176009,-0.010494430250964642,3,59,0.0
-0.0713604528638486,-0.027314770119873166,3,60,3.0
-0.024568047326899704,-0.05359411346131575,3,61,5.0
-0.042438167877682766,-0.06907835087240685,3,62,2.0
-0.03468087929931956,-0.06451412609006614,3,63,3.0
-0.017024277651102336,-0.020796222136568784,3,64,2.0
0.0033739910176354324,-0.04528211585515836,3,65,1.0
-0.028470690533121415,-0.008778644949033115,3,66,1.0
-0.05854513892038824,-0.02133668394180487,3,67,2.0
-0.07847088932450244,-0.03057431169214918,3,68,10.0
0.0006780787720967179,0.01221360593873621,3,69,3.0
0.004743417084941949,0.009954649323765254,3,70,0.0
0.004691885133900463,0.0005499620944114004,3,71,1.0
-0.03288952501631278,-0.010298091858673777,3,72,3.0
0.011499252051558717,-0.005911728055615052,3,73,1.0
0.016831873851029227,-0.018002823935025253,3,74,4.0
-0.001358715438423676,-0.031990467690105516,3,75,4.0
-0.07152679101851317,-0.03385549036191549,3,76,0.0
-0.04135751031244676,-0.016087241608651603,3,77,1.0
-0.05368772155794501,-0.06166206168279699,3,78,10.0
-0.06572019686382471,-0.053651362826122394,3,79,2.0
-0.05536960496126453,-0.06587585833507766,3,80,6.0
-0.009329648783790757,-0.013270930422110696,3,81,0.0
-0.05031990590690264,0.026089933751192944,3,82,0.0
-0.029264417646327843,0.007599701821036316,3,83,1.0
-0.06954470416634057,-0.04444854339612154,3,84,6.0
-0.05556879135896827,-0.024168147307141633,3,85,5.0
-0.06543525599337016,-0.05031034337317481,3,86,1.0
-0.06512763502252807,-0.058417415002214805,3,87,0.0
-0.06420304430241806,-0.04085022436670479,3,88,3.0
-0.06446390151575479,-0.06443307827429715,3,89,4.0
0.03506465091083652,-0.02232112827835686,3,90,4.0
-0.06754229248629769,-0.020011882920446093,3,91,0.0
0.032765018627611914,-0.021421759599278847,3,92,3.0
0.07878324543912775,-0.006397251999058137,3,93,1.0
-0.07731768098445758,-0.024587779972664564,3,94,1.0
0.09909995137666934,0.012078033824223877,3,95,0.0
0.004425869957027479,-0.006729282596591496,3,96,1.0
0.0833263945224069,0.016201835329534182,3,97,3.0
-0.04107602128527298,0.06769817643905854,3,98,5.0
-0.06003815696624274,0.03462143511103003,3,99,5.0
0.06379792818301895,-0.005511716453045454,3,100,3.0
-0.03891083811838962,-0.06822708593551487,3,101,6.0
0.05310293936139565,-0.025543417175479945,3,102,4.0
-0.057905204230146196,-0.06678437202717698,3,103,4.0
0.040353150490374856,0.017791378672780477,3,104,3.0
0.09583214905379281,0.038490054226511944,3,105,3.0
-0.05796429931193778,0.06922396481576878,3,106,2.0
0.06951863650319207,0.04677599700502816,3,107,1.0
-0.023307772486001934,-0.02103170352958715,3,108,0.0
0.09502043435083125,0.005972027784954937,3,109,1.0
0.09943319310053392,0.0015966867419364638,3,110,5.0
-0.02441733256430024,-0.021496456378311723,3,111,3.0
0.07041946560109028,-0.01612766295831399,3,112,10.0
0.035489643467042566,-0.01129094724873687,3,113,4.0
0.008448344873509038,-0.054695481905018946,3,114,3.0
0.07744310931709437,-0.010628650570483334,3,115,1.0
0.0955401486896429,0.027842154146918513,3,116,2.0
0.09157376676683214,0.0005278042562749037,3,117,1.0
0.08203317226158967,-0.00332327082341944,3,118,1.0
0.05872551210616334,-0.02448676486688834,3,119,5.0
0.0678497819257939,-0.013813620596594285,3,120,4.0
-0.018018711078767326,-0.06423210201223356,3,121,5.0
0.09950817443359895,-0.04315633081894234,3,122,3.0
0.08806659965359369,-0.04151012265614642,3,123,2.0
0.09742169249709863,-0.04570147859474288,3,124,1.0
0.007406676629216575,-0.04261424297307087,3,125,1.0
0.07996345278861167,-0.04400272782944446,3,126,10.0
0.028639706417340215,-0.04676107810132872,3,127,2.0
0.11398314995095725,0.022322667274207016,3,128,4.0
-0.01641382128344865,0.004730688268442427,3,129,3.0
0.10356304666022023,0.037485466026763156,3,130,3.0
0.06358956746321155,0.048587522804208624,3,131,10.0
0.08316643773759665,0.046635713139593936,3,132,6.0
0.09613643440613724,0.03997413090138687,3,133,3.0
0.08432358306552332,0.03838334450024229,3,134,1.0
0.05776439678234048,0.0139932735253475,3,135,1.0
0.0943413541042391,-0.03926388712917105,3,136,1.0
0.09522917390771671,0.007004995983140812,3,137,4.0
0.09046190158121112,-0.04127393982126268,3,138,0.0
0.05460007391925615,0.01581533965412314,3,139,6.0
0.09062989781064527,0.03358684147381436,3,140,8.0
0.08520085580613362,0.020860791361534195,3,141,0.0
0.10487655409744909,0.01867761072050337,3,142,1.0
0.08556596335058354,0.019730296465639622,3,143,3.0
0.09534430907211036,0.021625622431497283,3,144,0.0
0.08429568791971737,0.014717739223385361,3,145,3.0
0.07570851402838459,-0.028177944931163604,3,146,1.0
0.06062938123769707,-0.03544040928914296,3,147,5.0
0.0798500938804415,-0.01269836142700339,3,148,6.0
0.061404078296511545,-0.025131947166233713,3,149,4.0
0.045069855947801524,-0.019722552998094365,3,150,5.0
0.0829108203789761,0.0061837918561142595,3,151,3.0
0.10565674313064333,0.030529428916959336,3,152,4.0
-0.031260176402836716,-0.01486704062727528,3,153,2.0
0.11169720684888176,0.018299554450237624,3,154,1.0
0.08478583588682216,0.002038000043244169,3,155,1.0
0.10204467772284055,0.010009509348440623,3,156,5.0
0.1100783151881562,0.014185405715103528,3,157,4.0
0.10250967172244592,0.027052411258387647,3,158,2.0
0.06868000054444201,0.05878831538631395,3,159,1.0
-0.002822715494281053,-0.03555658391980082,3,160,6.0
0.0834873243709641,-0.027122328781124166,3,161,9.0
0.004560848458827938,-0.05173043763213244,3,162,nan
0.10035412620337313,-0.004519515952074039,3,163,nan
-0.008334254359191337,-0.04388702903789445,3,164,nan
-0.06351323663381359,0.014146983789621178,3,165,nan
0.09590170892072086,-0.007425531193807457,3,166,nan
0.09141592724187698,-0.010314942311541783,3,167,nan
0.12103162140503061,0.0272311260879592,4,7,2.0
0.12838881527436719,0.023931202760416517,4,8,6.0
0.167333414196701,0.02846463349559382,4,9,1.0
0.1468900711433629,0.025027421811944926,4,10,7.0
0.16567373466519633,0.026798924979144358,4,11,4.0
0.16674928240199904,0.028642212283786626,4,12,4.0
0.12013591438969456,0.022339826999416168,4,13,7.0
0.12451892947460899,0.022355821690169943,4,14,0.0
0.1671957622382872,0.024941023276202092,4,15,2.0
0.1541726285874118,0.018313295399518006,4,16,7.0
0.16628851794678193,0.026027176606776187,4,17,10.0
0.16237957050898358,0.022728273908086963,4,18,3.0
0.1614373290557908,0.021625734667444076,4,19,4.0
0.1538476916988812,0.01546999025735929,4,20,10.0
0.15004119638553703,0.019558789927082303,4,21,7.0
0.1368430156575451,0.01961040562280396,4,22,10.0
0.06151701141236425,-0.02083190196344612,4,23,0.0
0.07588669275590694,0.010509812912774093,4,24,7.0
0.030732541308712766,-0.028115262988149897,4,25,1.0
-0.02850967941149101,-0.023208483608145734,4,26,0.0
0.05450043858495149,0.0024044502742763554,4,27,0.0
0.08920367031607546,0.009681273910539008,4,28,2.0
0.0808069434087783,0.0091217171543569,4,29,2.0
0.07052311985509319,-0.0003508172735238317,4,30,1.0
0.12537965415713417,0.017532565440709635,4,31,5.0
0.11918212280007338,0.013610864361341337,4,32,10.0
0.13588699794755182,0.004718681904827429,4,33,3.0
0.14605676736733472,0.00981025024619247,4,34,1.0
0.14744149620605496,0.017275366965375977,4,35,4.0
0.1274351318357368,0.002899810456902794,4,36,8.0
0.14632110426031755,0.015835802368439584,4,37,5.0
0.05554083538616603,-0.02435964350096705,4,38,5.0
0.049471817731954006,-0.025814082617026595,4,39,5.0
0.015556589955684917,-0.013380010922708706,4,40,2.0
0.01287661423570057,-0.02882980695710389,4,41,1.0
0.02391555547177106,-0.022520688467322147,4,42,4.0
0.0299585988214264,-0.02721712783571231,4,43,4.0
0.032484124548669585,-0.019610090195996254,4,44,1.0
0.032589301571659415,-0.026599432720629236,4,45,3.0
0.06057191934581447,-0.011730183316936597,4,46,3.0
0.05732223657652122,-0.012564394504801998,4,47,0.0
0.03973445489441069,-0.018026700811632452,4,48,7.0
0.01636416217914119,-0.025038331435145094,4,49,0.0
0.03735944785063743,-0.012572155360322138,4,50,7.0
0.015488959300740592,-0.029042561490413482,4,51,4.0
0.015696825563820693,-0.0280184086793803,4,52,3.0
0.05844736090631641,-0.0009920399460007945,4,53,1.0
0.020221756113793163,-0.028086053526089966,4,54,0.0
0.029662080965952055,-0.030461426964102006,4,55,8.0
0.03752231667353994,-0.0148931747194613,4,56,2.0
0.03426484169142291,-0.02448425800322378,4,57,2.0
0.029417121527235364,-0.024495102513580624,4,58,0.0
0.025301332813631505,-0.021009158035975518,4,59,0.0
0.025275154057223012,-0.025976193518593392,4,60,3.0
0.010096726685756553,-0.026039856261404953,4,61,5.0
0.00788148723852135,-0.015922335521395506,4,62,2.0
0.007220623224657644,-0.027674039255470222,4,63,3.0
0.003336614166708981,-0.017025930099573813,4,64,2.0
-0.007864717437344645,-0.028276835177554607,4,65,1.0
0.005630158747632218,-0.028942180772908468,4,66,1.0
0.0031152738519320774,-0.022252220703273706,4,67,2.0
0.0028785888173221003,-0.023627831418875398,4,68,10.0
0.016013087507005648,-0.008214102487261633,4,69,3.0
-0.00010979945847420443,-0.022661004778768718,4,70,0.0
0.025057924551578157,-0.02717319939815468,4,71,1.0
-0.007516395105804002,-0.031518313389849575,4,72,3.0
0.006376270154147654,-0.02966073183037204,4,73,1.0
-0.027436295604914385,-0.03022886634906046,4,74,4.0
0.0007516447434035092,-0.02657666487079206,4,75,4.0
0.0026970056998595155,-0.02530614205247932,4,76,0.0
-0.0008552689757869505,-0.02675718363258032,4,77,1.0
-0.02224577768599659,-0.024763109992283934,4,78,10.0
0.010018307975965741,-0.018983185793591092,4,79,2.0
-0.0010085799905826898,-0.03048389587501533,4,80,6.0
-0.035746925981243176,-0.016624665501437447,4,81,0.0
0.005349942201260781,-0.03202056015150455,4,82,0.0
0.004734412046361562,-0.018294771308129044,4,83,1.0
-0.026803906964517333,-0.013851034420138394,4,84,6.0
-0.020514159630125817,0.0011357526724258197,4,85,5.0
-0.012349094339824902,-0.023521024651329034,4,86,1.0
0.014133406079308351,-0.01962193342236162,4,87,0.0
-0.035074482041421745,0.004215426729999124,4,88,3.0
-0.06989523729506228,-0.027916425801139042,4,89,4.0
-0.05133030530159466,-0.03533328608441637,4,90,4.0
-0.05554755157675608,-0.0371389955300247,4,91,0.0
-0.022492180733730927,-0.015870127579950474,4,92,3.0
-0.06235679179364675,-0.03598416603880368,4,93,1.0
-0.03636471080474735,-0.008645058375353466,4,94,1.0
-0.031122231835567206,0.001067869786484757,4,95,0.0
-0.045894570454283544,-0.035893484552845786,4,96,1.0
-0.04045746723665032,-0.001192365731755857,4,97,3.0
-0.028365667263477896,-0.005490720516898234,4,98,5.0
-0.04403683193368514,-0.008144680145513766,4,99,5.0
-0.06363431149958666,-0.02837825774336132,4,100,3.0
-0.052959714911769824,-0.018830312303579417,4,101,6.0
-0.05577747787280589,-0.010760596879342998,4,102,4.0
-0.053669259266588,-0.01704520820513985,4,103,4.0
-0.03729320393705597,-0.02540049973102182,4,104,3.0
-0.040212698083074164,-0.034484520578227575,4,105,3.0
-0.03113026103229326,-0.03604352456265767,4,106,2.0
-0.04881339054296742,-0.03855885742342496,4,107,1.0
-0.043381331320884856,-0.03704331765342755,4,108,0.0
-0.04579713385329246,-0.020821543881520462,4,109,1.0
-0.0495252720565857,-0.03792119525001191,4,110,5.0
-0.058138881300044375,0.023559646319832903,4,111,3.0
-0.07195604885281773,-0.017262802673197027,4,112,10.0
-0.0870081059448861,-0.0040581020429024785,4,113,4.0
-0.09217652316000143,0.015592017426608994,4,114,3.0
-0.08672435926063851,0.02562187416462927,4,115,1.0
-0.0026869833761622598,0.043688386995912494,4,116,2.0
-0.028484248143228023,0.043738301657837854,4,117,1.0
-0.040922092969041084,0.011343540814602522,4,118,1.0
-0.054140208964574735,0.014042181784365431,4,119,5.0
-0.04932871559971597,0.05362290238823253,4,120,4.0
-0.05519096122976999,0.0078993606776622,4,121,5.0
-0.08210654066339579,0.030093611652506694,4,122,3.0
-0.08095571379620908,0.03490970232429241,4,123,2.0
-0.08540881351924404,0.031015095912997743,4,124,1.0
-0.06817095892776055,0.03795365395945005,4,125,1.0
-0.07108750768153298,0.03868430743915708,4,126,10.0
-0.05547514763760015,0.035897115132593124,4,127,2.0
-0.05587447464283883,0.018639648680199163,4,128,4.0
-0.029548223206355823,0.007291191927647392,4,129,3.0
-0.038755616625520156,0.00845480939250151,4,130,3.0
-0.03367131134106556,0.016865183683924406,4,131,10.0
-0.007054549667445651,-0.003054988924609966,4,132,6.0
-0.03290592230902721,-0.007181956787964752,4,133,3.0
-0.044650862852842386,-0.019899539174933586,4,134,1.0
-0.05420693876597807,0.034443875599978954,4,135,1.0
-0.08589820326489217,0.023247349585962796,4,136,1.0
-0.06382592637691709,0.02217879843442137,4,137,4.0
-0.07424197141817239,0.028010678118532622,4,138,0.0
-0.08079071561678171,0.022258705995548213,4,139,6.0
-0.0783097445137677,0.03237884421203564,4,140,8.0
-0.05726747586153013,0.05366310798456184,4,141,0.0
-0.052704490807266344,0.04755087087785652,4,142,1.0
-0.05756506161342646,0.04877504561603116,4,143,3.0
-0.06344233267221497,0.009369765451343395,4,144,0.0
-0.05640630281542747,0.05358208776113434,4,145,3.0
-0.0635303319492356,0.049059289428139044,4,146,1.0
-0.0643363143639609,0.030351186309597454,4,147,5.0
-0.06305126497130947,0.03071151182682505,4,148,6.0
-0.0715897328432441,0.022972019232381978,4,149,4.0
-0.08030775776630271,0.010950934033998206,4,150,5.0
-0.062421129944841065,0.02775523334793445,4,151,3.0
-0.09019697407327337,0.0038097646561620446,4,152,4.0
-0.07121515411371221,0.03738984988176252,4,153,2.0
-0.08693628310756164,0.0030525912579250306,4,154,1.0
-0.08433101673435424,0.00842241337301346,4,155,1.0
-0.07390850978823246,0.020262728816594758,4,156,5.0
-0.01266416808703016,0.00834794999987626,4,157,4.0
-0.04416251637466346,-0.026133311299139258,4,158,2.0
-0.0235024249278899,-0.009133780969749818,4,159,1.0
-0.07378408228346818,-0.02317420047022697,4,160,6.0
-0.0670951133573951,0.04366576436526725,4,161,9.0
-0.07448730789343304,-0.020380917100116355,4,162,nan
-0.06673987798805078,0.042597598874009414,4,163,nan
-0.07850647587024316,0.034198850803448165,4,164,nan
-0.06533926308388294,0.04143298779762768,4,165,nan
-0.02807514435971134,0.011232034637854035,4,166,nan
-0.0647806066073985,0.03795597943008744,4,167,nan
0.1805635159692412,0.04522957517890492,5,7,2.0
0.17500674768643307,0.041097353520719915,5,8,6.0
0.1683950647818399,0.036724903309410695,5,9,1.0
0.12917016616144716,0.01050885992971989,5,10,7.0
0.09859565041094119,-0.007434519048599966,5,11,4.0
0.09964301870646765,-0.006605513058013528,5,12,4.0
0.1323020486588231,0.010247890078111313,5,13,7.0
0.15720645650104142,0.02702119145358941,5,14,0.0
0.1661626640590331,0.03383554418155564,5,15,2.0
0.1500372703753137,0.023225454775038044,5,16,7.0
0.1404061664883143,0.01582940834190138,5,17,10.0
0.1670621579063494,0.03391569509383659,5,18,3.0
0.15715094151345746,0.02744787609569612,5,19,4.0
0.16018026008058966,0.029159662848319338,5,20,10.0
0.1505080698597206,0.022317018463234476,5,21,7.0
0.15015178649966687,0.021750310995029557,5,22,10.0
0.11205367331552711,0.0003716263746906995,5,23,0.0
0.13377862799080553,0.01102350693031332,5,24,7.0
0.115433315779786,0.0013356894116114974,5,25,1.0
0.13720365257385833,0.01344007904491452,5,26,0.0
0.0707157945736864,-0.01967847519086725,5,27,0.0
0.11584022692214159,0.0010540378359546424,5,28,2.0
0.12068508544233816,0.003511434982283102,5,29,2.0
0.11825986587996301,0.0022237082515551105,5,30,1.0
0.12120777568920983,0.003475872530555477,5,31,5.0
0.10175710031967225,-0.006159462969740021,5,32,10.0
0.09085517441697438,-0.010002987031607487,5,33,3.0
0.1113000695824295,-0.0012168357553056217,5,34,1.0
0.10323295035183615,-0.005015723503271962,5,35,4.0
0.10484407795336201,-0.005303747173831902,5,36,8.0
0.10898057046335947,-0.004828119963628578,5,37,5.0
0.08378122192935354,-0.013108383557465403,5,38,5.0
0.04461595107312908,-0.021339855244507495,5,39,5.0
0.07251850894249944,-0.015925348699046306,5,40,2.0
0.04972443123109707,-0.020594410022328705,5,41,1.0
0.060158694540119455,-0.01935502288609799,5,42,4.0
0.0695134328764546,-0.01648286706094041,5,43,4.0
0.057850171830635046,-0.019605669268936476,5,44,1.0
0.03881760044191164,-0.021026110094729534,5,45,3.0
0.07176927009862466,-0.01584487899999705,5,46,3.0
0.09018803946367825,-0.01103402713802268,5,47,0.0
0.053830599071315384,-0.020988817422274625,5,48,7.0
0.07357545177231811,-0.01610570417568973,5,49,0.0
0.03898628368875242,-0.022364746142989594,5,50,7.0
0.019282990494696707,-0.021464954234624353,5,51,4.0
-0.00016245625689736837,-0.01918484652863566,5,52,3.0
0.0065257580917833,-0.020845460542526242,5,53,1.0
0.016597703486223376,-0.021676295302374794,5,54,0.0
0.005894422127215065,-0.019830362758969412,5,55,8.0
0.025385300479646055,-0.023043292700272174,5,56,2.0
0.029661667909111858,-0.020715452693580827,5,57,2.0
0.04042313610582964,-0.02207596594877592,5,58,0.0
0.010789964206418753,-0.02000135930134419,5,59,0.0
0.029599028429040563,-0.022401343819939364,5,60,3.0
0.001953930395311569,-0.020007532770624843,5,61,5.0
0.0027706695433125416,-0.02284355021653341,5,62,2.0
-0.0025617706466837067,-0.021805599825041613,5,63,3.0
-0.012447114327814607,-0.017079503257510138,5,64,2.0
-0.004545577977497612,-0.018742431211256367,5,65,1.0
-0.021341943279010726,-0.016218265258320205,5,66,1.0
-0.024352763819090895,-0.01294854585774934,5,67,2.0
0.01601181775908923,-0.02097453401880328,5,68,10.0
-0.011764352653369605,-0.016333481081612467,5,69,3.0
-0.003145381947187389,-0.018710240479774275,5,70,0.0
-0.0018944619714055793,-0.018641718758960403,5,71,1.0
-0.008508100730049631,-0.017596506147425715,5,72,3.0
-0.01484003427924275,-0.012868496247199917,5,73,1.0
-0.008299532025390943,-0.018209353348370788,5,74,4.0
-0.0007637620834031065,-0.016809319339612643,5,75,4.0
-0.021868045156346855,-0.015143068023529965,5,76,0.0
-0.01391890387725446,-0.016800551395122185,5,77,1.0
-0.018049959459464755,-0.016628886366423484,5,78,10.0
-0.036194857654259054,-0.012262592333875987,5,79,2.0
-0.01936218086323605,-0.012595536067926922,5,80,6.0
-0.03219920787843519,-0.01168110630071728,5,81,0.0
0.00011227696344169636,-0.020106671386424392,5,82,0.0
-0.006564680006701092,-0.017168481568972924,5,83,1.0
-0.013223021032209088,-0.01467848999113157,5,84,6.0
-0.02568632131458044,-0.014417207910908184,5,85,5.0
-0.018773858516434448,-0.012854482800431305,5,86,1.0
0.011339451641167682,-0.02131670436339278,5,87,0.0
-0.02321684176440551,-0.017846340920017363,5,88,3.0
-0.021879143059009665,-0.017848451172823968,5,89,4.0
-0.04730037759976973,-0.007302886398666216,5,90,4.0
-0.045622902719049875,-0.0038602317795157033,5,91,0.0
-0.045801614249285375,-0.0051166188970647114,5,92,3.0
-0.054998342992785824,0.0013459546338351555,5,93,1.0
-0.05731889344102028,-0.0011544430548870636,5,94,1.0
-0.050692971217971464,0.0013303509323468149,5,95,0.0
-0.04685518022429711,-0.0069076455851095255,5,96,1.0
-0.045063242816131874,-0.005589208086618733,5,97,3.0
-0.026973291498071893,-0.007059278739859107,5,98,5.0
-0.04320971492172251,-0.0030389547090944363,5,99,5.0
-0.022008371929035923,-0.008083370458470756,5,100,3.0
-0.05801579533011523,0.006214826753173941,5,101,6.0
-0.08148814830242651,0.014503631072924844,5,102,4.0
-0.07190703441528033,0.005310450681001267,5,103,4.0
-0.07473210027020512,0.00957426554173911,5,104,3.0
-0.06155164531994756,0.007136621484442226,5,105,3.0
-0.047501391883163206,0.0022646994161842826,5,106,2.0
-0.0711557377605239,0.010704382601938067,5,107,1.0
-0.06826675121994857,-0.001760044523346468,5,108,0.0
-0.06494768417188936,-0.003538036346078411,5,109,1.0
-0.06670542775168967,-0.003956147590395731,5,110,5.0
-0.05397115130574907,-0.006119284739066467,5,111,3.0
-0.06856200248486741,0.007791022627089754,5,112,10.0
-0.061273444316777004,0.0004112467857932664,5,113,4.0
-0.050026203922763156,-0.001907405276137233,5,114,3.0
-0.012919386259570039,-0.0038846952347849233,5,115,1.0
-0.050771481619637196,0.002674447969051538,5,116,2.0
-0.061473674043668,0.0016133715945603202,5,117,1.0
-0.07554715647700389,0.00324359418459954,5,118,1.0
-0.07072588878406874,0.0020198958402003306,5,119,5.0
-0.06039670034760225,-0.0023028564371068297,5,120,4.0
-0.054618957737655474,-0.002135417857300681,5,121,5.0
-0.06002773610550955,-0.004843038064225865,5,122,3.0
-0.054230644258996374,0.0012924439985143384,5,123,2.0
-0.06482210769464929,-0.0023829732687184225,5,124,1.0
-0.05594853014527359,-0.0009671653912858954,5,125,1.0
-0.0666690412625663,0.005848952177945392,5,126,10.0
-0.06343235302822106,0.002848369856606133,5,127,2.0
-0.07429243089913957,0.004032853053237763,5,128,4.0
-0.04850138789560071,0.008259525321329137,5,129,3.0
-0.07037502236880337,0.0047046240150650336,5,130,3.0
-0.06351535210636484,0.003675361561363826,5,131,10.0
-0.06557207656065665,0.005044749730026972,5,132,6.0
-0.03668039232928394,-0.002878180877282443,5,133,3.0
-0.04148486810392742,0.00575859072187983,5,134,1.0
-0.06165883858685959,0.005988333237574594,5,135,1.0
-0.06188887532497406,0.011976005829718432,5,136,1.0
-0.07114439286339888,0.015933568753754682,5,137,4.0
-0.060962558686245935,0.012690269732112989,5,138,0.0
-0.04160875524072545,0.00738663905220515,5,139,6.0
-0.04778707281806818,0.00651647622687066,5,140,8.0
-0.0663505595284044,0.015390481947286167,5,141,0.0
-0.039555948828380476,-0.00027332422356994373,5,142,1.0
-0.06912562538659255,0.015128842241924643,5,143,3.0
-0.0524064213635181,-0.0003701570402022266,5,144,0.0
-0.07484619984815806,0.01862716235629708,5,145,3.0
-0.07403352936314365,0.020657598960188164,5,146,1.0
-0.07623325496682178,0.02045008747320855,5,147,5.0
-0.06371410623976949,0.01388435680843255,5,148,6.0
-0.07568962627172593,0.017895800899290458,5,149,4.0
-0.03218416695168384,0.008222251826826253,5,150,5.0
-0.0832386843678788,0.02494782005867348,5,151,3.0
-0.0792182474692816,0.025855343435052185,5,152,4.0
-0.07622109204984925,0.023958824169328968,5,153,2.0
-0.09287269229713178,0.03652417827673386,5,154,1.0
-0.08574118556234292,0.032570705680521644,5,155,1.0
-0.09471424084165522,0.038178658654078455,5,156,5.0
-0.07497458374213216,0.021725412527192477,5,157,4.0
-0.08739301677438206,0.030645036620183603,5,158,2.0
-0.07569524663935082,0.020110852522191445,5,159,1.0
-0.05932097624979192,0.005059316853488151,5,160,6.0
-0.08305821050849609,0.02668437444226561,5,161,9.0
-0.08881765013624016,0.03248584001946341,5,162,nan
-0.06558403867885211,0.01143885740130499,5,163,nan
-0.07759396447360178,0.025932368676244027,5,164,nan
-0.0407267774891681,0.0043652180562928685,5,165,nan
-0.022268534418134426,0.0013822751480980936,5,166,nan
-0.010219764866977826,0.002865681169618577,5,167,nan


==> Data/cohort_trajectories/xormask_sigma1.0_r20_LOG_MMNorm_w_0_complete_flat_pool_events_adults.csv <==
0.5753002055671976,0.476129542098122,0.44846357609023774,0.4896192007257956,0.458723701833504,0.5638385829897175,1.0,0.6874313604805615,0.6118194553485287,0.2370028131477032,0.5381246171838578,0.4085384527789688,0.375537530388257,0.5051127327471918,0.4767733271787438,0.4815081617903757,0.4192189359106782,0.6534981606452053,0.3981299016715454,0.6413146576896339


==> Data/cohort_trajectories/xormask_sigma1.0_r20_LOG_MMNorm_w_0_complete_flat_pool_events_non_adults.csv <==
0.56645311185307,0.599496679278525,0.6378459819395258,0.5967621361384451,0.3755648701178658,0.5407345536417513,0.5989369700166548,0.7146444341088557,0.9068069531173124,0.7724322743785037,0.32661505593953705,0.2793541395857638,0.8660863994212326,0.257760651721876,0.5578440140485696,0.4176195906012865,0.3538797190668364,0.5862093340443955,0.6277497986832904,0.3134261948701143,0.2978533984178865,0.7146548746510379,0.4110744965953636,0.5619189717392278,0.4974498893895076,0.20756236358536426,0.3011068549582827,0.5154420365844421,0.44113193394229905,0.3849612833736548,0.3544540816332229,0.6103867302016204,0.4468331933355494,0.7864280651410523,0.4416748596220088,0.2054055796917109,0.1249105847835637,0.29006517311487234,0.20478677236866946,0.2445953785379322,0.3131492357929712,0.6776000877605911,0.5736204257965933,0.43413813768516335,0.539703527961035,0.5462030146509542,0.5732463157895534,0.3571773012095525,0.5719705951836371,0.4557825021505941,0.29123839314862765,0.8420601585853141,0.5242294678065061,0.30686122064693344,0.4516508055816809,0.34754748103362704,0.6452495665007623,0.6329440589990386,0.6040375912008746,0.6409098389782025,0.6406506792919265,0.3283269846132825,0.9462848162067634,0.5170819176568558,0.6033890550110568,0.6579748577753156,0.1833049252225408,0.4415173956717409,0.6097930477412771,0.9865312145844816,0.3172066960064789,0.7890711813122764,0.4571156144252717,0.3904328823734104,0.6568981937626464,0.3472350455705407,0.6498553811466223,0.4951332711241455,0.4231564646794945,0.9091895693566816,0.08757642334177307,0.16944549249881086,0.21406945505465785,0.3002200040262896,0.230851179583894,0.4334141161801179,0.005219037844795326,0.6513569049668696,0.1891166592122497,0.5136790101934955,0.3290990315981735,0.225129404986964,0.4041472962971301,0.4561394010666257,0.32496090830174706,0.4080889743986267,0.5534559223523323,0.5733301342521677,0.2477358059912003,0.11741700263253856


==> Data/embeddings/baseline_autocorrelation_brainmask.csv <==
x,y,age,cohort
-7.58,13.32,4.77,4
2.33,20.17,4.86,4
-0.01,-4.53,4.15,5
-8.39,9.95,4.47,5
11.97,3.04,4.84,4
-14.70,21.70,3.61,5
2.85,4.91,4.25,5
8.08,-1.83,3.53,5
-0.50,10.39,3.52,5
8.97,4.39,4.36,5
8.22,2.40,3.98,5
-6.12,2.91,3.79,5
7.75,4.96,3.85,5
4.25,6.92,3.64,5
3.96,-3.22,4.77,4
-7.13,16.58,3.62,5
7.40,0.19,3.61,5
-27.71,8.60,4.58,4
7.41,-3.43,3.97,5
-30.16,-12.62,3.59,5
-5.80,0.69,4.36,5
2.90,2.03,3.82,5
9.45,1.90,3.87,5
6.73,2.22,4.06,5
0.95,-5.44,3.93,5
7.27,0.96,3.93,5
-52.37,18.46,3.99,5
-45.09,-2.23,3.53,5
1.86,4.24,4.31,5
7.26,-15.73,4.16,5
-7.00,-9.46,4.08,5
-7.79,-0.40,5.43,4
6.45,0.62,5.81,3
-39.84,42.95,5.99,3
-68.89,-10.01,5.99,3
-19.06,14.90,5.39,4
-26.07,1.69,5.52,3
1.51,-2.21,5.55,3
-24.13,13.24,5.54,3
-41.24,-37.18,5.29,4
1.04,-0.62,5.49,4
-2.94,-12.97,5.01,4
7.57,6.18,5.79,3
-18.31,2.97,5.76,3
0.45,1.06,5.18,4
-24.52,-39.10,5.97,3
3.87,-12.97,5.47,4
-1.55,-7.87,5.99,3
5.40,-0.68,5.23,4
-2.15,-3.29,5.31,4
-1.91,9.32,5.38,4
6.82,-0.93,5.46,4
-4.17,7.63,5.46,4
4.07,0.61,5.99,3
5.52,2.02,5.82,3
-10.46,-2.49,5.26,4
5.08,1.13,5.66,3
6.66,1.56,5.13,4
-1.40,-16.35,5.51,3
5.41,-5.12,5.12,4
-102.41,-42.66,5.56,3
7.47,-4.77,5.46,4
6.00,1.31,5.33,4
-13.42,-22.93,5.44,4
5.16,3.13,5.02,4
2.14,-5.30,7.00,3
-3.35,0.04,7.92,2
-1.85,-10.20,7.92,2
-10.86,-15.72,7.96,2
-20.06,0.82,7.15,3
8.89,-12.28,7.13,3
-0.86,-22.03,7.91,2
-5.94,-6.25,7.95,2
9.46,-3.62,7.95,2
-10.70,-41.53,7.83,2
-17.17,-12.22,7.06,3
5.88,5.64,9.45,2
-43.38,-23.40,8.60,2
-5.04,-5.42,7.07,3
4.72,-0.27,7.91,2
-3.46,-44.32,7.91,2
3.89,0.91,9.76,1
-11.23,1.80,7.28,3
-2.03,-0.23,7.10,3
-26.25,-7.43,9.48,2
-4.16,5.14,7.46,3
2.83,5.93,9.96,1
3.60,-0.32,7.71,2
-15.77,-7.71,8.02,2
-24.74,-24.53,8.15,2
-5.49,4.53,9.70,1
6.61,-1.52,8.48,2
-1.24,2.28,8.59,2
-4.01,-9.74,9.52,1
-3.16,-1.62,9.94,1
-2.73,-2.72,7.13,3
3.51,8.79,8.87,2
14.74,3.22,10.19,1
9.09,-2.73,7.66,2
8.70,1.44,9.59,1
14.36,1.48,11.17,1
11.04,-2.39,11.17,1
-1.66,24.17,10.55,1
-47.51,26.79,8.57,2
3.40,-15.67,8.66,2
1.26,14.11,8.02,2
12.36,7.04,11.51,1
10.11,6.29,10.70,1
11.36,6.50,10.38,1
12.11,-4.01,10.78,1
9.00,-10.15,8.62,2
9.50,8.70,12.05,1
11.93,0.05,10.29,1
-18.36,33.05,7.43,3
14.41,2.77,9.68,1
4.83,40.81,7.68,2
11.86,-0.84,12.30,1
15.35,0.63,10.50,1
11.53,10.25,8.62,2
12.36,-2.34,11.48,1
14.43,-15.39,8.76,2
6.12,4.79,7.21,3
14.71,3.92,27.06,0
10.18,-3.02,33.44,0
12.21,4.22,31.00,0
13.66,0.31,19.00,0
12.13,1.84,23.00,0
12.80,6.24,27.00,0
16.56,4.04,23.00,0
13.80,6.28,21.00,0
13.43,-1.31,39.00,0
15.37,-0.24,22.00,0
12.14,2.25,21.00,0
13.84,3.89,25.00,0
12.92,3.16,21.00,0
12.79,3.51,25.00,0
12.95,2.06,34.00,0
15.30,4.90,28.00,0
14.31,-0.89,18.00,0
11.59,7.35,19.00,0
10.77,2.56,22.00,0
15.87,2.35,33.00,0
13.29,2.67,22.00,0
14.62,-1.69,20.00,0
14.09,3.14,22.00,0
16.04,1.58,18.00,0
12.23,5.91,21.00,0
14.40,5.58,31.00,0
11.00,16.34,24.00,0
16.60,-9.25,19.00,0
11.79,3.31,23.00,0
12.90,4.01,21.00,0
12.03,2.60,30.00,0
14.10,3.63,29.00,0
13.94,2.49,26.00,0


==> Data/embeddings/baseline_autocorrelation_parcellated_brainmask.csv <==
x,y,age,cohort
16.14,-16.91,4.77,4
-8.64,15.31,4.86,4
-1.04,-29.96,4.15,5
11.26,22.67,4.47,5
7.62,1.79,4.84,4
14.44,2.56,3.61,5
28.09,15.08,4.25,5
2.18,16.80,3.53,5
-11.65,-9.33,3.52,5
3.37,-4.13,4.36,5
13.48,5.86,3.98,5
18.03,15.13,3.79,5
11.97,-18.93,3.85,5
-29.47,4.56,3.64,5
10.43,17.95,4.77,4
12.97,27.28,3.62,5
1.80,8.77,3.61,5
24.04,31.15,4.58,4
23.09,20.33,3.97,5
33.38,7.72,3.59,5
5.60,-20.45,4.36,5
19.07,-8.03,3.82,5
12.06,10.18,3.87,5
5.60,18.77,4.06,5
22.02,-5.36,3.93,5
23.62,-0.28,3.93,5
31.69,-7.50,3.99,5
-20.98,11.07,3.53,5
7.16,18.52,4.31,5
20.10,2.69,4.16,5
19.91,6.20,4.08,5
-6.42,16.68,5.43,4
-0.42,-16.89,5.81,3
-14.64,-11.40,5.99,3
-21.58,-3.07,5.99,3
3.01,-12.44,5.39,4
7.87,28.60,5.52,3
-11.74,-0.47,5.55,3
5.82,12.99,5.54,3
8.56,13.61,5.29,4
10.68,-14.88,5.49,4
6.86,0.10,5.01,4
7.85,8.74,5.79,3
12.86,-8.68,5.76,3
5.34,-9.81,5.18,4
-12.76,19.68,5.97,3
-9.61,-2.83,5.47,4
11.20,0.72,5.99,3
15.39,-3.99,5.23,4
-16.65,17.08,5.31,4
1.96,5.56,5.38,4
8.38,5.10,5.46,4
5.90,4.34,5.46,4
15.21,-7.08,5.99,3
13.77,12.61,5.82,3
-20.78,8.13,5.26,4
0.61,-6.03,5.66,3
1.38,1.22,5.13,4
2.16,-1.25,5.51,3
12.36,-2.45,5.12,4
-28.09,16.72,5.56,3
6.19,-13.63,5.46,4
-6.43,20.76,5.33,4
-14.06,5.97,5.44,4
4.46,1.27,5.02,4
-2.54,-12.61,7.00,3
3.89,-8.55,7.92,2
2.59,-24.62,7.92,2
-11.97,8.55,7.96,2
4.98,8.99,7.15,3
0.48,-16.09,7.13,3
-1.49,4.01,7.91,2
0.58,12.07,7.95,2
-4.91,7.21,7.95,2
-9.02,22.11,7.83,2
-14.18,22.30,7.06,3
-1.27,20.27,9.45,2
-1.14,-9.20,8.60,2
-8.70,4.14,7.07,3
0.93,-10.47,7.91,2
16.72,6.67,7.91,2
-4.30,3.97,9.76,1
-5.49,-18.87,7.28,3
-0.89,-0.18,7.10,3
-16.52,4.52,9.48,2
15.04,9.27,7.46,3
-3.02,12.94,9.96,1
-17.19,1.50,7.71,2
-1.86,13.48,8.02,2
-15.34,21.36,8.15,2
-2.44,-7.44,9.70,1
-5.99,9.08,8.48,2
-9.09,-10.90,8.59,2
-2.69,8.18,9.52,1
0.20,-30.39,9.94,1
3.12,3.97,7.13,3
7.36,-11.68,8.87,2
-1.89,5.97,10.19,1
-3.43,-9.95,7.66,2
4.06,-17.46,9.59,1
-1.12,26.70,11.17,1
-17.69,13.43,11.17,1
-15.47,-17.13,10.55,1
-8.95,-16.67,8.57,2
10.62,-24.38,8.66,2
8.98,-18.67,8.02,2
3.97,-25.17,11.51,1
-16.32,-3.85,10.70,1
2.37,-8.80,10.38,1
-18.93,-12.19,10.78,1
-12.25,-14.40,8.62,2
-6.78,-8.83,12.05,1
-14.64,1.25,10.29,1
-3.89,-26.14,7.43,3
5.76,-3.66,9.68,1
0.35,-36.46,7.68,2
0.32,-7.44,12.30,1
15.16,1.04,10.50,1
-1.14,-21.23,8.62,2
-6.72,-13.38,11.48,1
-4.08,-34.90,8.76,2
-14.27,10.73,7.21,3
8.81,-2.45,27.06,0
8.41,-8.50,33.44,0
0.10,5.47,31.00,0
-19.78,4.75,19.00,0
-5.28,-3.83,23.00,0
-6.97,-19.72,27.00,0
-11.56,-5.32,23.00,0
-7.33,-5.32,21.00,0
-14.11,-12.48,39.00,0
3.81,15.08,22.00,0
-18.90,-8.57,21.00,0
-1.79,-14.04,25.00,0
-4.99,-12.50,21.00,0
-3.78,-4.27,25.00,0
18.38,-12.17,34.00,0
-1.30,22.92,28.00,0
-7.42,-2.97,18.00,0
-3.95,24.40,19.00,0
-3.25,-19.48,22.00,0
-8.12,1.51,33.00,0
-6.86,6.28,22.00,0
0.01,-20.51,20.00,0
3.82,24.20,22.00,0
-0.86,15.17,18.00,0
9.08,-7.10,21.00,0
-10.13,-4.67,31.00,0
-19.06,-5.86,24.00,0
-6.12,-26.85,19.00,0
-4.96,1.76,23.00,0
-6.43,23.79,21.00,0
-7.98,11.89,30.00,0
-12.90,11.94,29.00,0
-10.41,0.98,26.00,0


==> Data/embeddings/brainmask_infinity_norm_p1.csv <==
x,y,age,cohort
1.85,8.97,4.77,4
3.19,8.75,4.86,4
1.59,7.60,4.15,5
1.14,5.20,4.47,5
2.27,6.22,4.84,4
3.14,7.07,3.61,5
1.17,3.89,4.25,5
1.33,3.79,3.53,5
0.91,4.00,3.52,5
1.56,5.74,4.36,5
1.58,4.75,3.98,5
0.80,4.50,3.79,5
2.06,5.49,3.85,5
1.44,6.76,3.64,5
0.98,2.25,4.77,4
0.91,3.25,3.62,5
1.35,4.39,3.61,5
1.11,4.80,4.58,4
1.31,3.44,3.97,5
1.94,5.74,3.59,5
0.28,1.49,4.36,5
0.94,2.64,3.82,5
0.90,2.24,3.87,5
0.64,3.13,4.06,5
0.45,1.39,3.93,5
1.00,2.32,3.93,5
0.46,1.03,3.99,5
0.76,2.28,3.53,5
0.70,3.24,4.31,5
0.33,0.98,4.16,5
1.17,3.45,4.08,5
-0.40,-1.09,5.43,4
-0.04,-0.04,5.81,3
-0.25,0.16,5.99,3
-0.35,-0.46,5.99,3
0.32,-0.59,5.39,4
0.19,0.02,5.52,3
-0.22,-0.52,5.55,3
-0.35,-1.15,5.54,3
-0.09,0.10,5.29,4
-0.56,-1.67,5.49,4
0.10,0.85,5.01,4
0.13,0.94,5.79,3
-0.28,-0.35,5.76,3
0.22,0.82,5.18,4
0.08,0.39,5.97,3
-0.28,-0.70,5.47,4
-0.36,-0.58,5.99,3
-0.47,-1.60,5.23,4
-0.33,-1.06,5.31,4
-0.14,-0.76,5.38,4
-0.12,-0.11,5.46,4
0.58,0.10,5.46,4
-0.14,-0.41,5.99,3
-0.41,-1.61,5.82,3
-0.34,-0.15,5.26,4
-0.80,-1.64,5.66,3
-0.22,-1.36,5.13,4
0.55,2.19,5.51,3
-0.50,-1.67,5.12,4
-0.07,-0.70,5.56,3
-0.43,-1.44,5.46,4
-0.52,-1.82,5.33,4
-0.44,-1.11,5.44,4
-0.15,-0.63,5.02,4
-0.04,-0.16,7.00,3
-0.64,-2.08,7.92,2
-0.17,-0.70,7.92,2
-0.37,-1.49,7.96,2
0.26,-0.83,7.15,3
-0.13,0.15,7.13,3
-0.23,-1.00,7.91,2
-0.40,-1.21,7.95,2
0.19,0.46,7.95,2
-0.50,-2.26,7.83,2
-0.05,0.37,7.06,3
-0.38,-0.74,9.45,2
-0.45,-0.81,8.60,2
0.10,-0.42,7.07,3
-0.16,-0.48,7.91,2
-0.52,-1.35,7.91,2
-0.15,-0.52,9.76,1
-0.26,-0.99,7.28,3
-0.48,-1.56,7.10,3
-0.43,-0.51,9.48,2
-0.55,-2.21,7.46,3
-0.37,-0.94,9.96,1
-0.40,-1.60,7.71,2
-0.13,-0.91,8.02,2
-0.61,-1.45,8.15,2
-0.65,-0.83,9.70,1
-0.12,-0.30,8.48,2
-0.57,-1.57,8.59,2
-0.62,-1.15,9.52,1
-0.48,-1.27,9.94,1
-0.57,-1.29,7.13,3
-0.83,-3.19,8.87,2
0.08,0.61,10.19,1
-0.33,-0.68,7.66,2
0.77,2.63,9.59,1
-0.24,-0.54,11.17,1
-0.24,-0.69,11.17,1
0.41,0.49,10.55,1
-0.84,-2.49,8.57,2
-0.58,-1.80,8.66,2
-0.59,-2.31,8.02,2
-0.52,-2.36,11.51,1
-0.44,-1.57,10.70,1
-0.71,-2.26,10.38,1
-0.41,-1.70,10.78,1
-0.59,-2.52,8.62,2
-0.46,-1.65,12.05,1
-0.68,-2.95,10.29,1
-0.63,-2.47,7.43,3
-0.37,-1.04,9.68,1
-0.60,-2.99,7.68,2
-0.54,-2.13,12.30,1
-0.68,-2.42,10.50,1
-0.50,-1.89,8.62,2
-0.42,-1.85,11.48,1
-0.62,-3.36,8.76,2
-0.29,-1.16,7.21,3
-0.82,-3.02,27.06,0
-0.01,0.70,33.44,0
-0.57,-1.91,31.00,0
-0.21,-0.40,19.00,0
-0.51,-1.63,23.00,0
-0.32,-0.96,27.00,0
-0.28,-0.61,23.00,0
-0.30,-0.91,21.00,0
-0.40,-0.52,39.00,0
-0.16,-0.20,22.00,0
-0.69,-2.74,21.00,0
-0.01,0.10,25.00,0
-0.54,-1.81,21.00,0
-0.34,-0.91,25.00,0
-0.78,-3.40,34.00,0
0.01,0.43,28.00,0
-0.18,-1.18,18.00,0
-0.29,-0.80,19.00,0
-0.64,-2.28,22.00,0
-0.37,-1.20,33.00,0
-0.71,-2.18,22.00,0
-0.51,-1.57,20.00,0
0.01,0.10,22.00,0
-0.24,-0.74,18.00,0
-0.59,-2.05,21.00,0
-0.26,-1.31,31.00,0
-0.59,-2.23,24.00,0
-0.32,-1.83,19.00,0
-0.60,-2.18,23.00,0
-0.14,-0.42,21.00,0
-0.39,-1.30,30.00,0
-0.65,-2.14,29.00,0
-0.09,-0.06,26.00,0


==> Data/embeddings/brainmask_total_persistence_p1.csv <==
x,y,age,cohort
5.99,-0.95,4.77,4
8.16,-0.87,4.86,4
6.95,-0.66,4.15,5
4.67,-1.14,4.47,5
5.33,-1.16,4.84,4
3.15,-0.73,3.61,5
3.33,-0.63,4.25,5
8.50,-2.27,3.53,5
5.22,-0.87,3.52,5
4.92,-0.89,4.36,5
8.72,-2.36,3.98,5
6.41,-1.96,3.79,5
4.73,-1.01,3.85,5
5.22,-1.37,3.64,5
3.06,-0.77,4.77,4
4.80,-0.87,3.62,5
3.18,-0.64,3.61,5
5.58,-1.54,4.58,4
5.78,-1.39,3.97,5
5.01,-1.01,3.59,5
2.50,-0.43,4.36,5
1.86,-0.54,3.82,5
3.07,-0.73,3.87,5
3.99,-0.99,4.06,5
1.30,-0.37,3.93,5
1.88,-0.60,3.93,5
2.91,-0.94,3.99,5
2.75,-0.58,3.53,5
3.61,-0.96,4.31,5
2.95,-0.65,4.16,5
3.66,-0.85,4.08,5
-2.13,0.53,5.43,4
-1.19,0.27,5.81,3
-0.39,-0.15,5.99,3
-0.71,0.23,5.99,3
-2.16,0.57,5.39,4
-2.13,0.47,5.52,3
-1.53,0.38,5.55,3
-0.04,-0.14,5.54,3
-1.85,0.40,5.29,4
-1.93,0.46,5.49,4
-2.37,0.59,5.01,4
-1.59,0.37,5.79,3
-1.66,0.42,5.76,3
3.97,-0.84,5.18,4
-0.99,0.31,5.97,3
-1.07,0.21,5.47,4
0.40,-0.27,5.99,3
-2.47,0.59,5.23,4
-2.39,0.54,5.31,4
-1.72,0.37,5.38,4
-2.08,0.50,5.46,4
-1.64,0.35,5.46,4
-1.90,0.46,5.99,3
-0.89,0.19,5.82,3
-1.79,0.40,5.26,4
-1.02,0.21,5.66,3
-1.12,0.24,5.13,4
-0.23,0.04,5.51,3
-2.94,0.68,5.12,4
-0.89,0.51,5.56,3
-2.59,0.57,5.46,4
-1.69,0.40,5.33,4
-1.50,0.33,5.44,4
-0.44,0.08,5.02,4
-1.44,0.33,7.00,3
-2.20,0.52,7.92,2
-0.80,0.16,7.92,2
-1.61,0.43,7.96,2
-1.46,0.38,7.15,3
-0.02,-0.09,7.13,3
0.86,-0.29,7.91,2
-0.20,-0.03,7.95,2
3.34,-0.72,7.95,2
-1.95,0.41,7.83,2
-0.64,0.16,7.06,3
1.41,-0.53,9.45,2
0.22,-0.16,8.60,2
0.01,-0.07,7.07,3
-1.47,0.34,7.91,2
-2.04,0.53,7.91,2
-1.68,0.39,9.76,1
-1.62,0.37,7.28,3
-0.05,-0.08,7.10,3
0.32,-0.25,9.48,2
-1.90,0.42,7.46,3
1.84,-0.62,9.96,1
-0.83,0.17,7.71,2
-1.02,0.25,8.02,2
-1.83,0.47,8.15,2
0.25,-0.26,9.70,1
-0.92,0.20,8.48,2
0.63,-0.35,8.59,2
1.13,-0.43,9.52,1
1.19,-0.46,9.94,1
0.03,-0.05,7.13,3
-2.33,0.64,8.87,2
3.40,-0.67,10.19,1
-1.01,0.19,7.66,2
3.85,-0.70,9.59,1
-0.47,0.12,11.17,1
-1.91,0.50,11.17,1
0.13,0.24,10.55,1
-1.61,0.68,8.57,2
-2.30,0.49,8.66,2
-1.50,0.27,8.02,2
-0.83,0.20,11.51,1
-0.72,0.15,10.70,1
-1.53,0.35,10.38,1
-1.22,0.34,10.78,1
-2.25,0.34,8.62,2
-1.57,0.36,12.05,1
-3.12,0.94,10.29,1
-0.53,-0.08,7.43,3
0.57,-0.34,9.68,1
-2.64,1.00,7.68,2
-0.86,0.15,12.30,1
-1.05,0.19,10.50,1
-1.65,0.21,8.62,2
-1.48,0.40,11.48,1
-3.41,1.12,8.76,2
-1.38,0.33,7.21,3
-2.90,0.71,27.06,0
1.20,-0.54,33.44,0
-1.70,0.40,31.00,0
-2.52,0.59,19.00,0
-2.36,0.53,23.00,0
-1.26,0.27,27.00,0
-2.41,0.57,23.00,0
-1.13,0.27,21.00,0
-1.44,0.35,39.00,0
-1.91,0.46,22.00,0
-2.55,0.58,21.00,0
-1.15,0.25,25.00,0
-2.18,0.52,21.00,0
-2.90,0.72,25.00,0
-3.86,0.59,34.00,0
-1.52,0.37,28.00,0
-0.81,0.14,18.00,0
-2.00,0.48,19.00,0
-2.59,0.61,22.00,0
-1.18,0.26,33.00,0
-2.17,0.52,22.00,0
-1.07,0.25,20.00,0
0.97,-0.34,22.00,0
-0.77,0.17,18.00,0
-2.43,0.56,21.00,0
-2.15,0.53,31.00,0
-2.16,0.41,24.00,0
-2.14,0.41,19.00,0
-2.39,0.53,23.00,0
1.57,-0.41,21.00,0
-2.18,0.53,30.00,0
-2.45,0.57,29.00,0
-0.09,-0.02,26.00,0


==> Data/embeddings/occipitalmask_infinity_norm_p1.csv <==
x,y,age,cohort
-2.56,4.20,4.77,4
-3.79,6.54,4.86,4
-2.24,4.39,4.15,5
-2.20,3.66,4.47,5
-2.12,3.74,4.84,4
-2.81,5.46,3.61,5
-1.85,3.81,4.25,5
-3.08,6.09,3.53,5
-3.64,7.02,3.52,5
-4.53,6.83,4.36,5
-3.05,5.61,3.98,5
-3.92,6.41,3.79,5
-4.22,6.70,3.85,5
-3.61,7.38,3.64,5
-4.41,6.68,4.77,4
-2.22,3.53,3.62,5
-1.87,3.28,3.61,5
-3.14,5.57,4.58,4
-1.04,2.43,3.97,5
-2.22,3.97,3.59,5
-1.69,3.25,4.36,5
-1.19,2.73,3.82,5
-0.69,1.50,3.87,5
-2.05,3.66,4.06,5
-3.46,6.89,3.93,5
-2.75,4.96,3.93,5
-2.65,4.50,3.99,5
-2.70,5.85,3.53,5
-2.17,4.20,4.31,5
-1.57,2.85,4.16,5
-2.93,4.80,4.08,5
-0.79,1.50,5.43,4
-0.11,0.32,5.81,3
-0.86,2.38,5.99,3
-0.80,2.34,5.99,3
-0.07,0.25,5.39,4
-0.33,0.82,5.52,3
-0.02,0.35,5.55,3
0.48,-1.07,5.54,3
-0.61,1.45,5.29,4
-0.11,0.57,5.49,4
-1.87,3.45,5.01,4
-0.84,1.87,5.79,3
-0.74,2.02,5.76,3
0.35,-0.40,5.18,4
-0.10,0.38,5.97,3
-0.13,1.08,5.47,4
0.22,-0.15,5.99,3
0.34,-0.60,5.23,4
-0.51,1.43,5.31,4
-0.51,1.11,5.38,4
-0.91,2.07,5.46,4
-0.86,2.03,5.46,4
-0.46,0.95,5.99,3
0.75,-1.33,5.82,3
0.96,-1.73,5.26,4
0.71,-1.40,5.66,3
-0.19,0.54,5.13,4
-0.05,1.41,5.51,3
-0.43,0.90,5.12,4
-0.32,0.33,5.56,3
0.44,-0.78,5.46,4
0.13,-0.21,5.33,4
0.01,0.01,5.44,4
-0.25,0.84,5.02,4
-1.08,2.23,7.00,3
0.12,-0.00,7.92,2
-0.13,0.51,7.92,2
0.40,-0.47,7.96,2
0.16,-0.34,7.15,3
0.04,0.37,7.13,3
0.11,0.14,7.91,2
1.14,-2.34,7.95,2
0.75,-1.53,7.95,2
0.98,-2.05,7.83,2
-0.85,1.77,7.06,3
0.60,-1.00,9.45,2
-0.69,1.78,8.60,2
0.31,-0.52,7.07,3
-0.84,1.85,7.91,2
-0.10,0.02,7.91,2
1.47,-3.00,9.76,1
0.60,-0.93,7.28,3
0.56,-1.09,7.10,3
1.14,-2.05,9.48,2
0.99,-1.83,7.46,3
1.27,-2.50,9.96,1
0.05,0.23,7.71,2
0.41,-0.83,8.02,2
0.04,0.53,8.15,2
0.08,0.10,9.70,1
-0.97,1.95,8.48,2
0.88,-1.72,8.59,2
1.07,-2.08,9.52,1
0.73,-1.27,9.94,1
0.53,-0.76,7.13,3
1.62,-3.50,8.87,2
0.84,-1.55,10.19,1
1.53,-2.92,7.66,2
0.80,-1.37,9.59,1
1.40,-2.72,11.17,1
-0.54,1.47,11.17,1
1.43,-3.24,10.55,1
1.14,-2.36,8.57,2
1.22,-2.29,8.66,2
1.22,-2.41,8.02,2
1.44,-2.75,11.51,1
1.48,-2.61,10.70,1
1.76,-3.53,10.38,1
1.29,-2.64,10.78,1
1.65,-3.09,8.62,2
0.49,-0.63,12.05,1
0.93,-1.67,10.29,1
1.39,-2.30,7.43,3
1.64,-3.26,9.68,1
1.33,-2.22,7.68,2
0.78,-1.65,12.30,1
2.00,-3.87,10.50,1
1.57,-3.27,8.62,2
1.64,-3.19,11.48,1
1.90,-3.56,8.76,2
0.39,-0.69,7.21,3
1.92,-3.68,27.06,0
1.55,-3.12,33.44,0
1.38,-2.61,31.00,0
1.11,-2.15,19.00,0
1.59,-3.19,23.00,0
0.75,-1.39,27.00,0
2.00,-4.16,23.00,0
2.14,-4.10,21.00,0
1.20,-2.32,39.00,0
1.73,-3.54,22.00,0
1.56,-3.02,21.00,0
0.82,-1.51,25.00,0
1.45,-2.88,21.00,0
2.03,-3.78,25.00,0
2.06,-4.13,34.00,0
1.73,-3.44,28.00,0
1.64,-3.38,18.00,0
1.91,-4.01,19.00,0
1.30,-2.69,22.00,0
1.37,-2.75,33.00,0
1.44,-2.77,22.00,0
1.59,-3.14,20.00,0
1.69,-3.44,22.00,0
0.60,-1.12,18.00,0
0.89,-1.78,21.00,0
1.52,-3.07,31.00,0
0.61,-1.39,24.00,0
1.33,-2.63,19.00,0
1.25,-2.55,23.00,0
1.48,-2.91,21.00,0
1.38,-2.63,30.00,0
1.24,-2.51,29.00,0
1.50,-2.84,26.00,0


==> Data/embeddings/occipitalmask_total_persistence_p1.csv <==
x,y,age,cohort
-0.62,4.87,4.77,4
-0.08,9.14,4.86,4
-0.74,5.58,4.15,5
-0.22,3.87,4.47,5
-0.58,4.99,4.84,4
-0.38,4.47,3.61,5
-0.36,3.72,4.25,5
-0.26,6.08,3.53,5
-0.52,5.98,3.52,5
-0.31,5.99,4.36,5
-0.74,8.15,3.98,5
0.13,6.58,3.79,5
-0.45,5.63,3.85,5
-0.54,4.64,3.64,5
-0.27,4.07,4.77,4
-0.68,6.05,3.62,5
-0.20,3.99,3.61,5
0.02,6.58,4.58,4
-0.54,3.13,3.97,5
-0.30,6.29,3.59,5
-0.55,3.97,4.36,5
-0.58,4.71,3.82,5
-0.31,2.96,3.87,5
-0.36,5.47,4.06,5
-0.51,4.55,3.93,5
-0.56,3.38,3.93,5
-0.26,5.50,3.99,5
-0.67,6.33,3.53,5
-0.10,3.06,4.31,5
-0.23,3.38,4.16,5
-0.43,5.99,4.08,5
-0.11,-0.08,5.43,4
-0.04,-0.57,5.81,3
-0.20,2.02,5.99,3
-0.13,0.13,5.99,3
-0.02,-1.19,5.39,4
-0.22,0.33,5.52,3
-0.08,-0.55,5.55,3
-0.02,-0.48,5.54,3
0.02,0.47,5.29,4
-0.04,-0.82,5.49,4
-0.05,-0.34,5.01,4
-0.06,-0.62,5.79,3
-0.09,0.25,5.76,3
-0.26,0.98,5.18,4
-0.04,0.45,5.97,3
-0.07,-0.56,5.47,4
-0.09,-0.41,5.99,3
0.20,-2.03,5.23,4
-0.02,-0.75,5.31,4
-0.12,-0.25,5.38,4
-0.01,-0.83,5.46,4
-0.06,-0.37,5.46,4
0.02,-1.23,5.99,3
-0.02,-0.78,5.82,3
0.15,-1.54,5.26,4
0.07,-1.25,5.66,3
-0.11,0.03,5.13,4
-0.06,-0.08,5.51,3
0.02,-0.98,5.12,4
-0.28,-0.02,5.56,3
-0.01,-1.07,5.46,4
-0.01,-0.92,5.33,4
-0.07,-0.81,5.44,4
-0.05,-0.75,5.02,4
-0.11,-0.42,7.00,3
0.00,-0.80,7.92,2
-0.09,-0.24,7.92,2
0.05,-0.96,7.96,2
-0.08,-0.28,7.15,3
-0.07,-0.51,7.13,3
-0.11,-0.49,7.91,2
0.04,-1.18,7.95,2
-0.14,-0.01,7.95,2
0.04,-1.47,7.83,2
-0.11,-0.43,7.06,3
-0.05,-0.33,9.45,2
0.00,-0.22,8.60,2
-0.13,-0.09,7.07,3
-0.02,-0.86,7.91,2
-0.06,-1.11,7.91,2
0.19,-2.04,9.76,1
0.05,-0.93,7.28,3
-0.06,-0.38,7.10,3
0.13,-1.52,9.48,2
0.09,-1.53,7.46,3
-0.08,-0.44,9.96,1
0.05,-1.21,7.71,2
0.00,-0.97,8.02,2
-0.05,-0.92,8.15,2
0.02,-0.86,9.70,1
-0.03,-0.66,8.48,2
-0.04,-0.63,8.59,2
0.03,-1.10,9.52,1
-0.12,-0.53,9.94,1
0.05,-1.00,7.13,3
0.19,-1.93,8.87,2
-0.19,0.19,10.19,1
0.22,-1.94,7.66,2
-0.05,-0.20,9.59,1
0.00,-0.83,11.17,1
0.03,-1.01,11.17,1
0.34,-2.06,10.55,1
-0.24,-0.29,8.57,2
0.22,-1.66,8.66,2
0.08,-1.10,8.02,2
-0.12,-0.37,11.51,1
0.01,-1.03,10.70,1
0.04,-1.25,10.38,1
-0.09,-0.17,10.78,1
0.33,-2.66,8.62,2
-0.01,-0.95,12.05,1
-0.03,-0.81,10.29,1
0.20,-1.30,7.43,3
0.08,-1.43,9.68,1
0.01,-1.88,7.68,2
0.01,-0.91,12.30,1
0.16,-1.94,10.50,1
0.07,-1.96,8.62,2
0.20,-2.13,11.48,1
0.38,-2.81,8.76,2
0.07,-1.19,7.21,3
0.48,-3.05,27.06,0
0.00,-1.10,33.44,0
0.29,-2.61,31.00,0
0.36,-2.79,19.00,0
0.32,-2.67,23.00,0
0.27,-2.18,27.00,0
0.50,-3.03,23.00,0
0.46,-2.89,21.00,0
0.28,-2.15,39.00,0
0.38,-2.75,22.00,0
0.35,-2.78,21.00,0
0.30,-2.55,25.00,0
0.26,-2.16,21.00,0
0.78,-3.46,25.00,0
0.96,-3.66,34.00,0
0.46,-3.26,28.00,0
0.40,-2.79,18.00,0
0.74,-3.38,19.00,0
0.53,-3.23,22.00,0
0.38,-2.69,33.00,0
0.38,-2.75,22.00,0
0.24,-2.03,20.00,0
0.24,-2.05,22.00,0
0.14,-1.77,18.00,0
0.37,-2.64,21.00,0
0.49,-2.96,31.00,0
0.33,-2.29,24.00,0
0.44,-2.64,19.00,0
0.29,-2.38,23.00,0
0.11,-1.53,21.00,0
0.45,-2.85,30.00,0
0.40,-2.97,29.00,0
0.34,-2.74,26.00,0


==> Data/embeddings/xormask_infinity_norm_p1.csv <==
x,y,age,cohort
-3.44,5.81,4.77,4
-2.95,7.52,4.86,4
-2.89,4.21,4.15,5
-2.54,4.53,4.47,5
-2.68,5.24,4.84,4
-3.66,5.69,3.61,5
-1.87,3.78,4.25,5
-2.61,4.25,3.53,5
-2.04,3.21,3.52,5
-3.25,5.78,4.36,5
-3.25,6.44,3.98,5
-2.60,6.12,3.79,5
-3.51,5.68,3.85,5
-3.16,7.31,3.64,5
-3.19,5.77,4.77,4
-2.48,3.86,3.62,5
-0.61,1.25,3.61,5
-3.05,4.55,4.58,4
-1.48,2.56,3.97,5
-2.66,4.01,3.59,5
-1.88,2.89,4.36,5
-2.28,3.17,3.82,5
-1.68,2.90,3.87,5
-3.24,4.63,4.06,5
-2.32,4.09,3.93,5
-2.29,3.42,3.93,5
-2.19,3.23,3.99,5
0.29,-1.01,3.53,5
-2.40,4.34,4.31,5
-1.57,2.43,4.16,5
-2.46,3.47,4.08,5
-0.60,0.89,5.43,4
0.25,-0.54,5.81,3
-0.14,0.83,5.99,3
-0.85,1.27,5.99,3
0.17,0.02,5.39,4
-0.45,0.69,5.52,3
-0.22,0.46,5.55,3
0.50,-1.00,5.54,3
0.02,-0.38,5.29,4
0.15,-0.29,5.49,4
-0.06,0.09,5.01,4
-1.38,2.60,5.79,3
-0.31,0.25,5.76,3
-0.55,1.11,5.18,4
-1.21,2.08,5.97,3
-0.58,0.99,5.47,4
-0.99,1.42,5.99,3
-0.45,0.65,5.23,4
1.05,-1.78,5.31,4
-0.42,0.89,5.38,4
0.36,-0.70,5.46,4
-0.40,0.32,5.46,4
-0.44,0.62,5.99,3
-0.14,0.25,5.82,3
-0.56,0.39,5.26,4
0.43,-0.69,5.66,3
0.50,-0.78,5.13,4
0.25,0.26,5.51,3
0.73,-1.22,5.12,4
-1.22,1.46,5.56,3
0.57,-0.76,5.46,4
0.26,-0.42,5.33,4
0.52,-0.68,5.44,4
-0.07,-0.10,5.02,4
-0.83,1.52,7.00,3
0.25,-0.32,7.92,2
-0.68,0.99,7.92,2
0.44,-0.47,7.96,2
-0.17,0.54,7.15,3
-0.32,0.54,7.13,3
-0.35,0.47,7.91,2
0.36,-0.79,7.95,2
0.66,-1.20,7.95,2
0.82,-1.58,7.83,2
-1.05,1.81,7.06,3
0.81,-1.45,9.45,2
-0.36,0.77,8.60,2
-0.23,0.39,7.07,3
-0.26,0.32,7.91,2
-0.55,0.81,7.91,2
1.37,-2.47,9.76,1
0.08,-0.45,7.28,3
0.25,-0.46,7.10,3
0.92,-1.61,9.48,2
0.30,-0.43,7.46,3
0.63,-0.98,9.96,1
-0.08,0.05,7.71,2
-0.20,0.28,8.02,2
0.43,-0.82,8.15,2
0.09,-0.16,9.70,1
-0.48,0.85,8.48,2
0.31,-0.43,8.59,2
0.70,-1.02,9.52,1
0.33,-0.51,9.94,1
0.16,-0.21,7.13,3
1.54,-2.73,8.87,2
1.04,-1.83,10.19,1
0.79,-1.28,7.66,2
0.32,-0.20,9.59,1
1.51,-2.77,11.17,1
-0.36,0.73,11.17,1
1.36,-1.73,10.55,1
0.63,-1.39,8.57,2
0.89,-1.73,8.66,2
1.41,-2.44,8.02,2
1.32,-2.24,11.51,1
1.92,-3.33,10.70,1
1.48,-2.64,10.38,1
1.23,-2.06,10.78,1
1.57,-2.77,8.62,2
0.68,-1.09,12.05,1
0.76,-1.39,10.29,1
1.16,-1.57,7.43,3
1.90,-3.05,9.68,1
1.19,-2.19,7.68,2
1.38,-2.33,12.30,1
1.82,-2.93,10.50,1
1.83,-3.09,8.62,2
1.08,-1.88,11.48,1
1.81,-3.25,8.76,2
0.66,-1.23,7.21,3
1.66,-2.90,27.06,0
1.15,-1.76,33.44,0
1.35,-2.30,31.00,0
0.85,-1.57,19.00,0
1.02,-1.87,23.00,0
0.75,-1.17,27.00,0
1.73,-2.73,23.00,0
1.81,-2.97,21.00,0
1.06,-1.97,39.00,0
1.41,-2.49,22.00,0
1.77,-3.02,21.00,0
1.32,-2.22,25.00,0
1.77,-2.96,21.00,0
1.73,-3.03,25.00,0
2.08,-4.28,34.00,0
1.18,-1.99,28.00,0
1.99,-3.06,18.00,0
1.76,-2.89,19.00,0
1.60,-2.71,22.00,0
1.27,-2.22,33.00,0
1.37,-2.41,22.00,0
1.99,-3.21,20.00,0
1.13,-2.07,22.00,0
0.73,-1.33,18.00,0
1.16,-2.25,21.00,0
1.77,-2.88,31.00,0
1.12,-1.91,24.00,0
1.23,-2.26,19.00,0
1.46,-2.51,23.00,0
1.32,-2.43,21.00,0
1.46,-2.61,30.00,0
1.50,-2.60,29.00,0
1.45,-2.33,26.00,0


==> Data/embeddings/xormask_total_persistence_p1.csv <==
x,y,age,cohort
5.14,-1.05,4.77,4
8.35,-0.69,4.86,4
7.21,-0.49,4.15,5
4.83,-1.29,4.47,5
5.35,-1.34,4.84,4
3.63,-0.90,3.61,5
2.82,-0.54,4.25,5
7.61,-1.65,3.53,5
3.97,-0.74,3.52,5
4.79,-0.97,4.36,5
8.82,-2.31,3.98,5
5.31,-1.49,3.79,5
4.70,-1.12,3.85,5
5.68,-1.82,3.64,5
3.07,-0.74,4.77,4
4.78,-1.00,3.62,5
3.07,-0.64,3.61,5
5.28,-1.53,4.58,4
4.36,-1.12,3.97,5
5.35,-1.23,3.59,5
2.83,-0.48,4.36,5
1.47,-0.40,3.82,5
3.45,-0.90,3.87,5
4.21,-1.13,4.06,5
1.88,-0.35,3.93,5
1.99,-0.57,3.93,5
2.89,-0.83,3.99,5
1.01,-0.25,3.53,5
3.48,-0.98,4.31,5
3.05,-0.69,4.16,5
3.40,-0.84,4.08,5
-1.62,0.38,5.43,4
-1.46,0.37,5.81,3
-0.45,-0.08,5.99,3
-0.47,0.06,5.99,3
-1.62,0.44,5.39,4
-1.49,0.38,5.52,3
-1.36,0.34,5.55,3
-0.16,-0.02,5.54,3
-1.61,0.33,5.29,4
-1.77,0.42,5.49,4
-1.61,0.40,5.01,4
-0.81,0.18,5.79,3
-1.12,0.28,5.76,3
3.33,-0.75,5.18,4
-1.11,0.38,5.97,3
-0.58,0.11,5.47,4
0.53,-0.24,5.99,3
-1.79,0.44,5.23,4
-2.47,0.52,5.31,4
-1.11,0.23,5.38,4
-2.03,0.48,5.46,4
-1.57,0.35,5.46,4
-1.12,0.26,5.99,3
-0.98,0.22,5.82,3
-1.34,0.29,5.26,4
-0.96,0.21,5.66,3
-1.07,0.25,5.13,4
-0.58,0.16,5.51,3
-3.08,0.61,5.12,4
-0.43,0.37,5.56,3
-2.21,0.48,5.46,4
-1.71,0.42,5.33,4
-1.92,0.45,5.44,4
-0.10,-0.04,5.02,4
-0.84,0.20,7.00,3
-1.80,0.41,7.92,2
-0.59,0.13,7.92,2
-1.58,0.44,7.96,2
-1.25,0.35,7.15,3
0.11,-0.09,7.13,3
0.55,-0.17,7.91,2
-0.06,-0.06,7.95,2
2.54,-0.54,7.95,2
-1.93,0.40,7.83,2
-0.47,0.14,7.06,3
0.68,-0.30,9.45,2
-0.07,0.02,8.60,2
-0.11,0.03,7.07,3
-1.01,0.22,7.91,2
-1.36,0.31,7.91,2
-1.82,0.45,9.76,1
-1.50,0.35,7.28,3
-0.35,0.07,7.10,3
-0.25,0.01,9.48,2
-2.09,0.46,7.46,3
1.22,-0.44,9.96,1
-0.38,0.09,7.71,2
-0.71,0.18,8.02,2
-1.59,0.42,8.15,2
0.39,-0.22,9.70,1
-0.62,0.15,8.48,2
0.31,-0.18,8.59,2
0.59,-0.24,9.52,1
0.60,-0.28,9.94,1
-0.06,0.03,7.13,3
-2.20,0.43,8.87,2
2.69,-0.50,10.19,1
-0.92,0.19,7.66,2
3.08,-0.57,9.59,1
-0.52,0.14,11.17,1
-1.09,0.28,11.17,1
-0.57,0.39,10.55,1
-0.94,0.45,8.57,2
-1.73,0.29,8.66,2
-1.26,0.24,8.02,2
-0.52,0.12,11.51,1
-0.96,0.26,10.70,1
-1.27,0.31,10.38,1
-0.99,0.28,10.78,1
-2.07,0.35,8.62,2
-0.91,0.22,12.05,1
-2.28,0.56,10.29,1
-0.55,-0.01,7.43,3
0.04,-0.10,9.68,1
-2.13,0.77,7.68,2
-0.68,0.14,12.30,1
-1.17,0.27,10.50,1
-1.66,0.28,8.62,2
-1.36,0.38,11.48,1
-3.10,0.87,8.76,2
-1.22,0.32,7.21,3
-2.43,0.54,27.06,0
0.90,-0.41,33.44,0
-1.59,0.38,31.00,0
-2.25,0.51,19.00,0
-2.06,0.47,23.00,0
-1.22,0.29,27.00,0
-2.69,0.67,23.00,0
-1.58,0.40,21.00,0
-1.53,0.38,39.00,0
-2.19,0.51,22.00,0
-2.45,0.52,21.00,0
-1.43,0.34,25.00,0
-2.25,0.49,21.00,0
-2.88,0.67,25.00,0
-3.80,0.42,34.00,0
-1.89,0.45,28.00,0
-1.20,0.29,18.00,0
-2.32,0.52,19.00,0
-2.60,0.57,22.00,0
-1.42,0.36,33.00,0
-2.16,0.49,22.00,0
-1.31,0.33,20.00,0
0.30,-0.12,22.00,0
-0.81,0.20,18.00,0
-2.22,0.50,21.00,0
-2.09,0.49,31.00,0
-2.03,0.43,24.00,0
-1.95,0.52,19.00,0
-2.40,0.51,23.00,0
0.68,-0.21,21.00,0
-2.27,0.51,30.00,0
-2.37,0.52,29.00,0
-0.65,0.16,26.00,0

